LogStamp: Automatic Online Log Parsing Based on Sequence Labelling

Logs are one of the most critical data for service management. It contains rich runtime information for both services and users. Since size of logs are often enormous in size and have free handwritten constructions, a typical log-based analysis needs to parse logs into structured format first. However, we observe that most existing log parsing methods cannot parse logs online, which is essential for online services. In this paper, we present an automatic online log parsing method, name as LogStamp. We extensively evaluate LogStamp on five public datasets to demonstrate the effectiveness of our proposed method. The experiments show that our proposed method can achieve high accuracy with only a small portion of the training set. For example, it can achieve an average accuracy of 0.956 when using only 10% of the data training.

==> plot/2k_yihao_summary.csv <==
,precision,recall,F measure,RI,training time
IPLoM_BGL_0.1_RETRAIN,0.8881,0.9998,0.9406,0.9805,0.084
IPLoM_HPC_0.1_RETRAIN,0.4801,0.9991,0.6485,0.8934,0.105
IPLoM_HDFS_0.1_RETRAIN,1,1,1,1,0.145
IPLoM_Zookeeper_0.1_RETRAIN,0.9871,0.9922,0.9896,0.9977,0.163
IPLoM_Proxifier_0.1_RETRAIN,1,0.7558,0.8609,0.9094,0.09
LogSig_BGL_0.1_RETRAIN,0.9381,0.9868,0.9619,0.9879,41.469
LogSig_HPC_0.1_RETRAIN,0.7395,0.9446,0.8296,0.9618,6.127
LogSig_HDFS_0.1_RETRAIN,0.7096,1,0.8301,0.9478,2.04
LogSig_Zookeeper_0.1_RETRAIN,0.9931,0.9045,0.9468,0.9889,8.373
LogSig_Proxifier_0.1_RETRAIN,0.7735,1,0.8723,0.8914,1.57
LKE_BGL_0.1_RETRAIN,0.1607,0.9994,0.2768,0.1953,316.279
LKE_HPC_0.1_RETRAIN,0.0985,1,0.1793,0.0985,252.718
LKE_HDFS_0.1_RETRAIN,0.1664,0.9769,0.2844,0.3733,223.394
LKE_Zookeeper_0.1_RETRAIN,0.7615,0.7802,0.7707,0.9495,387.413
LKE_Proxifier_0.1_RETRAIN,0.6496,0.8515,0.737,0.7746,330.605
FT-tree_BGL_0.1_RETRAIN,0.2412,0.9994,0.3886,0.5152,0.464
FT-tree_HPC_0.1_RETRAIN,0.9708,0.9319,0.951,0.9905,0.252
FT-tree_HDFS_0.1_RETRAIN,1,1,1,1,0.857
FT-tree_Zookeeper_0.1_RETRAIN,1,0.7125,0.8321,0.9687,0.342
FT-tree_Proxifier_0.1_RETRAIN,0.7822,0.7776,0.7799,0.8372,0.294
Spell_BGL_0.1_RETRAIN,0.4299,0.9987,0.601,0.7957,0.551
Spell_HPC_0.1_RETRAIN,0.7153,0.9502,0.8161,0.9578,0.502
Spell_HDFS_0.1_RETRAIN,0.728,0.9939,0.8404,0.9519,0.511
Spell_Zookeeper_0.1_RETRAIN,0.9831,0.9907,0.9869,0.9971,0.568
Spell_Proxifier_0.1_RETRAIN,0.7856,0.9816,0.8727,0.8938,0.641
Drain_BGL_0.1_RETRAIN,0.9878,0.9999,0.9938,0.9981,0.463
Drain_HPC_0.1_RETRAIN,0.7721,0.97,0.8598,0.9689,0.629
Drain_HDFS_0.1_RETRAIN,1,1,1,1,0.482
Drain_Zookeeper_0.1_RETRAIN,0.9993,0.9999,0.9996,0.9999,0.501
Drain_Proxifier_0.1_RETRAIN,1,0.5772,0.732,0.8432,0.502
MoLFI_BGL_0.1_RETRAIN,0.9995,0.9995,0.9995,0.9998,24.749
MoLFI_HPC_0.1_RETRAIN,0.764,0.9845,0.8604,0.9685,29.911
MoLFI_HDFS_0.1_RETRAIN,1,1,1,1,3.803
MoLFI_Zookeeper_0.1_RETRAIN,1,0.9918,0.9959,0.9991,14.243
MoLFI_Proxifier_0.1_RETRAIN,1,0.5401,0.7014,0.8295,83.86
IPLoM_Hadoop_LOGPARSE,0.9927,1,0.9963,0.9991,0.086
LogSig_Hadoop_LOGPARSE,0.9925,0.7623,0.8623,0.9698,20.952
LKE_Hadoop_LOGPARSE,0.1239,1,0.2204,0.1239,230.498
FT-tree_Hadoop_LOGPARSE,0.9983,0.7961,0.8858,0.9746,0.434
Spell_Hadoop_LOGPARSE,0.9921,0.9003,0.944,0.9868,0.533
Drain_Hadoop_LOGPARSE,0.9981,0.9998,0.9989,0.9997,0.455
MoLFI_Hadoop_LOGPARSE,0.9999,0.7993,0.8884,0.9751,24.417
IPLoM_Linux_LOGPARSE,0.965,1,0.9822,0.991,0.093
LogSig_Linux_LOGPARSE,0.7451,0.3468,0.4733,0.8092,13.212
LKE_Linux_LOGPARSE,0.8697,1,0.9303,0.963,195.489
FT-tree_Linux_LOGPARSE,0.8143,0.4522,0.5815,0.8391,0.279
Spell_Linux_LOGPARSE,0.8971,1,0.9458,0.9717,0.483
Drain_Linux_LOGPARSE,0.9654,1,0.9824,0.9911,0.448
MoLFI_Linux_LOGPARSE,0.9757,0.5684,0.7184,0.8898,13.915

==> plot/CLF_0_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.931952381,0.896492063,0.807555556,0.27468254
VAR,0.009325756,0.012220157,0.006870573,0.141188575
BGL_0.1_CLF,0.98,0.947,0.892,0.336
BGL_0.2_CLF,0.978,0.924,0.882,0.302
BGL_0.3_CLF,0.979,0.955,0.893,0.482
BGL_0.4_CLF,0.982,0.972,0.897,0.546
BGL_0.5_CLF,0.98,0.952,0.891,0.97
BGL_0.6_CLF,0.984,0.952,0.908,0.814
BGL_0.7_CLF,0.981,0.978,0.903,1.527
BGL_0.8_CLF,0.983,0.981,0.916,2.131
BGL_0.9_CLF,0.975,0.938,0.879,1.674
HPC_0.1_CLF,0.981,0.769,0.713,0.202
HPC_0.2_CLF,0.98,0.942,0.733,0.174
HPC_0.3_CLF,0.983,0.972,0.766,0.175
HPC_0.4_CLF,0.98,0.988,0.73,0.186
HPC_0.5_CLF,0.984,0.988,0.796,0.194
HPC_0.6_CLF,0.986,1,0.805,0.233
HPC_0.7_CLF,0.979,0.909,0.702,0.254
HPC_0.8_CLF,0.982,1,0.776,0.224
HPC_0.9_CLF,0.987,1,0.8,0.197
HDFS_0.1_CLF,0.995,0.745,0.845,0.141
HDFS_0.2_CLF,0.991,0.58,0.707,0.189
HDFS_0.3_CLF,0.992,0.619,0.743,0.137
HDFS_0.4_CLF,0.996,0.892,0.892,0.121
HDFS_0.5_CLF,0.998,1,0.951,0.142
HDFS_0.6_CLF,0.999,0.941,0.97,0.162
HDFS_0.7_CLF,0.995,0.783,0.878,0.134
HDFS_0.8_CLF,0.999,1,0.968,0.147
HDFS_0.9_CLF,0.994,0.5,0.667,0.126
Zookeeper_0.1_CLF,0.943,0.825,0.69,0.121
Zookeeper_0.2_CLF,0.958,0.93,0.758,0.163
Zookeeper_0.3_CLF,0.955,0.894,0.763,0.118
Zookeeper_0.4_CLF,0.955,0.946,0.766,0.143
Zookeeper_0.5_CLF,0.957,0.953,0.771,0.16
Zookeeper_0.6_CLF,0.956,0.898,0.763,0.14
Zookeeper_0.7_CLF,0.967,0.917,0.825,0.133
Zookeeper_0.8_CLF,0.961,1,0.804,0.121
Zookeeper_0.9_CLF,0.95,0.96,0.774,0.15
Proxifier_0.1_CLF,0.978,0.938,0.674,0.141
Proxifier_0.2_CLF,0.993,0.867,0.867,0.1
Proxifier_0.3_CLF,0.985,0.933,0.73,0.136
Proxifier_0.4_CLF,0.985,0.814,0.722,0.105
Proxifier_0.5_CLF,0.989,0.914,0.79,0.122
Proxifier_0.6_CLF,0.984,1,0.732,0.189
Proxifier_0.7_CLF,0.985,1,0.8,0.21
Proxifier_0.8_CLF,0.993,1,0.875,0.189
Proxifier_0.9_CLF,0.99,1,0.88,0.179
Hadoop_0.1_CLF,0.884,0.894,0.83,0.095
Hadoop_0.2_CLF,0.896,0.902,0.853,0.136
Hadoop_0.3_CLF,0.916,0.963,0.882,0.14
Hadoop_0.4_CLF,0.901,0.938,0.856,0.119
Hadoop_0.5_CLF,0.916,0.969,0.886,0.219
Hadoop_0.6_CLF,0.913,0.964,0.876,0.191
Hadoop_0.7_CLF,0.928,0.97,0.888,0.268
Hadoop_0.8_CLF,0.918,0.948,0.897,0.322
Hadoop_0.9_CLF,0.948,0.94,0.922,0.299
Linux_0.1_CLF,0.667,0.728,0.685,0.121
Linux_0.2_CLF,0.65,0.699,0.661,0.077
Linux_0.3_CLF,0.665,0.734,0.687,0.138
Linux_0.4_CLF,0.712,0.767,0.736,0.091
Linux_0.5_CLF,0.723,0.804,0.736,0.084
Linux_0.6_CLF,0.719,0.791,0.731,0.08
Linux_0.7_CLF,0.726,0.841,0.741,0.124
Linux_0.8_CLF,0.745,0.811,0.755,0.165
Linux_0.9_CLF,0.779,0.8,0.767,0.096


==> plot/CLF_0_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.950190476,0.931666667,0.917047619,0.560507937
VAR,0.006215415,0.005275774,0.005372111,0.806596157
BGL_0.1_CLF,0.982,0.937,0.909,0.723
BGL_0.2_CLF,0.988,0.969,0.936,0.706
BGL_0.3_CLF,0.986,0.952,0.931,0.875
BGL_0.4_CLF,0.988,0.97,0.943,1.219
BGL_0.5_CLF,0.99,0.964,0.951,1.269
BGL_0.6_CLF,0.989,0.975,0.945,2.178
BGL_0.7_CLF,0.991,0.982,0.955,3.526
BGL_0.8_CLF,0.985,0.993,0.928,3.722
BGL_0.9_CLF,0.981,0.964,0.905,5.36
HPC_0.1_CLF,0.983,0.915,0.881,0.409
HPC_0.2_CLF,0.99,0.925,0.93,0.353
HPC_0.3_CLF,0.994,0.958,0.957,0.407
HPC_0.4_CLF,0.997,0.983,0.975,0.333
HPC_0.5_CLF,0.995,0.966,0.964,0.362
HPC_0.6_CLF,0.995,0.977,0.963,0.477
HPC_0.7_CLF,0.997,0.972,0.98,0.455
HPC_0.8_CLF,0.999,1,0.995,0.484
HPC_0.9_CLF,0.996,0.942,0.97,0.413
HDFS_0.1_CLF,0.996,0.957,0.931,0.293
HDFS_0.2_CLF,0.992,0.856,0.856,0.317
HDFS_0.3_CLF,0.997,0.934,0.95,0.296
HDFS_0.4_CLF,0.997,0.927,0.947,0.365
HDFS_0.5_CLF,0.995,0.878,0.909,0.378
HDFS_0.6_CLF,0.997,0.934,0.95,0.336
HDFS_0.7_CLF,0.998,0.952,0.967,0.284
HDFS_0.8_CLF,1,1,1,0.324
HDFS_0.9_CLF,1,1,1,0.329
Zookeeper_0.1_CLF,0.974,0.808,0.843,0.3
Zookeeper_0.2_CLF,0.972,0.948,0.848,0.26
Zookeeper_0.3_CLF,0.977,0.915,0.873,0.339
Zookeeper_0.4_CLF,0.982,0.977,0.903,0.273
Zookeeper_0.5_CLF,0.981,0.934,0.894,0.262
Zookeeper_0.6_CLF,0.983,0.953,0.908,0.359
Zookeeper_0.7_CLF,0.987,1,0.929,0.235
Zookeeper_0.8_CLF,0.986,0.971,0.934,0.276
Zookeeper_0.9_CLF,0.99,1,0.945,0.249
Proxifier_0.1_CLF,0.986,0.987,0.98,0.406
Proxifier_0.2_CLF,0.989,0.995,0.984,0.34
Proxifier_0.3_CLF,0.996,0.994,0.995,0.357
Proxifier_0.4_CLF,0.995,0.991,0.992,0.316
Proxifier_0.5_CLF,0.995,0.992,0.993,0.334
Proxifier_0.6_CLF,0.997,0.994,0.995,0.342
Proxifier_0.7_CLF,0.999,1,0.999,0.34
Proxifier_0.8_CLF,0.996,0.99,0.994,0.309
Proxifier_0.9_CLF,0.993,0.995,0.99,0.37
Hadoop_0.1_CLF,0.884,0.877,0.882,0.15
Hadoop_0.2_CLF,0.911,0.914,0.91,0.141
Hadoop_0.3_CLF,0.913,0.938,0.911,0.172
Hadoop_0.4_CLF,0.915,0.938,0.916,0.229
Hadoop_0.5_CLF,0.926,0.936,0.925,0.193
Hadoop_0.6_CLF,0.934,0.942,0.936,0.312
Hadoop_0.7_CLF,0.95,0.964,0.951,0.36
Hadoop_0.8_CLF,0.934,0.955,0.935,0.362
Hadoop_0.9_CLF,0.968,0.974,0.969,0.42
Linux_0.1_CLF,0.709,0.784,0.725,0.097
Linux_0.2_CLF,0.704,0.713,0.702,0.117
Linux_0.3_CLF,0.758,0.769,0.751,0.096
Linux_0.4_CLF,0.775,0.786,0.776,0.109
Linux_0.5_CLF,0.794,0.766,0.783,0.113
Linux_0.6_CLF,0.784,0.789,0.787,0.101
Linux_0.7_CLF,0.787,0.809,0.767,0.134
Linux_0.8_CLF,0.84,0.81,0.826,0.16
Linux_0.9_CLF,0.8,0.805,0.795,0.186


==> plot/CLF_0_2.csv <==
,precision,recall,F1-score,time
AVERAGE,0.952888889,0.933031746,0.928031746,0.599269841
VAR,0.006285197,0.007439934,0.005783031,0.401171361
BGL_0.1_CLF,0.985,0.908,0.926,0.903
BGL_0.2_CLF,0.989,0.959,0.949,1.081
BGL_0.3_CLF,0.986,0.946,0.936,1.066
BGL_0.4_CLF,0.989,0.965,0.948,1.596
BGL_0.5_CLF,0.988,0.963,0.942,1.808
BGL_0.6_CLF,0.988,0.971,0.941,1.454
BGL_0.7_CLF,0.99,0.968,0.95,2.408
BGL_0.8_CLF,0.989,0.982,0.953,2.99
BGL_0.9_CLF,0.99,0.988,0.957,3.487
HPC_0.1_CLF,0.987,0.943,0.922,0.491
HPC_0.2_CLF,0.991,0.945,0.948,0.654
HPC_0.3_CLF,0.995,0.977,0.971,0.509
HPC_0.4_CLF,0.996,0.985,0.977,0.582
HPC_0.5_CLF,0.996,0.972,0.977,0.652
HPC_0.6_CLF,0.995,0.976,0.971,0.543
HPC_0.7_CLF,0.997,0.978,0.978,0.716
HPC_0.8_CLF,0.997,1,0.985,0.682
HPC_0.9_CLF,0.999,1,0.995,0.704
HDFS_0.1_CLF,0.993,0.946,0.935,0.338
HDFS_0.2_CLF,0.993,0.969,0.936,0.491
HDFS_0.3_CLF,0.995,0.971,0.95,0.477
HDFS_0.4_CLF,0.995,0.96,0.952,0.341
HDFS_0.5_CLF,0.997,0.972,0.969,0.373
HDFS_0.6_CLF,0.997,0.941,0.97,0.425
HDFS_0.7_CLF,0.996,0.978,0.967,0.44
HDFS_0.8_CLF,0.997,0.95,0.974,0.452
HDFS_0.9_CLF,1,1,1,0.468
Zookeeper_0.1_CLF,0.972,0.908,0.887,0.371
Zookeeper_0.2_CLF,0.977,0.915,0.904,0.334
Zookeeper_0.3_CLF,0.978,0.959,0.909,0.325
Zookeeper_0.4_CLF,0.981,0.941,0.927,0.298
Zookeeper_0.5_CLF,0.985,0.93,0.937,0.299
Zookeeper_0.6_CLF,0.979,0.944,0.92,0.295
Zookeeper_0.7_CLF,0.987,0.978,0.945,0.412
Zookeeper_0.8_CLF,0.981,0.984,0.924,0.308
Zookeeper_0.9_CLF,0.992,0.987,0.974,0.353
Proxifier_0.1_CLF,0.995,0.989,0.992,0.561
Proxifier_0.2_CLF,0.997,0.996,0.995,0.423
Proxifier_0.3_CLF,0.995,0.987,0.992,0.553
Proxifier_0.4_CLF,0.997,0.992,0.994,0.475
Proxifier_0.5_CLF,0.999,0.997,0.998,0.42
Proxifier_0.6_CLF,0.996,0.995,0.994,0.485
Proxifier_0.7_CLF,0.996,0.994,0.994,0.41
Proxifier_0.8_CLF,0.998,0.995,0.997,0.485
Proxifier_0.9_CLF,0.997,0.996,0.996,0.427
Hadoop_0.1_CLF,0.903,0.928,0.899,0.215
Hadoop_0.2_CLF,0.919,0.9,0.913,0.193
Hadoop_0.3_CLF,0.924,0.924,0.918,0.275
Hadoop_0.4_CLF,0.946,0.946,0.943,0.298
Hadoop_0.5_CLF,0.942,0.938,0.937,0.407
Hadoop_0.6_CLF,0.934,0.917,0.929,0.373
Hadoop_0.7_CLF,0.959,0.969,0.956,0.366
Hadoop_0.8_CLF,0.968,0.965,0.965,0.494
Hadoop_0.9_CLF,0.953,0.943,0.947,0.56
Linux_0.1_CLF,0.664,0.561,0.627,0.109
Linux_0.2_CLF,0.726,0.711,0.722,0.093
Linux_0.3_CLF,0.733,0.731,0.735,0.095
Linux_0.4_CLF,0.78,0.749,0.772,0.105
Linux_0.5_CLF,0.775,0.734,0.767,0.158
Linux_0.6_CLF,0.772,0.728,0.759,0.116
Linux_0.7_CLF,0.824,0.789,0.814,0.129
Linux_0.8_CLF,0.852,0.859,0.854,0.183
Linux_0.9_CLF,0.846,0.889,0.851,0.22


==> plot/CLF_0_3.csv <==
,precision,recall,F1-score,time
AVERAGE,0.956444444,0.938,0.937031746,0.674793651
VAR,0.005253283,0.005135419,0.004545967,0.235562424
BGL_0.1_CLF,0.98,0.934,0.919,1.118
BGL_0.2_CLF,0.987,0.948,0.946,1.062
BGL_0.3_CLF,0.986,0.962,0.942,1.345
BGL_0.4_CLF,0.988,0.957,0.95,1.097
BGL_0.5_CLF,0.985,0.955,0.94,1.541
BGL_0.6_CLF,0.99,0.976,0.958,1.722
BGL_0.7_CLF,0.989,0.972,0.958,2.019
BGL_0.8_CLF,0.99,0.985,0.961,2.2
BGL_0.9_CLF,0.989,0.974,0.957,2.586
HPC_0.1_CLF,0.994,0.945,0.965,0.894
HPC_0.2_CLF,0.991,0.944,0.953,0.69
HPC_0.3_CLF,0.996,0.981,0.975,0.886
HPC_0.4_CLF,0.994,0.95,0.967,0.854
HPC_0.5_CLF,0.997,0.986,0.982,0.718
HPC_0.6_CLF,0.998,0.995,0.989,0.728
HPC_0.7_CLF,0.998,0.99,0.99,0.873
HPC_0.8_CLF,0.999,0.995,0.993,0.766
HPC_0.9_CLF,0.997,0.973,0.982,0.743
HDFS_0.1_CLF,0.992,0.898,0.934,0.46
HDFS_0.2_CLF,0.996,0.945,0.967,0.497
HDFS_0.3_CLF,0.994,0.928,0.955,0.489
HDFS_0.4_CLF,0.995,0.928,0.956,0.451
HDFS_0.5_CLF,0.998,0.994,0.984,0.552
HDFS_0.6_CLF,0.997,0.993,0.977,0.558
HDFS_0.7_CLF,0.998,0.982,0.982,0.553
HDFS_0.8_CLF,0.997,0.988,0.976,0.574
HDFS_0.9_CLF,0.997,0.969,0.969,0.565
Zookeeper_0.1_CLF,0.973,0.934,0.902,0.603
Zookeeper_0.2_CLF,0.98,0.946,0.929,0.536
Zookeeper_0.3_CLF,0.981,0.92,0.932,0.509
Zookeeper_0.4_CLF,0.982,0.949,0.936,0.498
Zookeeper_0.5_CLF,0.986,0.96,0.95,0.575
Zookeeper_0.6_CLF,0.985,0.947,0.945,0.689
Zookeeper_0.7_CLF,0.987,0.957,0.948,0.661
Zookeeper_0.8_CLF,0.989,0.967,0.961,0.627
Zookeeper_0.9_CLF,0.987,0.96,0.954,0.796
Proxifier_0.1_CLF,0.994,0.983,0.99,0.673
Proxifier_0.2_CLF,0.996,0.993,0.993,0.683
Proxifier_0.3_CLF,0.997,0.993,0.996,0.723
Proxifier_0.4_CLF,0.997,0.994,0.994,0.571
Proxifier_0.5_CLF,0.997,0.99,0.995,0.764
Proxifier_0.6_CLF,0.997,0.994,0.995,0.544
Proxifier_0.7_CLF,0.999,0.997,0.998,0.605
Proxifier_0.8_CLF,0.999,0.996,0.998,0.574
Proxifier_0.9_CLF,0.995,0.987,0.991,0.534
Hadoop_0.1_CLF,0.907,0.938,0.91,0.285
Hadoop_0.2_CLF,0.934,0.919,0.932,0.298
Hadoop_0.3_CLF,0.944,0.957,0.943,0.358
Hadoop_0.4_CLF,0.952,0.967,0.953,0.333
Hadoop_0.5_CLF,0.953,0.937,0.952,0.336
Hadoop_0.6_CLF,0.945,0.948,0.943,0.322
Hadoop_0.7_CLF,0.948,0.962,0.95,0.482
Hadoop_0.8_CLF,0.968,0.974,0.97,0.521
Hadoop_0.9_CLF,0.982,0.989,0.983,0.624
Linux_0.1_CLF,0.754,0.8,0.765,0.116
Linux_0.2_CLF,0.771,0.725,0.758,0.176
Linux_0.3_CLF,0.771,0.724,0.765,0.118
Linux_0.4_CLF,0.774,0.752,0.769,0.134
Linux_0.5_CLF,0.787,0.765,0.774,0.132
Linux_0.6_CLF,0.832,0.798,0.833,0.129
Linux_0.7_CLF,0.772,0.79,0.79,0.154
Linux_0.8_CLF,0.784,0.784,0.767,0.136
Linux_0.9_CLF,0.845,0.851,0.842,0.152


==> plot/CLF_0_4.csv <==
,precision,recall,F1-score,time
AVERAGE,0.958714286,0.945587302,0.942619048,0.770126984
VAR,0.004532336,0.003754924,0.003811433,0.227391145
BGL_0.1_CLF,0.985,0.945,0.943,1.309
BGL_0.2_CLF,0.985,0.949,0.944,1.301
BGL_0.3_CLF,0.986,0.948,0.949,1.303
BGL_0.4_CLF,0.987,0.962,0.951,1.701
BGL_0.5_CLF,0.988,0.973,0.954,1.552
BGL_0.6_CLF,0.99,0.977,0.964,1.812
BGL_0.7_CLF,0.987,0.969,0.954,1.932
BGL_0.8_CLF,0.985,0.965,0.939,2.109
BGL_0.9_CLF,0.986,0.976,0.947,2.383
HPC_0.1_CLF,0.989,0.931,0.942,0.818
HPC_0.2_CLF,0.995,0.968,0.972,0.841
HPC_0.3_CLF,0.997,0.985,0.984,0.943
HPC_0.4_CLF,0.996,0.987,0.979,0.933
HPC_0.5_CLF,0.997,0.985,0.986,1.033
HPC_0.6_CLF,0.997,0.987,0.983,1.014
HPC_0.7_CLF,0.996,0.982,0.978,1.041
HPC_0.8_CLF,0.997,0.991,0.987,0.898
HPC_0.9_CLF,0.999,0.991,0.995,0.848
HDFS_0.1_CLF,0.994,0.942,0.958,0.538
HDFS_0.2_CLF,0.995,0.976,0.965,0.659
HDFS_0.3_CLF,0.997,0.976,0.98,0.505
HDFS_0.4_CLF,0.996,0.969,0.978,0.553
HDFS_0.5_CLF,0.997,0.971,0.983,0.66
HDFS_0.6_CLF,0.999,1,0.994,0.546
HDFS_0.7_CLF,0.997,0.993,0.982,0.628
HDFS_0.8_CLF,0.996,0.99,0.975,0.644
HDFS_0.9_CLF,0.995,0.959,0.969,0.647
Zookeeper_0.1_CLF,0.976,0.945,0.915,0.589
Zookeeper_0.2_CLF,0.973,0.88,0.905,0.607
Zookeeper_0.3_CLF,0.979,0.94,0.924,0.593
Zookeeper_0.4_CLF,0.985,0.954,0.948,0.669
Zookeeper_0.5_CLF,0.983,0.968,0.942,0.532
Zookeeper_0.6_CLF,0.99,0.978,0.966,0.758
Zookeeper_0.7_CLF,0.989,0.957,0.959,0.79
Zookeeper_0.8_CLF,0.989,0.976,0.964,0.786
Zookeeper_0.9_CLF,0.982,0.942,0.951,0.879
Proxifier_0.1_CLF,0.995,0.986,0.992,0.785
Proxifier_0.2_CLF,0.996,0.988,0.993,0.809
Proxifier_0.3_CLF,0.995,0.988,0.992,0.692
Proxifier_0.4_CLF,0.998,0.995,0.996,0.835
Proxifier_0.5_CLF,0.998,0.997,0.997,0.822
Proxifier_0.6_CLF,0.997,0.99,0.994,0.867
Proxifier_0.7_CLF,0.999,1,0.999,0.682
Proxifier_0.8_CLF,0.998,1,0.996,0.709
Proxifier_0.9_CLF,0.998,0.997,0.997,0.67
Hadoop_0.1_CLF,0.911,0.921,0.92,0.314
Hadoop_0.2_CLF,0.942,0.946,0.948,0.349
Hadoop_0.3_CLF,0.941,0.93,0.946,0.448
Hadoop_0.4_CLF,0.946,0.948,0.951,0.473
Hadoop_0.5_CLF,0.956,0.957,0.96,0.516
Hadoop_0.6_CLF,0.96,0.954,0.964,0.593
Hadoop_0.7_CLF,0.964,0.968,0.967,0.743
Hadoop_0.8_CLF,0.956,0.943,0.959,0.737
Hadoop_0.9_CLF,0.963,0.969,0.969,0.766
Linux_0.1_CLF,0.743,0.812,0.764,0.125
Linux_0.2_CLF,0.793,0.779,0.794,0.135
Linux_0.3_CLF,0.765,0.775,0.764,0.142
Linux_0.4_CLF,0.782,0.775,0.785,0.149
Linux_0.5_CLF,0.825,0.829,0.825,0.15
Linux_0.6_CLF,0.819,0.757,0.813,0.153
Linux_0.7_CLF,0.812,0.859,0.818,0.151
Linux_0.8_CLF,0.842,0.838,0.838,0.176
Linux_0.9_CLF,0.851,0.884,0.835,0.173


==> plot/CLF_1_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.954507937,0.892047619,0.890888889,0.625412698
VAR,0.005217448,0.01037624,0.006959068,0.538092375
BGL_0.1_CLF,0.981,0.934,0.903,0.572
BGL_0.2_CLF,0.988,0.945,0.934,0.679
BGL_0.3_CLF,0.99,0.952,0.946,0.704
BGL_0.4_CLF,0.99,0.951,0.947,0.825
BGL_0.5_CLF,0.991,0.974,0.955,1.012
BGL_0.6_CLF,0.987,0.976,0.933,1.492
BGL_0.7_CLF,0.986,0.975,0.928,1.318
BGL_0.8_CLF,0.991,0.985,0.951,1.845
BGL_0.9_CLF,0.991,0.973,0.957,2.311
HPC_0.1_CLF,0.989,0.825,0.826,0.48
HPC_0.2_CLF,0.991,0.863,0.857,0.484
HPC_0.3_CLF,0.992,0.834,0.873,0.441
HPC_0.4_CLF,0.993,0.936,0.877,0.454
HPC_0.5_CLF,0.993,0.89,0.884,0.449
HPC_0.6_CLF,0.993,0.891,0.887,0.534
HPC_0.7_CLF,0.993,0.911,0.886,0.691
HPC_0.8_CLF,0.995,0.966,0.919,0.758
HPC_0.9_CLF,0.993,0.9,0.885,0.663
HDFS_0.1_CLF,0.989,0.44,0.55,0.321
HDFS_0.2_CLF,0.995,0.8,0.807,0.281
HDFS_0.3_CLF,0.997,0.895,0.887,0.351
HDFS_0.4_CLF,0.997,0.909,0.899,0.333
HDFS_0.5_CLF,0.997,0.892,0.892,0.397
HDFS_0.6_CLF,0.998,0.903,0.918,0.356
HDFS_0.7_CLF,0.999,0.9,0.947,0.349
HDFS_0.8_CLF,0.996,0.824,0.875,0.437
HDFS_0.9_CLF,0.998,1,0.952,0.362
Zookeeper_0.1_CLF,0.973,0.792,0.802,0.263
Zookeeper_0.2_CLF,0.972,0.86,0.809,0.278
Zookeeper_0.3_CLF,0.973,0.798,0.807,0.356
Zookeeper_0.4_CLF,0.979,0.835,0.847,0.586
Zookeeper_0.5_CLF,0.987,0.889,0.9,2.012
Zookeeper_0.6_CLF,0.986,0.91,0.904,2.391
Zookeeper_0.7_CLF,0.983,0.905,0.894,2.393
Zookeeper_0.8_CLF,0.987,0.864,0.898,1.844
Zookeeper_0.9_CLF,0.992,0.963,0.929,4.147
Proxifier_0.1_CLF,0.993,0.976,0.984,0.285
Proxifier_0.2_CLF,0.994,0.995,0.986,0.359
Proxifier_0.3_CLF,0.994,0.991,0.988,0.261
Proxifier_0.4_CLF,0.995,0.989,0.989,0.314
Proxifier_0.5_CLF,0.994,0.982,0.986,0.281
Proxifier_0.6_CLF,0.995,0.993,0.99,0.273
Proxifier_0.7_CLF,0.993,0.982,0.985,0.369
Proxifier_0.8_CLF,0.994,0.989,0.987,0.362
Proxifier_0.9_CLF,0.998,1,0.996,0.3
Hadoop_0.1_CLF,0.868,0.842,0.856,0.138
Hadoop_0.2_CLF,0.938,0.933,0.935,0.135
Hadoop_0.3_CLF,0.933,0.935,0.93,0.182
Hadoop_0.4_CLF,0.952,0.951,0.948,0.216
Hadoop_0.5_CLF,0.943,0.966,0.94,0.22
Hadoop_0.6_CLF,0.956,0.955,0.953,0.234
Hadoop_0.7_CLF,0.947,0.924,0.942,0.201
Hadoop_0.8_CLF,0.959,0.969,0.957,0.237
Hadoop_0.9_CLF,0.937,0.932,0.927,0.283
Linux_0.1_CLF,0.695,0.612,0.668,0.093
Linux_0.2_CLF,0.769,0.85,0.782,0.077
Linux_0.3_CLF,0.776,0.712,0.762,0.1
Linux_0.4_CLF,0.806,0.805,0.803,0.146
Linux_0.5_CLF,0.825,0.811,0.817,0.167
Linux_0.6_CLF,0.805,0.761,0.784,0.262
Linux_0.7_CLF,0.808,0.808,0.802,0.187
Linux_0.8_CLF,0.856,0.809,0.821,0.284
Linux_0.9_CLF,0.786,0.667,0.743,0.266


==> plot/CLF_1_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.962063492,0.936095238,0.926079365,0.642634921
VAR,0.003626835,0.003638991,0.003888236,0.268639558
BGL_0.1_CLF,0.989,0.969,0.947,0.933
BGL_0.2_CLF,0.991,0.952,0.959,0.85
BGL_0.3_CLF,0.989,0.963,0.951,1.034
BGL_0.4_CLF,0.991,0.957,0.956,1.487
BGL_0.5_CLF,0.991,0.976,0.958,1.459
BGL_0.6_CLF,0.991,0.977,0.961,1.24
BGL_0.7_CLF,0.992,0.971,0.964,1.858
BGL_0.8_CLF,0.99,0.977,0.956,2.453
BGL_0.9_CLF,0.994,1,0.975,2.793
HPC_0.1_CLF,0.991,0.894,0.919,0.688
HPC_0.2_CLF,0.993,0.915,0.936,0.74
HPC_0.3_CLF,0.996,0.965,0.961,0.687
HPC_0.4_CLF,0.996,0.973,0.966,0.696
HPC_0.5_CLF,0.997,0.974,0.967,0.696
HPC_0.6_CLF,0.996,0.945,0.962,0.686
HPC_0.7_CLF,0.997,0.985,0.973,0.724
HPC_0.8_CLF,0.997,0.978,0.971,0.701
HPC_0.9_CLF,0.998,0.982,0.982,0.659
HDFS_0.1_CLF,0.992,0.956,0.844,0.462
HDFS_0.2_CLF,0.996,0.895,0.908,0.527
HDFS_0.3_CLF,0.998,0.924,0.949,0.486
HDFS_0.4_CLF,0.998,0.971,0.957,0.483
HDFS_0.5_CLF,0.998,0.949,0.961,0.449
HDFS_0.6_CLF,0.998,0.949,0.955,0.603
HDFS_0.7_CLF,0.997,0.962,0.944,0.441
HDFS_0.8_CLF,0.995,0.923,0.911,0.595
HDFS_0.9_CLF,0.996,1,0.903,0.526
Zookeeper_0.1_CLF,0.971,0.858,0.817,0.525
Zookeeper_0.2_CLF,0.973,0.893,0.834,0.563
Zookeeper_0.3_CLF,0.967,0.907,0.813,0.582
Zookeeper_0.4_CLF,0.979,0.869,0.869,0.589
Zookeeper_0.5_CLF,0.977,0.912,0.852,0.828
Zookeeper_0.6_CLF,0.983,0.978,0.877,0.648
Zookeeper_0.7_CLF,0.987,0.949,0.917,1.643
Zookeeper_0.8_CLF,0.987,0.932,0.91,0.688
Zookeeper_0.9_CLF,0.983,0.889,0.889,1.169
Proxifier_0.1_CLF,0.994,0.993,0.991,0.397
Proxifier_0.2_CLF,0.994,0.994,0.991,0.52
Proxifier_0.3_CLF,0.995,0.997,0.992,0.533
Proxifier_0.4_CLF,0.997,0.995,0.995,0.513
Proxifier_0.5_CLF,0.997,0.997,0.996,0.523
Proxifier_0.6_CLF,0.998,0.996,0.997,0.552
Proxifier_0.7_CLF,0.996,0.993,0.994,0.42
Proxifier_0.8_CLF,0.999,0.996,0.998,0.472
Proxifier_0.9_CLF,0.999,1,0.998,0.511
Hadoop_0.1_CLF,0.896,0.928,0.911,0.191
Hadoop_0.2_CLF,0.931,0.932,0.939,0.228
Hadoop_0.3_CLF,0.936,0.949,0.944,0.206
Hadoop_0.4_CLF,0.939,0.947,0.947,0.255
Hadoop_0.5_CLF,0.947,0.941,0.954,0.314
Hadoop_0.6_CLF,0.956,0.949,0.962,0.306
Hadoop_0.7_CLF,0.949,0.96,0.955,0.375
Hadoop_0.8_CLF,0.946,0.94,0.951,0.377
Hadoop_0.9_CLF,0.978,0.98,0.98,0.397
Linux_0.1_CLF,0.726,0.791,0.736,0.109
Linux_0.2_CLF,0.819,0.851,0.823,0.117
Linux_0.3_CLF,0.795,0.747,0.776,0.11
Linux_0.4_CLF,0.809,0.746,0.795,0.146
Linux_0.5_CLF,0.853,0.837,0.852,0.126
Linux_0.6_CLF,0.833,0.834,0.83,0.137
Linux_0.7_CLF,0.874,0.828,0.867,0.132
Linux_0.8_CLF,0.856,0.854,0.854,0.169
Linux_0.9_CLF,0.944,0.93,0.941,0.159


==> plot/CLF_1_2.csv <==
,precision,recall,F1-score,time
AVERAGE,0.962698413,0.940174603,0.939,0.708063492
VAR,0.003827956,0.004394308,0.003792774,0.215486448
BGL_0.1_CLF,0.983,0.926,0.927,1.241
BGL_0.2_CLF,0.989,0.949,0.952,1.263
BGL_0.3_CLF,0.989,0.96,0.953,1.249
BGL_0.4_CLF,0.988,0.958,0.949,1.359
BGL_0.5_CLF,0.989,0.957,0.95,1.493
BGL_0.6_CLF,0.992,0.962,0.966,1.725
BGL_0.7_CLF,0.991,0.976,0.964,1.9
BGL_0.8_CLF,0.992,0.979,0.965,1.739
BGL_0.9_CLF,0.993,1,0.967,2.433
HPC_0.1_CLF,0.995,0.949,0.963,0.821
HPC_0.2_CLF,0.996,0.971,0.974,0.938
HPC_0.3_CLF,0.997,0.982,0.976,0.803
HPC_0.4_CLF,0.997,0.968,0.98,0.817
HPC_0.5_CLF,0.997,0.98,0.98,0.966
HPC_0.6_CLF,0.998,0.986,0.983,0.949
HPC_0.7_CLF,0.997,0.979,0.981,0.971
HPC_0.8_CLF,0.998,0.99,0.99,0.97
HPC_0.9_CLF,0.998,1,0.988,0.785
HDFS_0.1_CLF,0.996,0.96,0.946,0.532
HDFS_0.2_CLF,0.997,0.983,0.967,0.493
HDFS_0.3_CLF,0.996,0.907,0.944,0.543
HDFS_0.4_CLF,0.998,0.984,0.981,0.551
HDFS_0.5_CLF,0.997,0.964,0.97,0.681
HDFS_0.6_CLF,0.995,0.926,0.94,0.578
HDFS_0.7_CLF,0.995,0.947,0.937,0.624
HDFS_0.8_CLF,0.999,0.964,0.982,0.646
HDFS_0.9_CLF,0.997,0.964,0.964,0.631
Zookeeper_0.1_CLF,0.968,0.919,0.854,0.529
Zookeeper_0.2_CLF,0.963,0.943,0.834,0.522
Zookeeper_0.3_CLF,0.98,0.918,0.902,0.562
Zookeeper_0.4_CLF,0.975,0.928,0.886,0.684
Zookeeper_0.5_CLF,0.985,0.924,0.928,0.727
Zookeeper_0.6_CLF,0.988,0.948,0.939,0.757
Zookeeper_0.7_CLF,0.991,0.942,0.955,0.872
Zookeeper_0.8_CLF,0.987,0.943,0.94,0.879
Zookeeper_0.9_CLF,0.989,0.944,0.955,1.047
Proxifier_0.1_CLF,0.997,0.993,0.995,0.688
Proxifier_0.2_CLF,0.995,0.989,0.991,0.673
Proxifier_0.3_CLF,0.998,0.996,0.997,0.731
Proxifier_0.4_CLF,0.997,0.992,0.994,0.641
Proxifier_0.5_CLF,0.998,0.995,0.997,0.597
Proxifier_0.6_CLF,0.998,0.996,0.997,0.566
Proxifier_0.7_CLF,0.998,0.996,0.997,0.744
Proxifier_0.8_CLF,0.998,0.998,0.997,0.574
Proxifier_0.9_CLF,0.999,0.997,0.998,0.736
Hadoop_0.1_CLF,0.915,0.937,0.921,0.274
Hadoop_0.2_CLF,0.921,0.917,0.924,0.24
Hadoop_0.3_CLF,0.949,0.946,0.952,0.303
Hadoop_0.4_CLF,0.954,0.962,0.957,0.296
Hadoop_0.5_CLF,0.958,0.963,0.96,0.35
Hadoop_0.6_CLF,0.96,0.948,0.961,0.408
Hadoop_0.7_CLF,0.961,0.959,0.963,0.372
Hadoop_0.8_CLF,0.967,0.971,0.969,0.402
Hadoop_0.9_CLF,0.966,0.976,0.968,0.428
Linux_0.1_CLF,0.706,0.673,0.695,0.108
Linux_0.2_CLF,0.812,0.764,0.8,0.117
Linux_0.3_CLF,0.811,0.771,0.806,0.13
Linux_0.4_CLF,0.842,0.806,0.836,0.136
Linux_0.5_CLF,0.841,0.82,0.841,0.154
Linux_0.6_CLF,0.833,0.805,0.827,0.159
Linux_0.7_CLF,0.83,0.803,0.823,0.184
Linux_0.8_CLF,0.927,0.934,0.924,0.157
Linux_0.9_CLF,0.844,0.844,0.835,0.16


==> plot/CLF_1_3.csv <==
,precision,recall,F1-score,time
AVERAGE,0.965555556,0.949222222,0.949650794,0.825888889
VAR,0.003478961,0.003637982,0.002947554,0.271159197
BGL_0.1_CLF,0.986,0.957,0.947,1.559
BGL_0.2_CLF,0.988,0.947,0.952,1.362
BGL_0.3_CLF,0.99,0.95,0.961,1.557
BGL_0.4_CLF,0.991,0.968,0.966,1.609
BGL_0.5_CLF,0.989,0.955,0.958,1.604
BGL_0.6_CLF,0.991,0.963,0.965,2.163
BGL_0.7_CLF,0.988,0.957,0.951,1.745
BGL_0.8_CLF,0.996,0.991,0.984,2.615
BGL_0.9_CLF,0.992,0.992,0.969,2.354
HPC_0.1_CLF,0.995,0.97,0.971,1.102
HPC_0.2_CLF,0.995,0.957,0.973,0.953
HPC_0.3_CLF,0.997,0.975,0.982,0.933
HPC_0.4_CLF,0.998,0.984,0.988,0.91
HPC_0.5_CLF,0.997,0.973,0.982,0.949
HPC_0.6_CLF,0.997,0.98,0.985,0.967
HPC_0.7_CLF,0.998,0.989,0.989,1.137
HPC_0.8_CLF,0.997,0.985,0.985,0.963
HPC_0.9_CLF,0.997,0.992,0.984,1.132
HDFS_0.1_CLF,0.995,0.919,0.945,0.8
HDFS_0.2_CLF,0.996,0.965,0.964,0.595
HDFS_0.3_CLF,0.996,0.964,0.961,0.682
HDFS_0.4_CLF,0.997,0.981,0.97,0.657
HDFS_0.5_CLF,0.997,0.969,0.974,0.785
HDFS_0.6_CLF,0.997,0.979,0.969,0.764
HDFS_0.7_CLF,0.998,0.983,0.983,0.633
HDFS_0.8_CLF,0.997,0.955,0.97,0.733
HDFS_0.9_CLF,0.997,1,0.976,0.817
Zookeeper_0.1_CLF,0.981,0.936,0.917,0.616
Zookeeper_0.2_CLF,0.988,0.957,0.946,0.732
Zookeeper_0.3_CLF,0.987,0.963,0.944,0.673
Zookeeper_0.4_CLF,0.983,0.944,0.925,0.769
Zookeeper_0.5_CLF,0.987,0.958,0.943,0.895
Zookeeper_0.6_CLF,0.99,0.959,0.956,0.686
Zookeeper_0.7_CLF,0.991,0.968,0.959,0.969
Zookeeper_0.8_CLF,0.989,0.951,0.951,0.793
Zookeeper_0.9_CLF,0.992,0.988,0.965,0.947
Proxifier_0.1_CLF,0.996,0.986,0.992,0.744
Proxifier_0.2_CLF,0.997,0.993,0.995,0.883
Proxifier_0.3_CLF,0.998,0.996,0.997,0.887
Proxifier_0.4_CLF,0.999,0.998,0.998,0.956
Proxifier_0.5_CLF,0.999,0.997,0.998,0.73
Proxifier_0.6_CLF,0.997,0.992,0.995,0.793
Proxifier_0.7_CLF,0.999,0.998,0.998,0.767
Proxifier_0.8_CLF,0.998,0.995,0.997,0.876
Proxifier_0.9_CLF,0.997,0.993,0.995,0.788
Hadoop_0.1_CLF,0.927,0.952,0.935,0.373
Hadoop_0.2_CLF,0.949,0.942,0.953,0.366
Hadoop_0.3_CLF,0.947,0.933,0.951,0.365
Hadoop_0.4_CLF,0.956,0.964,0.96,0.43
Hadoop_0.5_CLF,0.953,0.949,0.957,0.441
Hadoop_0.6_CLF,0.967,0.965,0.97,0.489
Hadoop_0.7_CLF,0.975,0.98,0.977,0.512
Hadoop_0.8_CLF,0.971,0.973,0.973,0.496
Hadoop_0.9_CLF,0.979,0.983,0.983,0.578
Linux_0.1_CLF,0.751,0.713,0.741,0.132
Linux_0.2_CLF,0.794,0.763,0.789,0.167
Linux_0.3_CLF,0.796,0.765,0.794,0.131
Linux_0.4_CLF,0.827,0.809,0.826,0.154
Linux_0.5_CLF,0.858,0.876,0.863,0.149
Linux_0.6_CLF,0.852,0.864,0.856,0.158
Linux_0.7_CLF,0.868,0.9,0.871,0.15
Linux_0.8_CLF,0.887,0.819,0.882,0.184
Linux_0.9_CLF,0.853,0.879,0.872,0.172


==> plot/CLF_2_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.957904762,0.911809524,0.905444444,0.648174603
VAR,0.004044152,0.009524318,0.007537025,0.243296082
BGL_0.1_CLF,0.988,0.938,0.935,0.849
BGL_0.2_CLF,0.988,0.927,0.935,0.885
BGL_0.3_CLF,0.988,0.953,0.94,0.95
BGL_0.4_CLF,0.991,0.973,0.953,1.058
BGL_0.5_CLF,0.991,0.966,0.953,1.341
BGL_0.6_CLF,0.989,0.968,0.947,1.109
BGL_0.7_CLF,0.991,0.981,0.95,1.857
BGL_0.8_CLF,0.991,0.959,0.953,1.309
BGL_0.9_CLF,0.988,0.988,0.939,1.846
HPC_0.1_CLF,0.993,0.969,0.977,0.848
HPC_0.2_CLF,0.995,0.981,0.984,0.672
HPC_0.3_CLF,0.994,0.983,0.98,0.751
HPC_0.4_CLF,0.996,0.987,0.988,0.681
HPC_0.5_CLF,0.997,0.991,0.989,0.766
HPC_0.6_CLF,0.998,0.993,0.992,0.873
HPC_0.7_CLF,0.995,0.992,0.984,0.877
HPC_0.8_CLF,0.997,0.992,0.99,0.768
HPC_0.9_CLF,0.996,0.995,0.989,0.856
HDFS_0.1_CLF,0.993,0.545,0.641,0.528
HDFS_0.2_CLF,0.995,0.676,0.76,0.502
HDFS_0.3_CLF,0.996,0.907,0.831,0.446
HDFS_0.4_CLF,0.993,0.704,0.717,0.439
HDFS_0.5_CLF,0.998,0.886,0.918,0.449
HDFS_0.6_CLF,0.998,0.947,0.923,0.523
HDFS_0.7_CLF,0.998,0.909,0.923,0.486
HDFS_0.8_CLF,0.999,0.941,0.941,0.586
HDFS_0.9_CLF,0.999,1,0.933,0.621
Zookeeper_0.1_CLF,0.968,0.831,0.772,0.438
Zookeeper_0.2_CLF,0.973,0.839,0.811,0.509
Zookeeper_0.3_CLF,0.977,0.869,0.831,0.607
Zookeeper_0.4_CLF,0.976,0.835,0.825,0.633
Zookeeper_0.5_CLF,0.978,0.924,0.839,0.732
Zookeeper_0.6_CLF,0.979,0.879,0.842,0.6
Zookeeper_0.7_CLF,0.982,0.912,0.874,1.612
Zookeeper_0.8_CLF,0.975,0.942,0.848,2.719
Zookeeper_0.9_CLF,0.976,0.941,0.85,1.689
Proxifier_0.1_CLF,0.99,0.978,0.983,0.587
Proxifier_0.2_CLF,0.994,0.994,0.991,0.529
Proxifier_0.3_CLF,0.994,0.989,0.991,0.441
Proxifier_0.4_CLF,0.993,0.986,0.988,0.473
Proxifier_0.5_CLF,0.993,0.989,0.989,0.588
Proxifier_0.6_CLF,0.994,0.992,0.991,0.59
Proxifier_0.7_CLF,0.995,0.99,0.991,0.549
Proxifier_0.8_CLF,0.995,0.994,0.992,0.567
Proxifier_0.9_CLF,0.994,1,0.989,0.568
Hadoop_0.1_CLF,0.912,0.919,0.92,0.201
Hadoop_0.2_CLF,0.93,0.94,0.938,0.176
Hadoop_0.3_CLF,0.949,0.939,0.954,0.182
Hadoop_0.4_CLF,0.947,0.955,0.953,0.205
Hadoop_0.5_CLF,0.929,0.929,0.937,0.252
Hadoop_0.6_CLF,0.946,0.941,0.952,0.204
Hadoop_0.7_CLF,0.927,0.934,0.932,0.284
Hadoop_0.8_CLF,0.951,0.955,0.957,0.289
Hadoop_0.9_CLF,0.972,0.957,0.975,0.398
Linux_0.1_CLF,0.741,0.63,0.692,0.089
Linux_0.2_CLF,0.797,0.805,0.786,0.121
Linux_0.3_CLF,0.791,0.749,0.765,0.127
Linux_0.4_CLF,0.816,0.792,0.802,0.123
Linux_0.5_CLF,0.828,0.796,0.822,0.128
Linux_0.6_CLF,0.839,0.8,0.813,0.191
Linux_0.7_CLF,0.838,0.85,0.834,0.174
Linux_0.8_CLF,0.843,0.8,0.821,0.187
Linux_0.9_CLF,0.831,0.818,0.828,0.197


==> plot/CLF_2_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.965936508,0.941507937,0.936031746,0.769936508
VAR,0.002956835,0.004119448,0.00364816,0.231878351
BGL_0.1_CLF,0.988,0.957,0.945,1.335
BGL_0.2_CLF,0.989,0.948,0.948,1.364
BGL_0.3_CLF,0.991,0.96,0.958,1.482
BGL_0.4_CLF,0.991,0.968,0.961,1.34
BGL_0.5_CLF,0.991,0.967,0.96,1.467
BGL_0.6_CLF,0.992,0.973,0.962,1.677
BGL_0.7_CLF,0.991,0.96,0.957,1.508
BGL_0.8_CLF,0.993,0.988,0.969,2.027
BGL_0.9_CLF,0.992,0.97,0.96,2.547
HPC_0.1_CLF,0.995,0.978,0.984,0.908
HPC_0.2_CLF,0.997,0.995,0.992,0.898
HPC_0.3_CLF,0.998,0.997,0.993,0.964
HPC_0.4_CLF,0.996,0.985,0.988,0.858
HPC_0.5_CLF,0.998,0.997,0.995,0.878
HPC_0.6_CLF,0.998,0.993,0.994,1.079
HPC_0.7_CLF,0.998,0.996,0.994,0.878
HPC_0.8_CLF,0.997,0.992,0.992,1.048
HPC_0.9_CLF,0.999,0.996,0.998,0.921
HDFS_0.1_CLF,0.997,0.931,0.914,0.735
HDFS_0.2_CLF,0.998,0.971,0.944,0.618
HDFS_0.3_CLF,0.997,0.847,0.901,0.617
HDFS_0.4_CLF,0.995,0.873,0.881,0.678
HDFS_0.5_CLF,0.998,0.943,0.948,0.682
HDFS_0.6_CLF,0.998,0.955,0.955,0.659
HDFS_0.7_CLF,0.999,0.982,0.973,0.724
HDFS_0.8_CLF,0.998,0.93,0.952,0.769
HDFS_0.9_CLF,0.997,1,0.933,0.65
Zookeeper_0.1_CLF,0.975,0.862,0.827,0.592
Zookeeper_0.2_CLF,0.983,0.891,0.884,0.694
Zookeeper_0.3_CLF,0.983,0.919,0.885,0.827
Zookeeper_0.4_CLF,0.984,0.934,0.897,0.805
Zookeeper_0.5_CLF,0.985,0.96,0.901,0.739
Zookeeper_0.6_CLF,0.984,0.902,0.888,0.951
Zookeeper_0.7_CLF,0.985,0.966,0.907,1.023
Zookeeper_0.8_CLF,0.988,0.927,0.903,1.492
Zookeeper_0.9_CLF,0.978,0.966,0.851,1.097
Proxifier_0.1_CLF,0.995,0.995,0.993,0.628
Proxifier_0.2_CLF,0.995,0.989,0.993,0.648
Proxifier_0.3_CLF,0.997,0.993,0.995,0.638
Proxifier_0.4_CLF,0.998,0.997,0.997,0.801
Proxifier_0.5_CLF,0.998,0.998,0.998,0.604
Proxifier_0.6_CLF,0.998,0.999,0.997,0.747
Proxifier_0.7_CLF,0.998,0.998,0.997,0.781
Proxifier_0.8_CLF,1,0.998,0.999,0.818
Proxifier_0.9_CLF,0.997,0.995,0.996,0.725
Hadoop_0.1_CLF,0.916,0.931,0.932,0.246
Hadoop_0.2_CLF,0.935,0.934,0.947,0.274
Hadoop_0.3_CLF,0.937,0.946,0.948,0.307
Hadoop_0.4_CLF,0.947,0.955,0.957,0.336
Hadoop_0.5_CLF,0.963,0.968,0.97,0.306
Hadoop_0.6_CLF,0.957,0.965,0.967,0.341
Hadoop_0.7_CLF,0.969,0.97,0.974,0.512
Hadoop_0.8_CLF,0.966,0.972,0.973,0.403
Hadoop_0.9_CLF,0.968,0.975,0.975,0.468
Linux_0.1_CLF,0.787,0.767,0.767,0.111
Linux_0.2_CLF,0.79,0.751,0.77,0.132
Linux_0.3_CLF,0.839,0.803,0.823,0.118
Linux_0.4_CLF,0.852,0.795,0.83,0.124
Linux_0.5_CLF,0.835,0.771,0.82,0.131
Linux_0.6_CLF,0.876,0.843,0.873,0.183
Linux_0.7_CLF,0.867,0.866,0.859,0.175
Linux_0.8_CLF,0.905,0.918,0.882,0.201
Linux_0.9_CLF,0.853,0.844,0.844,0.217


==> plot/CLF_2_2.csv <==
,precision,recall,F1-score,time
AVERAGE,0.967301587,0.947079365,0.944952381,0.88715873
VAR,0.002856601,0.003518623,0.003162175,0.276583394
BGL_0.1_CLF,0.989,0.961,0.953,1.548
BGL_0.2_CLF,0.989,0.958,0.95,1.573
BGL_0.3_CLF,0.991,0.962,0.962,1.524
BGL_0.4_CLF,0.991,0.971,0.963,1.939
BGL_0.5_CLF,0.992,0.966,0.963,1.72
BGL_0.6_CLF,0.991,0.975,0.96,1.679
BGL_0.7_CLF,0.992,0.973,0.964,2.146
BGL_0.8_CLF,0.993,0.984,0.969,2.249
BGL_0.9_CLF,0.992,0.98,0.963,2.394
HPC_0.1_CLF,0.996,0.984,0.989,1.007
HPC_0.2_CLF,0.997,0.989,0.99,1.163
HPC_0.3_CLF,0.996,0.987,0.99,1.044
HPC_0.4_CLF,0.998,0.992,0.993,1.134
HPC_0.5_CLF,0.997,0.992,0.992,1.14
HPC_0.6_CLF,0.998,0.993,0.993,1.039
HPC_0.7_CLF,0.996,0.991,0.99,1.215
HPC_0.8_CLF,0.997,0.994,0.993,1.268
HPC_0.9_CLF,0.999,1,0.998,1.033
HDFS_0.1_CLF,0.995,0.918,0.925,0.85
HDFS_0.2_CLF,0.997,0.943,0.957,0.828
HDFS_0.3_CLF,0.997,0.965,0.961,0.804
HDFS_0.4_CLF,0.998,0.939,0.96,0.816
HDFS_0.5_CLF,0.999,0.98,0.977,0.918
HDFS_0.6_CLF,0.999,0.983,0.983,0.91
HDFS_0.7_CLF,0.998,0.968,0.968,0.728
HDFS_0.8_CLF,0.997,0.986,0.966,0.875
HDFS_0.9_CLF,0.999,1,0.977,0.733
Zookeeper_0.1_CLF,0.983,0.887,0.901,0.839
Zookeeper_0.2_CLF,0.975,0.879,0.867,0.903
Zookeeper_0.3_CLF,0.977,0.931,0.885,0.836
Zookeeper_0.4_CLF,0.982,0.916,0.902,0.955
Zookeeper_0.5_CLF,0.983,0.932,0.911,0.889
Zookeeper_0.6_CLF,0.983,0.932,0.913,1.096
Zookeeper_0.7_CLF,0.98,0.925,0.886,0.883
Zookeeper_0.8_CLF,0.98,0.933,0.897,1.187
Zookeeper_0.9_CLF,0.988,0.967,0.941,1.238
Proxifier_0.1_CLF,0.996,0.997,0.993,0.756
Proxifier_0.2_CLF,0.997,0.994,0.995,0.764
Proxifier_0.3_CLF,0.998,0.996,0.997,0.892
Proxifier_0.4_CLF,0.997,0.997,0.996,0.75
Proxifier_0.5_CLF,0.998,0.995,0.997,0.759
Proxifier_0.6_CLF,0.998,0.999,0.998,0.92
Proxifier_0.7_CLF,0.998,0.995,0.996,0.922
Proxifier_0.8_CLF,0.999,0.997,0.998,0.774
Proxifier_0.9_CLF,0.998,0.997,0.997,0.952
Hadoop_0.1_CLF,0.95,0.956,0.957,0.321
Hadoop_0.2_CLF,0.953,0.961,0.96,0.337
Hadoop_0.3_CLF,0.951,0.952,0.957,0.437
Hadoop_0.4_CLF,0.956,0.952,0.962,0.363
Hadoop_0.5_CLF,0.956,0.966,0.961,0.45
Hadoop_0.6_CLF,0.969,0.975,0.973,0.425
Hadoop_0.7_CLF,0.969,0.967,0.973,0.493
Hadoop_0.8_CLF,0.966,0.973,0.971,0.407
Hadoop_0.9_CLF,0.959,0.951,0.963,0.643
Linux_0.1_CLF,0.756,0.769,0.748,0.127
Linux_0.2_CLF,0.83,0.833,0.827,0.134
Linux_0.3_CLF,0.825,0.821,0.814,0.164
Linux_0.4_CLF,0.86,0.839,0.851,0.13
Linux_0.5_CLF,0.856,0.806,0.841,0.127
Linux_0.6_CLF,0.86,0.812,0.854,0.182
Linux_0.7_CLF,0.854,0.833,0.839,0.179
Linux_0.8_CLF,0.866,0.784,0.849,0.199
Linux_0.9_CLF,0.921,0.913,0.913,0.181


==> plot/CLF_3_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.958301587,0.938126984,0.926666667,0.801301587
VAR,0.003091762,0.004942887,0.004852194,0.233330537
BGL_0.1_CLF,0.989,0.938,0.941,1.176
BGL_0.2_CLF,0.99,0.948,0.948,1.13
BGL_0.3_CLF,0.988,0.955,0.943,1.214
BGL_0.4_CLF,0.992,0.966,0.962,1.36
BGL_0.5_CLF,0.992,0.973,0.96,1.362
BGL_0.6_CLF,0.992,0.976,0.963,1.673
BGL_0.7_CLF,0.991,0.964,0.957,1.453
BGL_0.8_CLF,0.994,0.987,0.97,1.954
BGL_0.9_CLF,0.995,0.988,0.973,2.162
HPC_0.1_CLF,0.99,0.968,0.975,0.962
HPC_0.2_CLF,0.994,0.994,0.984,1.096
HPC_0.3_CLF,0.995,0.989,0.987,1.036
HPC_0.4_CLF,0.997,0.995,0.994,0.887
HPC_0.5_CLF,0.996,0.991,0.99,0.946
HPC_0.6_CLF,0.997,0.994,0.993,1.077
HPC_0.7_CLF,0.997,0.997,0.992,1.122
HPC_0.8_CLF,0.997,0.989,0.992,1.151
HPC_0.9_CLF,0.999,0.997,0.998,1.039
HDFS_0.1_CLF,0.997,0.986,0.986,0.612
HDFS_0.2_CLF,0.996,0.98,0.984,0.62
HDFS_0.3_CLF,0.998,0.993,0.99,0.649
HDFS_0.4_CLF,0.998,0.991,0.993,0.761
HDFS_0.5_CLF,0.998,0.996,0.99,0.63
HDFS_0.6_CLF,0.998,0.993,0.992,0.704
HDFS_0.7_CLF,0.999,0.994,0.997,0.808
HDFS_0.8_CLF,0.998,0.995,0.991,0.737
HDFS_0.9_CLF,1,1,1,0.843
Zookeeper_0.1_CLF,0.983,0.877,0.857,0.604
Zookeeper_0.2_CLF,0.976,0.825,0.8,0.691
Zookeeper_0.3_CLF,0.979,0.862,0.827,0.784
Zookeeper_0.4_CLF,0.981,0.927,0.852,0.843
Zookeeper_0.5_CLF,0.978,0.898,0.824,1.148
Zookeeper_0.6_CLF,0.977,0.922,0.834,1.047
Zookeeper_0.7_CLF,0.982,0.864,0.836,0.878
Zookeeper_0.8_CLF,0.981,0.928,0.837,1.717
Zookeeper_0.9_CLF,0.988,0.939,0.893,1.494
Proxifier_0.1_CLF,0.95,0.942,0.929,0.734
Proxifier_0.2_CLF,0.953,0.948,0.935,0.849
Proxifier_0.3_CLF,0.948,0.974,0.928,0.915
Proxifier_0.4_CLF,0.955,0.955,0.937,0.774
Proxifier_0.5_CLF,0.952,0.962,0.933,1.009
Proxifier_0.6_CLF,0.952,0.977,0.934,0.923
Proxifier_0.7_CLF,0.943,0.989,0.923,1.046
Proxifier_0.8_CLF,0.948,0.982,0.929,1.039
Proxifier_0.9_CLF,0.951,0.991,0.927,1.125
Hadoop_0.1_CLF,0.922,0.931,0.936,0.264
Hadoop_0.2_CLF,0.947,0.944,0.956,0.249
Hadoop_0.3_CLF,0.956,0.959,0.964,0.255
Hadoop_0.4_CLF,0.955,0.956,0.963,0.265
Hadoop_0.5_CLF,0.953,0.95,0.961,0.287
Hadoop_0.6_CLF,0.959,0.956,0.967,0.3
Hadoop_0.7_CLF,0.973,0.98,0.978,0.334
Hadoop_0.8_CLF,0.968,0.972,0.973,0.288
Hadoop_0.9_CLF,0.98,0.98,0.985,0.305
Linux_0.1_CLF,0.761,0.699,0.724,0.113
Linux_0.2_CLF,0.842,0.822,0.825,0.108
Linux_0.3_CLF,0.831,0.842,0.824,0.114
Linux_0.4_CLF,0.799,0.735,0.768,0.123
Linux_0.5_CLF,0.85,0.794,0.823,0.133
Linux_0.6_CLF,0.837,0.789,0.821,0.133
Linux_0.7_CLF,0.849,0.833,0.837,0.129
Linux_0.8_CLF,0.89,0.824,0.848,0.155
Linux_0.9_CLF,0.857,0.837,0.847,0.143


==> plot/CLF_3_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.967507937,0.950015873,0.946460317,0.943984127
VAR,0.003095706,0.004404209,0.004125672,0.275089726
BGL_0.1_CLF,0.989,0.953,0.949,1.442
BGL_0.2_CLF,0.991,0.956,0.959,1.707
BGL_0.3_CLF,0.99,0.963,0.954,1.607
BGL_0.4_CLF,0.991,0.956,0.959,1.603
BGL_0.5_CLF,0.991,0.97,0.96,1.94
BGL_0.6_CLF,0.993,0.965,0.967,1.836
BGL_0.7_CLF,0.994,0.977,0.972,1.984
BGL_0.8_CLF,0.994,0.967,0.969,2.087
BGL_0.9_CLF,0.993,0.987,0.971,2.102
HPC_0.1_CLF,0.993,0.982,0.983,1.06
HPC_0.2_CLF,0.996,0.996,0.99,1.114
HPC_0.3_CLF,0.998,0.993,0.994,1.109
HPC_0.4_CLF,0.999,0.996,0.997,1.286
HPC_0.5_CLF,0.998,0.993,0.994,1.386
HPC_0.6_CLF,0.999,0.997,0.997,1.248
HPC_0.7_CLF,0.998,0.999,0.996,1.304
HPC_0.8_CLF,0.998,1,0.996,1.247
HPC_0.9_CLF,1,1,1,1.125
HDFS_0.1_CLF,0.996,1,0.983,0.981
HDFS_0.2_CLF,0.998,0.989,0.989,0.801
HDFS_0.3_CLF,0.997,0.995,0.988,0.908
HDFS_0.4_CLF,0.998,0.992,0.989,0.809
HDFS_0.5_CLF,0.998,0.988,0.992,0.955
HDFS_0.6_CLF,0.998,0.989,0.988,0.807
HDFS_0.7_CLF,0.997,0.983,0.987,0.914
HDFS_0.8_CLF,0.997,0.988,0.988,0.826
HDFS_0.9_CLF,0.999,0.991,0.996,0.874
Zookeeper_0.1_CLF,0.988,0.893,0.909,0.894
Zookeeper_0.2_CLF,0.982,0.899,0.868,0.926
Zookeeper_0.3_CLF,0.982,0.912,0.867,0.972
Zookeeper_0.4_CLF,0.984,0.932,0.884,1.006
Zookeeper_0.5_CLF,0.983,0.92,0.882,1.11
Zookeeper_0.6_CLF,0.986,0.937,0.896,1.284
Zookeeper_0.7_CLF,0.99,0.936,0.926,1.406
Zookeeper_0.8_CLF,0.984,0.95,0.881,1.196
Zookeeper_0.9_CLF,0.985,0.985,0.884,1.444
Proxifier_0.1_CLF,0.996,0.993,0.995,0.956
Proxifier_0.2_CLF,0.998,0.997,0.997,0.932
Proxifier_0.3_CLF,0.999,0.998,0.998,0.977
Proxifier_0.4_CLF,0.999,0.999,0.999,1.069
Proxifier_0.5_CLF,0.998,0.998,0.997,0.871
Proxifier_0.6_CLF,0.999,0.997,0.998,1.054
Proxifier_0.7_CLF,0.998,0.998,0.998,0.989
Proxifier_0.8_CLF,0.998,0.999,0.997,1.146
Proxifier_0.9_CLF,0.999,0.998,0.999,1.095
Hadoop_0.1_CLF,0.924,0.939,0.943,0.365
Hadoop_0.2_CLF,0.944,0.948,0.957,0.39
Hadoop_0.3_CLF,0.957,0.974,0.967,0.362
Hadoop_0.4_CLF,0.958,0.963,0.968,0.386
Hadoop_0.5_CLF,0.963,0.968,0.972,0.352
Hadoop_0.6_CLF,0.973,0.972,0.979,0.433
Hadoop_0.7_CLF,0.961,0.964,0.971,0.462
Hadoop_0.8_CLF,0.974,0.985,0.981,0.495
Hadoop_0.9_CLF,0.96,0.961,0.973,0.523
Linux_0.1_CLF,0.728,0.692,0.698,0.118
Linux_0.2_CLF,0.805,0.801,0.789,0.133
Linux_0.3_CLF,0.842,0.837,0.826,0.141
Linux_0.4_CLF,0.86,0.817,0.846,0.138
Linux_0.5_CLF,0.863,0.809,0.847,0.155
Linux_0.6_CLF,0.881,0.861,0.866,0.141
Linux_0.7_CLF,0.903,0.864,0.879,0.182
Linux_0.8_CLF,0.881,0.786,0.852,0.151
Linux_0.9_CLF,0.845,0.804,0.831,0.155


==> plot/CLF_3_3.csv <==
,precision,recall,F1-score,time
AVERAGE,0.972095238,0.963206349,0.962380952,1.242047619
VAR,0.002475475,0.002346005,0.002473691,0.484068401
BGL_0.1_CLF,0.987,0.949,0.949,2.269
BGL_0.2_CLF,0.99,0.969,0.961,2.396
BGL_0.3_CLF,0.989,0.958,0.957,2.308
BGL_0.4_CLF,0.993,0.979,0.972,2.224
BGL_0.5_CLF,0.992,0.97,0.966,2.442
BGL_0.6_CLF,0.993,0.967,0.97,2.343
BGL_0.7_CLF,0.993,0.976,0.971,2.501
BGL_0.8_CLF,0.995,0.979,0.979,2.808
BGL_0.9_CLF,0.993,0.968,0.971,3.098
HPC_0.1_CLF,0.994,0.985,0.986,1.617
HPC_0.2_CLF,0.996,0.989,0.991,1.543
HPC_0.3_CLF,0.997,0.993,0.994,1.623
HPC_0.4_CLF,0.998,0.996,0.995,1.485
HPC_0.5_CLF,0.998,0.995,0.996,1.583
HPC_0.6_CLF,0.999,0.996,0.997,1.573
HPC_0.7_CLF,0.999,0.995,0.997,1.53
HPC_0.8_CLF,0.999,0.999,0.998,1.726
HPC_0.9_CLF,0.998,0.992,0.994,1.551
HDFS_0.1_CLF,0.995,0.972,0.978,1.056
HDFS_0.2_CLF,0.997,0.979,0.987,1.418
HDFS_0.3_CLF,0.998,0.99,0.991,1.084
HDFS_0.4_CLF,0.999,0.993,0.995,1.241
HDFS_0.5_CLF,0.997,0.99,0.988,1.294
HDFS_0.6_CLF,0.998,0.987,0.993,1.198
HDFS_0.7_CLF,0.998,0.998,0.99,1.362
HDFS_0.8_CLF,0.999,0.989,0.994,1.297
HDFS_0.9_CLF,1,1,1,1.348
Zookeeper_0.1_CLF,0.988,0.94,0.933,1.248
Zookeeper_0.2_CLF,0.992,0.972,0.954,1.277
Zookeeper_0.3_CLF,0.992,0.956,0.954,1.225
Zookeeper_0.4_CLF,0.995,0.969,0.97,1.168
Zookeeper_0.5_CLF,0.993,0.955,0.963,1.414
Zookeeper_0.6_CLF,0.994,0.985,0.968,1.353
Zookeeper_0.7_CLF,0.997,0.98,0.98,1.584
Zookeeper_0.8_CLF,0.995,0.976,0.972,1.733
Zookeeper_0.9_CLF,0.993,0.961,0.961,1.264
Proxifier_0.1_CLF,0.998,0.998,0.997,1.156
Proxifier_0.2_CLF,0.998,0.996,0.997,1.143
Proxifier_0.3_CLF,0.998,0.997,0.997,1.223
Proxifier_0.4_CLF,0.998,0.998,0.998,1.232
Proxifier_0.5_CLF,0.999,1,0.999,1.127
Proxifier_0.6_CLF,0.999,0.998,0.998,1.328
Proxifier_0.7_CLF,0.999,0.999,0.999,1.21
Proxifier_0.8_CLF,0.999,0.998,0.999,1.242
Proxifier_0.9_CLF,0.998,0.996,0.997,1.21
Hadoop_0.1_CLF,0.943,0.96,0.954,0.447
Hadoop_0.2_CLF,0.952,0.958,0.961,0.49
Hadoop_0.3_CLF,0.968,0.98,0.974,0.564
Hadoop_0.4_CLF,0.965,0.968,0.972,0.581
Hadoop_0.5_CLF,0.962,0.958,0.97,0.563
Hadoop_0.6_CLF,0.975,0.983,0.981,0.724
Hadoop_0.7_CLF,0.976,0.974,0.981,0.738
Hadoop_0.8_CLF,0.976,0.981,0.981,0.736
Hadoop_0.9_CLF,0.974,0.974,0.977,0.729
Linux_0.1_CLF,0.775,0.782,0.766,0.177
Linux_0.2_CLF,0.821,0.818,0.811,0.167
Linux_0.3_CLF,0.837,0.825,0.831,0.155
Linux_0.4_CLF,0.874,0.869,0.87,0.192
Linux_0.5_CLF,0.896,0.884,0.887,0.165
Linux_0.6_CLF,0.872,0.838,0.857,0.176
Linux_0.7_CLF,0.876,0.903,0.874,0.201
Linux_0.8_CLF,0.893,0.915,0.894,0.19
Linux_0.9_CLF,0.898,0.885,0.893,0.199


==> plot/CLF_4_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.959238095,0.941079365,0.933349206,1.026190476
VAR,0.003321249,0.005598042,0.005265715,0.355419963
BGL_0.1_CLF,0.987,0.96,0.96,1.624
BGL_0.2_CLF,0.988,0.964,0.964,1.783
BGL_0.3_CLF,0.989,0.967,0.966,1.683
BGL_0.4_CLF,0.992,0.979,0.975,1.854
BGL_0.5_CLF,0.993,0.98,0.978,1.981
BGL_0.6_CLF,0.993,0.981,0.98,1.952
BGL_0.7_CLF,0.992,0.983,0.976,1.931
BGL_0.8_CLF,0.994,0.993,0.983,2.357
BGL_0.9_CLF,0.995,1,0.984,2.394
HPC_0.1_CLF,0.994,0.987,0.988,1.074
HPC_0.2_CLF,0.997,0.993,0.994,1.103
HPC_0.3_CLF,0.998,0.996,0.996,1.139
HPC_0.4_CLF,0.997,0.996,0.994,1.375
HPC_0.5_CLF,0.997,0.998,0.993,1.107
HPC_0.6_CLF,0.998,0.996,0.995,1.314
HPC_0.7_CLF,0.996,0.993,0.991,1.273
HPC_0.8_CLF,0.999,0.996,0.998,1.163
HPC_0.9_CLF,0.997,0.997,0.994,1.189
HDFS_0.1_CLF,0.998,0.992,0.995,0.917
HDFS_0.2_CLF,0.998,0.995,0.995,0.974
HDFS_0.3_CLF,0.999,0.997,0.998,1.069
HDFS_0.4_CLF,0.999,0.998,0.998,0.929
HDFS_0.5_CLF,0.998,0.996,0.996,1.208
HDFS_0.6_CLF,0.998,0.995,0.997,1.033
HDFS_0.7_CLF,0.999,0.996,0.997,1.019
HDFS_0.8_CLF,0.999,0.995,0.997,1.014
HDFS_0.9_CLF,0.997,0.993,0.994,1.197
Zookeeper_0.1_CLF,0.986,0.898,0.863,0.955
Zookeeper_0.2_CLF,0.981,0.866,0.819,0.962
Zookeeper_0.3_CLF,0.986,0.872,0.86,1.048
Zookeeper_0.4_CLF,0.981,0.888,0.827,1.087
Zookeeper_0.5_CLF,0.985,0.934,0.863,1.476
Zookeeper_0.6_CLF,0.985,0.846,0.842,1.252
Zookeeper_0.7_CLF,0.985,0.929,0.863,2.002
Zookeeper_0.8_CLF,0.982,0.89,0.837,1.466
Zookeeper_0.9_CLF,0.982,0.981,0.839,1.651
Proxifier_0.1_CLF,0.957,0.958,0.947,0.911
Proxifier_0.2_CLF,0.956,0.964,0.946,0.853
Proxifier_0.3_CLF,0.957,0.966,0.948,0.974
Proxifier_0.4_CLF,0.959,0.963,0.949,1.152
Proxifier_0.5_CLF,0.957,0.984,0.948,1.028
Proxifier_0.6_CLF,0.958,0.975,0.949,1.089
Proxifier_0.7_CLF,0.96,0.97,0.95,1.462
Proxifier_0.8_CLF,0.955,0.985,0.945,1.436
Proxifier_0.9_CLF,0.96,0.965,0.95,1.504
Hadoop_0.1_CLF,0.931,0.963,0.948,0.288
Hadoop_0.2_CLF,0.954,0.951,0.964,0.346
Hadoop_0.3_CLF,0.957,0.953,0.966,0.364
Hadoop_0.4_CLF,0.956,0.96,0.966,0.394
Hadoop_0.5_CLF,0.958,0.964,0.967,0.353
Hadoop_0.6_CLF,0.966,0.968,0.974,0.442
Hadoop_0.7_CLF,0.96,0.961,0.969,0.388
Hadoop_0.8_CLF,0.957,0.949,0.966,0.43
Hadoop_0.9_CLF,0.967,0.982,0.976,0.485
Linux_0.1_CLF,0.745,0.686,0.71,0.116
Linux_0.2_CLF,0.789,0.716,0.757,0.121
Linux_0.3_CLF,0.842,0.767,0.814,0.125
Linux_0.4_CLF,0.836,0.793,0.816,0.129
Linux_0.5_CLF,0.853,0.807,0.83,0.137
Linux_0.6_CLF,0.849,0.826,0.834,0.146
Linux_0.7_CLF,0.865,0.876,0.859,0.133
Linux_0.8_CLF,0.814,0.79,0.79,0.146
Linux_0.9_CLF,0.88,0.826,0.874,0.143


==> plot/CLF_4_4.csv <==
,precision,recall,F1-score,time
AVERAGE,0.972825397,0.964825397,0.965920635,1.566698413
VAR,0.00250234,0.002874437,0.002607655,0.638638891
BGL_0.1_CLF,0.987,0.955,0.962,2.628
BGL_0.2_CLF,0.99,0.979,0.971,2.726
BGL_0.3_CLF,0.993,0.977,0.978,2.625
BGL_0.4_CLF,0.992,0.973,0.975,2.734
BGL_0.5_CLF,0.993,0.981,0.98,2.763
BGL_0.6_CLF,0.995,0.983,0.985,3.174
BGL_0.7_CLF,0.995,0.987,0.985,2.861
BGL_0.8_CLF,0.994,0.983,0.981,3.269
BGL_0.9_CLF,0.994,0.978,0.981,3.378
HPC_0.1_CLF,0.995,0.996,0.99,1.911
HPC_0.2_CLF,0.997,0.997,0.994,1.864
HPC_0.3_CLF,0.997,0.995,0.994,1.838
HPC_0.4_CLF,0.999,0.997,0.997,1.863
HPC_0.5_CLF,0.998,0.994,0.995,1.884
HPC_0.6_CLF,0.998,0.995,0.996,1.95
HPC_0.7_CLF,0.999,0.998,0.998,1.811
HPC_0.8_CLF,0.998,0.998,0.996,1.853
HPC_0.9_CLF,0.999,0.998,0.999,1.946
HDFS_0.1_CLF,0.996,0.986,0.992,1.514
HDFS_0.2_CLF,0.998,0.997,0.996,1.537
HDFS_0.3_CLF,0.999,0.997,0.997,1.53
HDFS_0.4_CLF,0.999,0.998,0.998,1.546
HDFS_0.5_CLF,0.999,0.998,0.997,1.723
HDFS_0.6_CLF,0.998,0.993,0.995,1.56
HDFS_0.7_CLF,0.999,0.996,0.998,1.633
HDFS_0.8_CLF,0.999,0.996,0.998,1.609
HDFS_0.9_CLF,1,1,1,1.701
Zookeeper_0.1_CLF,0.99,0.926,0.937,1.577
Zookeeper_0.2_CLF,0.992,0.974,0.954,1.619
Zookeeper_0.3_CLF,0.994,0.969,0.964,2.025
Zookeeper_0.4_CLF,0.995,0.971,0.969,1.826
Zookeeper_0.5_CLF,0.995,0.975,0.971,1.574
Zookeeper_0.6_CLF,0.995,0.97,0.97,1.686
Zookeeper_0.7_CLF,0.996,0.972,0.972,1.742
Zookeeper_0.8_CLF,0.996,0.966,0.978,1.862
Zookeeper_0.9_CLF,0.995,0.938,0.968,1.989
Proxifier_0.1_CLF,0.996,0.993,0.995,1.774
Proxifier_0.2_CLF,0.999,0.999,0.998,1.762
Proxifier_0.3_CLF,0.999,0.999,0.999,1.653
Proxifier_0.4_CLF,0.998,0.997,0.998,1.671
Proxifier_0.5_CLF,0.999,1,0.999,1.689
Proxifier_0.6_CLF,0.999,0.999,0.999,1.761
Proxifier_0.7_CLF,0.999,0.997,0.998,1.837
Proxifier_0.8_CLF,0.999,1,0.999,1.668
Proxifier_0.9_CLF,0.998,1,0.997,1.801
Hadoop_0.1_CLF,0.942,0.956,0.957,0.673
Hadoop_0.2_CLF,0.958,0.978,0.969,0.729
Hadoop_0.3_CLF,0.967,0.975,0.976,0.802
Hadoop_0.4_CLF,0.971,0.974,0.978,0.85
Hadoop_0.5_CLF,0.976,0.981,0.983,0.925
Hadoop_0.6_CLF,0.973,0.983,0.98,0.852
Hadoop_0.7_CLF,0.98,0.98,0.985,0.968
Hadoop_0.8_CLF,0.978,0.987,0.984,0.971
Hadoop_0.9_CLF,0.978,0.984,0.984,1.044
Linux_0.1_CLF,0.771,0.779,0.764,0.204
Linux_0.2_CLF,0.835,0.798,0.823,0.244
Linux_0.3_CLF,0.851,0.805,0.837,0.197
Linux_0.4_CLF,0.875,0.871,0.869,0.196
Linux_0.5_CLF,0.87,0.856,0.864,0.213
Linux_0.6_CLF,0.862,0.845,0.85,0.226
Linux_0.7_CLF,0.875,0.913,0.867,0.212
Linux_0.8_CLF,0.907,0.904,0.907,0.216
Linux_0.9_CLF,0.885,0.845,0.883,0.233


==> plot/CLF_5_5.csv <==
,precision,recall,F1-score,time
AVERAGE,0.973730159,0.966730159,0.968396825,2.061634921
VAR,0.002441103,0.003344652,0.002631534,1.313390848
BGL_0.1_CLF,0.987,0.967,0.966,3.331
BGL_0.2_CLF,0.991,0.98,0.976,3.373
BGL_0.3_CLF,0.992,0.977,0.978,3.598
BGL_0.4_CLF,0.993,0.978,0.981,3.453
BGL_0.5_CLF,0.994,0.985,0.984,4.142
BGL_0.6_CLF,0.995,0.985,0.986,4.759
BGL_0.7_CLF,0.996,0.992,0.99,5.472
BGL_0.8_CLF,0.993,0.98,0.98,4.244
BGL_0.9_CLF,0.994,0.988,0.984,4.604
HPC_0.1_CLF,0.997,0.994,0.994,2.285
HPC_0.2_CLF,0.997,0.993,0.995,2.272
HPC_0.3_CLF,0.998,0.996,0.997,2.401
HPC_0.4_CLF,0.998,0.996,0.997,2.383
HPC_0.5_CLF,0.998,0.997,0.997,2.404
HPC_0.6_CLF,0.998,0.997,0.996,2.286
HPC_0.7_CLF,0.999,0.999,0.998,2.46
HPC_0.8_CLF,0.999,0.999,0.998,2.554
HPC_0.9_CLF,0.999,0.998,0.998,2.3
HDFS_0.1_CLF,0.998,0.996,0.996,1.974
HDFS_0.2_CLF,0.998,0.996,0.996,1.997
HDFS_0.3_CLF,0.999,0.998,0.998,2.155
HDFS_0.4_CLF,0.999,0.997,0.998,1.981
HDFS_0.5_CLF,0.999,0.997,0.998,2.193
HDFS_0.6_CLF,0.999,0.997,0.997,2.104
HDFS_0.7_CLF,0.999,0.999,0.998,2.477
HDFS_0.8_CLF,0.999,0.997,0.998,2.104
HDFS_0.9_CLF,0.999,1,0.999,2.223
Zookeeper_0.1_CLF,0.991,0.955,0.943,2.052
Zookeeper_0.2_CLF,0.995,0.962,0.967,2.21
Zookeeper_0.3_CLF,0.996,0.974,0.975,2.199
Zookeeper_0.4_CLF,0.996,0.974,0.973,2.132
Zookeeper_0.5_CLF,0.997,0.98,0.977,2.269
Zookeeper_0.6_CLF,0.997,0.986,0.981,2.213
Zookeeper_0.7_CLF,0.997,0.979,0.981,2.195
Zookeeper_0.8_CLF,0.997,0.975,0.977,2.447
Zookeeper_0.9_CLF,0.997,0.982,0.982,2.377
Proxifier_0.1_CLF,0.999,0.998,0.998,2.259
Proxifier_0.2_CLF,0.999,0.998,0.998,2.094
Proxifier_0.3_CLF,0.999,0.999,0.999,2.081
Proxifier_0.4_CLF,0.999,0.999,0.999,2.195
Proxifier_0.5_CLF,0.999,0.999,0.999,2.086
Proxifier_0.6_CLF,0.999,0.999,0.999,2.391
Proxifier_0.7_CLF,0.999,0.999,0.999,2.202
Proxifier_0.8_CLF,0.998,1,0.997,2.252
Proxifier_0.9_CLF,0.999,1,0.999,2.214
Hadoop_0.1_CLF,0.948,0.966,0.964,0.895
Hadoop_0.2_CLF,0.959,0.973,0.972,0.911
Hadoop_0.3_CLF,0.974,0.978,0.982,1.123
Hadoop_0.4_CLF,0.973,0.975,0.981,1.035
Hadoop_0.5_CLF,0.979,0.987,0.985,1.137
Hadoop_0.6_CLF,0.98,0.987,0.986,1.183
Hadoop_0.7_CLF,0.978,0.983,0.984,1.194
Hadoop_0.8_CLF,0.973,0.978,0.981,1.413
Hadoop_0.9_CLF,0.984,0.994,0.989,1.371
Linux_0.1_CLF,0.798,0.71,0.77,0.233
Linux_0.2_CLF,0.835,0.825,0.824,0.231
Linux_0.3_CLF,0.871,0.874,0.865,0.223
Linux_0.4_CLF,0.865,0.884,0.859,0.243
Linux_0.5_CLF,0.862,0.822,0.853,0.242
Linux_0.6_CLF,0.872,0.842,0.865,0.241
Linux_0.7_CLF,0.838,0.809,0.831,0.262
Linux_0.8_CLF,0.881,0.866,0.887,0.252
Linux_0.9_CLF,0.915,0.915,0.915,0.297


==> plot/all_logs/LogTIM_results_10.csv <==
algorithm,dataset,compress_time,source_size,source_row_number,compressed_size,compress_rate,decompress_time
Drain,BGL,275.213,325914886,4273166,169082808,0.51879,275.213
Drain,Hadoop,20.848,29744058,162805,12616307,0.42416,20.848
Drain,HDFS,730.616,1340000593,10077935,189123438,0.14114,730.616
Drain,Linux,1.931,2211764,23011,1465500,0.66259,1.931
Drain,Proxifier,2.139,2047821,19197,494849,0.24165,2.139
Drain,Zookeeper,5.7,8024536,66942,1883614,0.23473,5.7
FT_tree,BGL,279.997,325914886,4273166,181753844,0.55767,279.997
FT_tree,Hadoop,40.023,29744058,162805,19386939,0.65179,40.023
FT_tree,HDFS,689.829,1340000593,10077935,238485471,0.17797,689.829
FT_tree,Linux,2.083,2211764,23011,1459013,0.65966,2.083
FT_tree,Proxifier,2.29,2047821,19197,480212,0.2345,2.29
FT_tree,Zookeeper,8.521,8024536,66942,875375,0.10909,8.521
IPLoM,BGL,286.89,325914886,4273166,207226207,0.63583,286.89
IPLoM,Hadoop,13.626,29744058,162805,24760903,0.83247,13.626
IPLoM,HDFS,678.168,1340000593,10077935,361065829,0.26945,678.168
IPLoM,Linux,1.311,2211764,23011,1712017,0.77405,1.311
IPLoM,Proxifier,1.552,2047821,19197,800366,0.39084,1.552
IPLoM,Zookeeper,5.556,8024536,66942,2868931,0.35752,5.556
LKE,BGL,--,325914886,4273166,--,--,
LKE,Hadoop,8.504,29744058,162805,28554130,0.95999,8.504
LKE,HDFS,--,1340000593,10077935,--,--,
LKE,Linux,1.151,2211764,23011,1720419,0.77785,1.151
LKE,Proxifier,0.939,2047821,19197,1481874,0.72363,0.939
LKE,Zookeeper,5.882,8024536,66942,1904932,0.23739,5.882
LogSig,BGL,309.872,325914886,4273166,169977952,0.52154,309.872
LogSig,Hadoop,16.404,29744058,162805,22263130,0.74849,16.404
LogSig,HDFS,685.095,1340000593,10077935,271656768,0.20273,685.095
LogSig,Linux,1.419,2211764,23011,1611090,0.72842,1.419
LogSig,Proxifier,1.54,2047821,19197,706393,0.34495,1.54
LogSig,Zookeeper,4.884,8024536,66942,3061921,0.38157,4.884
MoLFI,BGL,293.406,325914886,4273166,181144365,0.5558,293.406
MoLFI,Hadoop,23.878,29744058,162805,26121803,0.87822,23.878
MoLFI,HDFS,778.655,1340000593,10077935,543086950,0.40529,778.655
MoLFI,Linux,3.079,2211764,23011,1243461,0.5622,3.079
MoLFI,Proxifier,1.532,2047821,19197,1314079,0.6417,1.532
MoLFI,Zookeeper,6.08,8024536,66942,4210296,0.52468,6.08
Spell,BGL,267.487,325914886,4273166,184017177,0.56462,267.487
Spell,Hadoop,23.526,29744058,162805,23651935,0.79518,23.526
Spell,HDFS,761.379,1340000593,10077935,573246937,0.4278,761.379
Spell,Linux,1.792,2211764,23011,1579684,0.71422,1.792
Spell,Proxifier,1.36,2047821,19197,1497002,0.73102,1.36
Spell,Zookeeper,6.295,8024536,66942,5024318,0.62612,6.295

==> plot/all_logs/LogTIM_results_90.csv <==
algorithm,dataset,sourceSize,matchResultsSize,matchResults_rate,training_time,match_time
Drain,BGL,74021488,54682458,0.73874,483.733,56.645
Drain,Hadoop,3333006,1388680,0.41664,220.72,3.22
Drain,HDFS,147970631,20090068,0.13577,285.899,83.06
Drain,Linux,331812,160871,0.48483,40.637,0.251
Drain,Proxifier,222388,76146,0.3424,6.402,0.273
Drain,Zookeeper,975261,334912,0.34341,2.725,0.791
FT_tree,BGL,74021488,60999703,0.82408,3178.647,31.01
FT_tree,Hadoop,3333006,1948238,0.58453,1047.387,5.236
FT_tree,HDFS,147970631,--,--,,
FT_tree,Linux,331812,169158,0.5098,21.091,0.37
FT_tree,Proxifier,222388,77685,0.34932,2.561,0.234
FT_tree,Zookeeper,975261,283376,0.29056,5.172,1.355
IPLoM,BGL,74021488,60225235,0.81362,2882.409,41.763
IPLoM,Hadoop,3333006,1850034,0.55506,15616.26,10.126
IPLoM,HDFS,147970631,20934788,0.14148,302.069,89.437
IPLoM,Linux,331812,264696,0.79773,119.905,0.192
IPLoM,Proxifier,222388,92272,0.41491,2.312,0.189
IPLoM,Zookeeper,975261,409346,0.41973,3.954,0.817
LKE,BGL,74021488,--,--,,
LKE,Hadoop,3333006,--,--,,
LKE,HDFS,147970631,--,--,,
LKE,Linux,331812,266935,0.80448,47.425,0.195
LKE,Proxifier,222388,--,--,,
LKE,Zookeeper,975261,--,--,,
LogSig,BGL,74021488,59578080,0.80488,402.666,39.371
LogSig,Hadoop,3333006,2060075,0.61808,651.56,1.704
LogSig,HDFS,147970631,31724121,0.21439,311.604,78.858
LogSig,Linux,331812,223747,0.67432,7.999,0.229
LogSig,Proxifier,222388,111193,0.5,1.106,0.124
LogSig,Zookeeper,975261,411888,0.42234,4.563,0.562
MoLFI,BGL,74021488,58637840,0.79217,549.524,56.32
MoLFI,Hadoop,3333006,--,--,,
MoLFI,HDFS,147970631,62081442,0.41955,312.409,89.161
MoLFI,Linux,331812,220464,0.66442,6723.528,0.276
MoLFI,Proxifier,222388,134958,0.60686,5.843,0.931
MoLFI,Zookeeper,975261,469869,0.48179,2.712,0.787
Spell,BGL,74021488,--,--,,
Spell,Hadoop,3333006,2680255,0.80416,602.062,2.794
Spell,HDFS,147970631,59320369,0.40089,300.569,90.795
Spell,Linux,331812,207679,0.62589,2254.371,0.406
Spell,Proxifier,222388,163945,0.7372,2.062,0.143
Spell,Zookeeper,975261,491371,0.50384,2.516,0.71


==> plot/all_logs/decompress_our_result.csv <==
algorithm,dataset,all_time,one_log_time
LogSig_results,AllBGL_0.10,18.19008,0.00025
MoLFI_results,AllBGL_0.10,19.63364,0.07484
IPLoM_results,AllBGL_0.10,20.40228,0.00043
LKE_results,AllBGL_0.10,--,--
Spell_results,AllBGL_0.10,19.80151,0.0005
Drain_results,AllBGL_0.10,19.6552,0.07325
FT_tree_results,AllBGL_0.10,15.48178,0.15147
LogSig_results,AllHadoop_0.10,0.6515,0.0001
MoLFI_results,AllHadoop_0.10,1.09619,0.0459
IPLoM_results,AllHadoop_0.10,0.98283,0.00026
LKE_results,AllHadoop_0.10,0.79225,6.00E-05
Spell_results,AllHadoop_0.10,0.90745,0.00669
Drain_results,AllHadoop_0.10,0.72441,0.00084
FT_tree_results,AllHadoop_0.10,0.60485,0.01196
LogSig_results,AllHDFS_0.10,50.85637,7.00E-05
MoLFI_results,AllHDFS_0.10,53.98674,0.00028
IPLoM_results,AllHDFS_0.10,49.13685,0.00044
LKE_results,AllHDFS_0.10,--,--
Spell_results,AllHDFS_0.10,55.25708,0.00087
Drain_results,AllHDFS_0.10,39.16906,0.00022
FT_tree_results,AllHDFS_0.10,36.20159,0.00082
LogSig_results,AllHPC_0.10,1.28119,0.0001
MoLFI_results,AllHPC_0.10,1.7509,0.00695
IPLoM_results,AllHPC_0.10,1.71992,0.00011
LKE_results,AllHPC_0.10,--,--
Spell_results,AllHPC_0.10,1.71032,0.00014
Drain_results,AllHPC_0.10,1.57196,0.00043
FT_tree_results,AllHPC_0.10,1.19728,0.00025
LogSig_results,AllLinux_0.10,0.10602,0.00013
MoLFI_results,AllLinux_0.10,0.09599,0.00269
IPLoM_results,AllLinux_0.10,0.09542,0.0001
LKE_results,AllLinux_0.10,0.1036,3.00E-05
Spell_results,AllLinux_0.10,0.10657,0.00034
Drain_results,AllLinux_0.10,0.10145,0.00033
FT_tree_results,AllLinux_0.10,0.09541,0.00034
LogSig_results,AllProxifier_0.10,0.05699,0.00015
MoLFI_results,AllProxifier_0.10,0.07573,0.00059
IPLoM_results,AllProxifier_0.10,0.06206,0.00026
LKE_results,AllProxifier_0.10,0.08575,0.00013
Spell_results,AllProxifier_0.10,0.07667,0.00028
Drain_results,AllProxifier_0.10,0.05498,0.00069
FT_tree_results,AllProxifier_0.10,0.05118,0.00267
LogSig_results,AllZookeeper_0.10,0.17142,7.00E-05
MoLFI_results,AllZookeeper_0.10,0.25092,0.00066
IPLoM_results,AllZookeeper_0.10,0.21405,8.00E-05
LKE_results,AllZookeeper_0.10,0.16259,0.00015
Spell_results,AllZookeeper_0.10,0.26325,0.00021
Drain_results,AllZookeeper_0.10,0.16767,0.00018
FT_tree_results,AllZookeeper_0.10,0.16778,0.00067


==> plot/all_logs/decompress_traditional_result.csv <==
dataset,lzma_time,gzip_time,bzip2_time,7zip_time,zip_time
AllHPC_0.10,0.28098,0.16337,1.17251,0.31311,0.18813


==> plot/all_logs/double_compression.csv <==
algorithm,dataset,sourceSize,matchResultsSize,matchResults_rate,lzma,lzma_rate,gz,gz_rate,bz2,bz2_rate,7z,7z_rate,zip,zip_rate,double_lzma,double_lzma_rate,double_gz,double_gz_rate,double_bz2,double_bz2_rate,double_7z,double_7z_rate,double_zip,double_zip_rate
LogSig_results,AllZookeeper_0.10,8024536,3061921,0.38157,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,47004,0.00586,78866,0.00983,40927,0.0051,50782,0.00633,92093,0.01148
LogSig_results,AllLinux_0.10,2211764,1611090,0.72842,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,67056,0.03032,126022,0.05698,95577,0.04321,81088,0.03666,130369,0.05894
LogSig_results,AllBGL_0.10,325914886,169977952,0.52154,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3068544,0.00942,5333241,0.01636,3531849,0.01084,3501879,0.01074,5517503,0.01693
LogSig_results,AllHadoop_0.10,29744058,22263130,0.74849,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1050712,0.03533,1884724,0.06336,1264302,0.04251,1139486,0.03831,1905062,0.06405
LogSig_results,AllHDFS_0.10,1340000593,271656768,0.20273,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,7264544,0.00542,8983640,0.0067,4433013,0.00331,8715470,0.0065,11147871,0.00832
LogSig_results,AllProxifier_0.10,2047821,706393,0.34495,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,77884,0.03803,101318,0.04948,70014,0.03419,83086,0.04057,99874,0.04877
MoLFI_results,AllZookeeper_0.10,8024536,4210296,0.52468,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,45000,0.00561,72607,0.00905,37994,0.00473,55313,0.00689,95655,0.01192
MoLFI_results,AllLinux_0.10,2211764,1243461,0.5622,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,67956,0.03072,121236,0.05481,95866,0.04334,79332,0.03587,125659,0.05681
MoLFI_results,AllBGL_0.10,325914886,181144365,0.5558,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3152532,0.00967,5214200,0.016,3457317,0.01061,3479615,0.01068,5504409,0.01689
MoLFI_results,AllHadoop_0.10,29744058,26121803,0.87822,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1089624,0.03663,1935636,0.06508,1268377,0.04264,1143462,0.03844,1992927,0.067
MoLFI_results,AllHDFS_0.10,1340000593,543086950,0.40529,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,9668020,0.00721,10474942,0.00782,4914774,0.00367,11563583,0.00863,16051415,0.01198
MoLFI_results,AllProxifier_0.10,2047821,1314079,0.6417,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,87008,0.04249,114632,0.05598,74319,0.03629,94505,0.04615,117291,0.05728
IPLoM_results,AllZookeeper_0.10,8024536,2868931,0.35752,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,46824,0.00584,74160,0.00924,40452,0.00504,50461,0.00629,85017,0.01059
IPLoM_results,AllLinux_0.10,2211764,1712017,0.77405,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,69060,0.03122,126282,0.0571,94839,0.04288,83472,0.03774,132455,0.05989
IPLoM_results,AllBGL_0.10,325914886,207226207,0.63583,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3174496,0.00974,5377445,0.0165,3517534,0.01079,3510968,0.01077,5644780,0.01732
IPLoM_results,AllHadoop_0.10,29744058,24760903,0.83247,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1077308,0.03622,1906899,0.06411,1271395,0.04274,1174477,0.03949,1949443,0.06554
IPLoM_results,AllHDFS_0.10,1340000593,361065829,0.26945,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,8143160,0.00608,9320822,0.00696,4540322,0.00339,9701057,0.00724,12847626,0.00959
IPLoM_results,AllProxifier_0.10,2047821,800366,0.39084,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,79796,0.03897,103436,0.05051,70179,0.03427,85493,0.04175,102807,0.0502
LKE_results,AllZookeeper_0.10,8024536,1904932,0.23739,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,43196,0.00538,61786,0.0077,34112,0.00425,46506,0.0058,72848,0.00908
LKE_results,AllLinux_0.10,2211764,1720419,0.77785,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,68844,0.03113,126305,0.05711,94994,0.04295,83224,0.03763,132606,0.05995
LKE_results,AllBGL_0.10,325914886,--,--,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,,,,,,,,,,
LKE_results,AllHadoop_0.10,29744058,28554130,0.95999,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1111632,0.03737,1977491,0.06648,1287189,0.04328,1207560,0.0406,2042456,0.06867
LKE_results,AllHDFS_0.10,1340000593,--,--,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,,,,,,,,,,
LKE_results,AllProxifier_0.10,2047821,1481874,0.72363,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,88684,0.04331,119141,0.05818,74030,0.03615,98166,0.04794,123225,0.06017
Spell_results,AllZookeeper_0.10,8024536,5024318,0.62612,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,50128,0.00625,83077,0.01035,40043,0.00499,53219,0.00663,97701,0.01218
Spell_results,AllLinux_0.10,2211764,1579684,0.71422,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,70380,0.03182,126441,0.05717,95487,0.04317,81009,0.03663,131360,0.05939
Spell_results,AllBGL_0.10,325914886,184017177,0.56462,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,0,0,5306096,0.01628,57973,0.00018,3573122,0.01096,5533809,0.01698
Spell_results,AllHadoop_0.10,29744058,23651935,0.79518,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1074784,0.03613,1894695,0.0637,1269313,0.04267,1128961,0.03796,1963751,0.06602
Spell_results,AllHDFS_0.10,1340000593,573246937,0.4278,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,9781112,0.0073,10687621,0.00798,4991234,0.00372,11681145,0.00872,15759524,0.01176
Spell_results,AllProxifier_0.10,2047821,1497002,0.73102,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,89432,0.04367,117522,0.05739,74013,0.03614,97231,0.04748,121749,0.05945
Drain_results,AllZookeeper_0.10,8024536,1883614,0.23473,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,42840,0.00534,62575,0.0078,34334,0.00428,45948,0.00573,73436,0.00915
Drain_results,AllLinux_0.10,2211764,1465500,0.66259,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,65884,0.02979,123851,0.056,95012,0.04296,77767,0.03516,126743,0.0573
Drain_results,AllBGL_0.10,325914886,169082808,0.51879,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3012832,0.00924,5037505,0.01546,3416912,0.01048,3316299,0.01018,5255104,0.01612
Drain_results,AllHadoop_0.10,29744058,12616307,0.42416,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,882096,0.02966,1530420,0.05145,1096226,0.03686,1040320,0.03498,1491850,0.05016
Drain_results,AllHDFS_0.10,1340000593,189123438,0.14114,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,6997952,0.00522,8464723,0.00632,4327175,0.00323,8391454,0.00626,10540797,0.00787
Drain_results,AllProxifier_0.10,2047821,494849,0.24165,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,73608,0.03594,94073,0.04594,69715,0.03404,76048,0.03714,90844,0.04436
FT_tree_results,AllZookeeper_0.10,8024536,875375,0.10909,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,26636,0.00332,39465,0.00492,25505,0.00318,32592,0.00406,43828,0.00546
FT_tree_results,AllLinux_0.10,2211764,1459013,0.65966,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,65100,0.02943,123423,0.0558,94791,0.04286,76742,0.0347,125700,0.05683
FT_tree_results,AllBGL_0.10,325914886,181753844,0.55767,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3062008,0.0094,5205007,0.01597,3410145,0.01046,3423501,0.0105,5411035,0.0166
FT_tree_results,AllHadoop_0.10,29744058,19386939,0.65179,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1026852,0.03452,1812132,0.06092,1236966,0.04159,1109909,0.03732,1829451,0.06151
FT_tree_results,AllHDFS_0.10,1340000593,238485471,0.17797,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,6762744,0.00505,8667496,0.00647,4349099,0.00325,8119020,0.00606,10420493,0.00778
FT_tree_results,AllProxifier_0.10,2047821,480212,0.2345,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,72764,0.03553,92893,0.04536,68880,0.03364,75111,0.03668,89386,0.04365


==> plot/all_logs/result_all.csv <==
algorithm,dataset,sourceSize,matchResultsSize,matchResults_rate,lzma,lzma_rate,gz,gz_rate,bz2,bz2_rate,7z,7z_rate,zip,zip_rate,double_lzma,double_lzma_rate,double_gz,double_gz_rate,double_bz2,double_bz2_rate,double_7z,double_7z_rate,double_zip,double_zip_rate
LogSig,AllBGL_0.10,325914886,169977952,0.52154,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3068544,0.00942,5333241,0.01636,3531849,0.01084,3501879,0.01074,5517503,0.01693
MoLFI,AllBGL_0.10,325914886,181144365,0.5558,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3152532,0.00967,5214200,0.016,3457317,0.01061,3479615,0.01068,5504409,0.01689
IPLoM,AllBGL_0.10,325914886,207226207,0.63583,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3174496,0.00974,5377445,0.0165,3517534,0.01079,3510968,0.01077,5644780,0.01732
LKE,AllBGL_0.10,325914886,--,--,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,,,,,,,,,,
Spell,AllBGL_0.10,325914886,184017177,0.56462,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,0,0,5306096,0.01628,57973,0.00018,3573122,0.01096,5533809,0.01698
Drain,AllBGL_0.10,325914886,169082808,0.51879,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3012832,0.00924,5037505,0.01546,3416912,0.01048,3316299,0.01018,5255104,0.01612
FT_tree,AllBGL_0.10,325914886,181753844,0.55767,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654,3062008,0.0094,5205007,0.01597,3410145,0.01046,3423501,0.0105,5411035,0.0166
LogSig,AllHadoop_0.10,29744058,22263130,0.74849,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1050712,0.03533,1884724,0.06336,1264302,0.04251,1139486,0.03831,1905062,0.06405
MoLFI,AllHadoop_0.10,29744058,26121803,0.87822,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1089624,0.03663,1935636,0.06508,1268377,0.04264,1143462,0.03844,1992927,0.067
IPLoM,AllHadoop_0.10,29744058,24760903,0.83247,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1077308,0.03622,1906899,0.06411,1271395,0.04274,1174477,0.03949,1949443,0.06554
LKE,AllHadoop_0.10,29744058,28554130,0.95999,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1111632,0.03737,1977491,0.06648,1287189,0.04328,1207560,0.0406,2042456,0.06867
Spell,AllHadoop_0.10,29744058,23651935,0.79518,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1074784,0.03613,1894695,0.0637,1269313,0.04267,1128961,0.03796,1963751,0.06602
Drain,AllHadoop_0.10,29744058,12616307,0.42416,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,882096,0.02966,1530420,0.05145,1096226,0.03686,1040320,0.03498,1491850,0.05016
FT_tree,AllHadoop_0.10,29744058,19386939,0.65179,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016,1026852,0.03452,1812132,0.06092,1236966,0.04159,1109909,0.03732,1829451,0.06151
LogSig,AllHDFS_0.10,1340000593,271656768,0.20273,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,7264544,0.00542,8983640,0.0067,4433013,0.00331,8715470,0.0065,11147871,0.00832
MoLFI,AllHDFS_0.10,1340000593,543086950,0.40529,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,9668020,0.00721,10474942,0.00782,4914774,0.00367,11563583,0.00863,16051415,0.01198
IPLoM,AllHDFS_0.10,1340000593,361065829,0.26945,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,8143160,0.00608,9320822,0.00696,4540322,0.00339,9701057,0.00724,12847626,0.00959
LKE,AllHDFS_0.10,1340000593,--,--,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,,,,,,,,,,
Spell,AllHDFS_0.10,1340000593,573246937,0.4278,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,9781112,0.0073,10687621,0.00798,4991234,0.00372,11681145,0.00872,15759524,0.01176
Drain,AllHDFS_0.10,1340000593,189123438,0.14114,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,6997952,0.00522,8464723,0.00632,4327175,0.00323,8391454,0.00626,10540797,0.00787
FT_tree,AllHDFS_0.10,1340000593,238485471,0.17797,0,0,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423,6762744,0.00505,8667496,0.00647,4349099,0.00325,8119020,0.00606,10420493,0.00778
LogSig,AllHPC_0.10,25041340,10222299,0.40822,1145400,0.04574,2189693,0.08744,1951323,0.07792,1359915,0.05431,1986187,0.07932,698100,0.02788,1138777,0.04548,1158988,0.04628,778549,0.03109,983087,0.03926
MoLFI,AllHPC_0.10,25041340,10715833,0.42793,1145400,0.04574,2189693,0.08744,1951323,0.07792,1359915,0.05431,1986187,0.07932,720708,0.02878,1169652,0.04671,1175174,0.04693,760388,0.03037,1004845,0.04013
IPLoM,AllHPC_0.10,25041340,21183536,0.84594,1145400,0.04574,2189693,0.08744,1951323,0.07792,1359915,0.05431,1986187,0.07932,831260,0.0332,1221942,0.0488,1129536,0.04511,1102910,0.04404,1266789,0.05059
LKE,AllHPC_0.10,25041340,--,--,1145400,0.04574,2189693,0.08744,1951323,0.07792,1359915,0.05431,1986187,0.07932,,,,,,,,,,
Spell,AllHPC_0.10,25041340,9967004,0.39802,1145400,0.04574,2189693,0.08744,1951323,0.07792,1359915,0.05431,1986187,0.07932,723836,0.02891,1160008,0.04632,1179821,0.04711,772164,0.03084,997378,0.03983
Drain,AllHPC_0.10,25041340,9277594,0.37049,1145400,0.04574,2189693,0.08744,1951323,0.07792,1359915,0.05431,1986187,0.07932,704052,0.02812,1153986,0.04608,1185522,0.04734,764615,0.03053,994955,0.03973
FT_tree,AllHPC_0.10,25041340,8332050,0.33273,1145400,0.04574,2189693,0.08744,1951323,0.07792,1359915,0.05431,1986187,0.07932,679684,0.02714,1120756,0.04476,1192493,0.04762,714057,0.02852,932150,0.03722
LogSig,AllLinux_0.10,2211764,1611090,0.72842,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,67056,0.03032,126022,0.05698,95577,0.04321,81088,0.03666,130369,0.05894
MoLFI,AllLinux_0.10,2211764,1243461,0.5622,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,67956,0.03072,121236,0.05481,95866,0.04334,79332,0.03587,125659,0.05681
IPLoM,AllLinux_0.10,2211764,1712017,0.77405,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,69060,0.03122,126282,0.0571,94839,0.04288,83472,0.03774,132455,0.05989
LKE,AllLinux_0.10,2211764,1720419,0.77785,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,68844,0.03113,126305,0.05711,94994,0.04295,83224,0.03763,132606,0.05995
Spell,AllLinux_0.10,2211764,1579684,0.71422,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,70380,0.03182,126441,0.05717,95487,0.04317,81009,0.03663,131360,0.05939
Drain,AllLinux_0.10,2211764,1465500,0.66259,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,65884,0.02979,123851,0.056,95012,0.04296,77767,0.03516,126743,0.0573
FT_tree,AllLinux_0.10,2211764,1459013,0.65966,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772,65100,0.02943,123423,0.0558,94791,0.04286,76742,0.0347,125700,0.05683
LogSig,AllProxifier_0.10,2047821,706393,0.34495,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,77884,0.03803,101318,0.04948,70014,0.03419,83086,0.04057,99874,0.04877
MoLFI,AllProxifier_0.10,2047821,1314079,0.6417,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,87008,0.04249,114632,0.05598,74319,0.03629,94505,0.04615,117291,0.05728
IPLoM,AllProxifier_0.10,2047821,800366,0.39084,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,79796,0.03897,103436,0.05051,70179,0.03427,85493,0.04175,102807,0.0502
LKE,AllProxifier_0.10,2047821,1481874,0.72363,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,88684,0.04331,119141,0.05818,74030,0.03615,98166,0.04794,123225,0.06017
Spell,AllProxifier_0.10,2047821,1497002,0.73102,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,89432,0.04367,117522,0.05739,74013,0.03614,97231,0.04748,121749,0.05945
Drain,AllProxifier_0.10,2047821,494849,0.24165,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,73608,0.03594,94073,0.04594,69715,0.03404,76048,0.03714,90844,0.04436
FT_tree,AllProxifier_0.10,2047821,480212,0.2345,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086,72764,0.03553,92893,0.04536,68880,0.03364,75111,0.03668,89386,0.04365
LogSig,AllZookeeper_0.10,8024536,3061921,0.38157,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,47004,0.00586,78866,0.00983,40927,0.0051,50782,0.00633,92093,0.01148
MoLFI,AllZookeeper_0.10,8024536,4210296,0.52468,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,45000,0.00561,72607,0.00905,37994,0.00473,55313,0.00689,95655,0.01192
IPLoM,AllZookeeper_0.10,8024536,2868931,0.35752,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,46824,0.00584,74160,0.00924,40452,0.00504,50461,0.00629,85017,0.01059
LKE,AllZookeeper_0.10,8024536,1904932,0.23739,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,43196,0.00538,61786,0.0077,34112,0.00425,46506,0.0058,72848,0.00908
Spell,AllZookeeper_0.10,8024536,5024318,0.62612,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,50128,0.00625,83077,0.01035,40043,0.00499,53219,0.00663,97701,0.01218
Drain,AllZookeeper_0.10,8024536,1883614,0.23473,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,42840,0.00534,62575,0.0078,34334,0.00428,45948,0.00573,73436,0.00915
FT_tree,AllZookeeper_0.10,8024536,875375,0.10909,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836,26636,0.00332,39465,0.00492,25505,0.00318,32592,0.00406,43828,0.00546


==> plot/all_logs/result_unMatch.csv <==
algorithm,dataset,origin_size,unmatched_size,rate
LogSig_results,AllHDFS_0.10,1340000593,641812275,0.47896
LogSig_results,AllHPC_0.10,25041340,23884581,0.95381
LogSig_results,AllLinux_0.10,2211764,1985272,0.8976
LogSig_results,AllZookeeper_0.10,8024536,1781861,0.22205
LogSig_results,AllBGL_0.10,325914886,208887764,0.64093
LogSig_results,AllProxifier_0.10,2047821,1667523,0.81429
LogSig_results,AllHadoop_0.10,29744058,20810671,0.69966
MoLFI_results,AllHDFS_0.10,1340000593,1340000593,1.0
MoLFI_results,AllHPC_0.10,25041340,23381755,0.93373
MoLFI_results,AllLinux_0.10,2211764,2211764,1.0
MoLFI_results,AllZookeeper_0.10,8024536,8024536,1.0
MoLFI_results,AllBGL_0.10,325914886,62964682,0.19319
MoLFI_results,AllProxifier_0.10,2047821,2047821,1.0
MoLFI_results,AllHadoop_0.10,29744058,29744058,1.0
IPLoM_results,AllHDFS_0.10,1340000593,44684,3e-05
IPLoM_results,AllHPC_0.10,25041340,640746,0.02559
IPLoM_results,AllLinux_0.10,2211764,0,0.0
IPLoM_results,AllZookeeper_0.10,8024536,1603547,0.19983
IPLoM_results,AllBGL_0.10,325914886,14827355,0.04549
IPLoM_results,AllProxifier_0.10,2047821,1297118,0.63341
IPLoM_results,AllHadoop_0.10,29744058,7888246,0.2652
LKE_results,AllHDFS_0.10,--,--,--
LKE_results,AllHPC_0.10,--,--,--
LKE_results,AllLinux_0.10,2211764,0,0.0
LKE_results,AllZookeeper_0.10,8024536,1595843,0.19887
LKE_results,AllBGL_0.10,--,--,--
LKE_results,AllProxifier_0.10,2047821,652614,0.31869
LKE_results,AllHadoop_0.10,29744058,0,0.0
Spell_results,AllHDFS_0.10,1340000593,1115321439,0.83233
Spell_results,AllHPC_0.10,25041340,23540427,0.94006
Spell_results,AllLinux_0.10,2211764,2126061,0.96125
Spell_results,AllZookeeper_0.10,8024536,7032860,0.87642
Spell_results,AllBGL_0.10,325914886,62919724,0.19306
Spell_results,AllProxifier_0.10,2047821,2047821,1.0
Spell_results,AllHadoop_0.10,29744058,29532157,0.99288
Drain_results,AllHDFS_0.10,1340000593,36080,3e-05
Drain_results,AllHPC_0.10,25041340,23540427,0.94006
Drain_results,AllLinux_0.10,2211764,2175174,0.98346
Drain_results,AllZookeeper_0.10,8024536,1595843,0.19887
Drain_results,AllBGL_0.10,325914886,43375354,0.13309
Drain_results,AllProxifier_0.10,2047821,1375780,0.67183
Drain_results,AllHadoop_0.10,29744058,5173938,0.17395
FT_tree_results,AllHDFS_0.10,1340000593,89564,7e-05
FT_tree_results,AllHPC_0.10,25041340,23381181,0.9337
FT_tree_results,AllLinux_0.10,2211764,2175765,0.98372
FT_tree_results,AllZookeeper_0.10,8024536,4784113,0.59619
FT_tree_results,AllBGL_0.10,325914886,43384953,0.13312
FT_tree_results,AllProxifier_0.10,2047821,1375524,0.6717
FT_tree_results,AllHadoop_0.10,29744058,10887408,0.36604


==> plot/all_logs/traditional_compression_ratio.csv <==
data,sourceSize,FT_tree_Size,FT_tree_rate,lzma,lzma_rate,gz,gz_rate,bz2,bz2_rate,7z,7z_rate,zip,zip_rate
AllHDFS_0.10,1340000593,238485471,0.17797,96437312,0.07197,152581571,0.11387,124469450,0.09289,113936050,0.08503,153064271,0.11423
AllLinux_0.10,2211764,1459013,0.65966,128340,0.05803,246266,0.11134,193333,0.08741,154754,0.06997,238256,0.10772
AllZookeeper_0.10,8024536,875375,0.10909,223788,0.02789,345928,0.04311,238239,0.02969,250568,0.03123,388050,0.04836
AllBGL_0.10,325914886,181753844,0.55767,9636796,0.02957,20799238,0.06382,16097662,0.04939,12873149,0.0395,21314037,0.0654
AllProxifier_0.10,2047821,480212,0.2345,122288,0.05972,169238,0.08264,116688,0.05698,143128,0.06989,176103,0.086
AllHadoop_0.10,29744058,19386939,0.65179,1308256,0.04398,2399440,0.08067,1651469,0.05552,1490711,0.05012,2384256,0.08016


==> plot/all_logs/traditional_compression_time.csv <==
algorithm,dataset,time
gzip,AllBGL_tail_0.10,13.68635
zip,AllBGL_tail_0.10,22.80415
7zip,AllBGL_tail_0.10,34.38091
bz2,AllBGL_tail_0.10,52.40432
lzma,AllBGL_tail_0.10,111.04523
FT_tree,AllBGL_tail_0.10,279.997
gzip,AllHadoop_tail_0.10,0.6806
zip,AllHadoop_tail_0.10,2.34003
7zip,AllHadoop_tail_0.10,3.80699
bz2,AllHadoop_tail_0.10,4.30758
lzma,AllHadoop_tail_0.10,7.79901
FT_tree,AllHadoop_tail_0.10,40.023
gzip,AllHDFS_tail_0.10,50.99524
zip,AllHDFS_tail_0.10,136.94004
bz2,AllHDFS_tail_0.10,224.673
7zip,AllHDFS_tail_0.10,274.26456
lzma,AllHDFS_tail_0.10,620.51942
FT_tree,AllHDFS_tail_0.10,689.829
gzip,AllLinux_tail_0.10,0.13771
zip,AllLinux_tail_0.10,0.22082
bz2,AllLinux_tail_0.10,0.28804
7zip,AllLinux_tail_0.10,0.34446
lzma,AllLinux_tail_0.10,0.79115
FT_tree,AllLinux_tail_0.10,2.083
gzip,AllProxifier_tail_0.10,0.05974
zip,AllProxifier_tail_0.10,0.24416
7zip,AllProxifier_tail_0.10,0.32806
bz2,AllProxifier_tail_0.10,0.33081
lzma,AllProxifier_tail_0.10,0.66712
FT_tree,AllProxifier_tail_0.10,2.29
gzip,AllZookeeper_tail_0.10,0.12107
zip,AllZookeeper_tail_0.10,0.58796
7zip,AllZookeeper_tail_0.10,0.87004
bz2,AllZookeeper_tail_0.10,1.42873
lzma,AllZookeeper_tail_0.10,2.15042
FT_tree,AllZookeeper_tail_0.10,8.521


==> plot/all_logs/traditional_decompress_time.csv <==
dataset,ft-tree_time,lzma_time,gzip_time,bzip2_time,7zip_time,zip_time,ft-tree_one_log_time
AllHDFS_0.10,26.79024,17.63413,15.08456,55.63603,9.04604,6.06701,0.00015
AllZookeeper_0.10,0.16104,0.03514,0.02763,0.26455,0.35351,0.12983,0.32801
AllLinux_0.10,0.09213,0.01824,0.00963,0.0887,0.11086,0.11587,0.00059
AllHadoop_0.10,0.46082,0.19141,0.18249,0.95287,0.29444,0.2488,0.01372
AllBGL_0.10,14.6642,2.04202,1.80701,14.04218,1.75172,1.30037,0.13877
AllProxifier_0.10,0.04638,0.01409,0.00823,0.07763,0.18446,0.07931,0.00498


==> plot/all_logs_figures/result_summary_new.csv <==
algorithm_trainingData_evalData,template num,training time,match time,whole time,F1,RI,compress rate
IPLoM_MixedLog_2kHPC,232,2.32,0.262,2.582,0.9525,0.9911,0.36
IPLoM_MixedLog_2kHDFS,16,6.483,0.158,6.641,0.9325,0.9839,0.38
IPLoM_MixedLog_2kZookeeper,73,3.919,0.219,4.138,0.9227,0.9844,0.42
IPLoM_MixedLog_2kHadoop,290,3.44,0.415,3.855,0.9343,0.9847,0.44
LogSig_MixedLog_2kHPC,294,2.025,0.295,2.32,0.8487,0.9703,0.56
LogSig_MixedLog_2kHDFS,8,2.747,0.134,2.881,0.7812,0.9286,0.62
LogSig_MixedLog_2kZookeeper,31,2.455,0.168,2.622,0.5159,0.8146,0.78
LogSig_MixedLog_2kHadoop,151,2.596,0.334,2.931,0.9919,0.998,0.58
FT_tree_MixedLog_2kHPC,254,2.286,0.262,2.548,0.8309,0.9715,0.27
FT_tree_MixedLog_2kHDFS,82,3.644,0.258,3.902,0.9278,0.9828,0.18
FT_tree_MixedLog_2kZookeeper,89,1.806,0.248,2.054,0.921,0.9841,0.4
FT_tree_MixedLog_2kHadoop,185,0.639,0.333,0.973,0.995,0.9988,0.3
Spell_MixedLog_2kHPC,107,1.073,0.2,1.273,0.9547,0.9913,0.43
Spell_MixedLog_2kHDFS,147,4.91,0.284,5.194,0.8673,0.9701,0.53
Spell_MixedLog_2kZookeeper,31,3.348,0.174,3.522,0.9629,0.9917,0.59
Spell_MixedLog_2kHadoop,169,1.497,0.345,1.841,0.9965,0.9991,0.53
Drain_MixedLog_2kHPC,372,2.155,0.421,2.576,0.9387,0.9886,0.3
Drain_MixedLog_2kHDFS,16,6.619,0.224,6.843,0.9325,0.9839,0.42
Drain_MixedLog_2kZookeeper,53,4.214,0.2,4.413,0.9232,0.9845,0.49
Drain_MixedLog_2kHadoop,178,2.624,0.346,2.97,0.9951,0.9988,0.48


==> plot/clf_eval/CLF_0_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.931952381,0.896492063,0.807555556,0.27468254
VAR,0.009325756,0.012220157,0.006870573,0.141188575
BGL_0.1_CLF,0.98,0.947,0.892,0.336
BGL_0.2_CLF,0.978,0.924,0.882,0.302
BGL_0.3_CLF,0.979,0.955,0.893,0.482
BGL_0.4_CLF,0.982,0.972,0.897,0.546
BGL_0.5_CLF,0.98,0.952,0.891,0.97
BGL_0.6_CLF,0.984,0.952,0.908,0.814
BGL_0.7_CLF,0.981,0.978,0.903,1.527
BGL_0.8_CLF,0.983,0.981,0.916,2.131
BGL_0.9_CLF,0.975,0.938,0.879,1.674
HPC_0.1_CLF,0.981,0.769,0.713,0.202
HPC_0.2_CLF,0.98,0.942,0.733,0.174
HPC_0.3_CLF,0.983,0.972,0.766,0.175
HPC_0.4_CLF,0.98,0.988,0.73,0.186
HPC_0.5_CLF,0.984,0.988,0.796,0.194
HPC_0.6_CLF,0.986,1,0.805,0.233
HPC_0.7_CLF,0.979,0.909,0.702,0.254
HPC_0.8_CLF,0.982,1,0.776,0.224
HPC_0.9_CLF,0.987,1,0.8,0.197
HDFS_0.1_CLF,0.995,0.745,0.845,0.141
HDFS_0.2_CLF,0.991,0.58,0.707,0.189
HDFS_0.3_CLF,0.992,0.619,0.743,0.137
HDFS_0.4_CLF,0.996,0.892,0.892,0.121
HDFS_0.5_CLF,0.998,1,0.951,0.142
HDFS_0.6_CLF,0.999,0.941,0.97,0.162
HDFS_0.7_CLF,0.995,0.783,0.878,0.134
HDFS_0.8_CLF,0.999,1,0.968,0.147
HDFS_0.9_CLF,0.994,0.5,0.667,0.126
Zookeeper_0.1_CLF,0.943,0.825,0.69,0.121
Zookeeper_0.2_CLF,0.958,0.93,0.758,0.163
Zookeeper_0.3_CLF,0.955,0.894,0.763,0.118
Zookeeper_0.4_CLF,0.955,0.946,0.766,0.143
Zookeeper_0.5_CLF,0.957,0.953,0.771,0.16
Zookeeper_0.6_CLF,0.956,0.898,0.763,0.14
Zookeeper_0.7_CLF,0.967,0.917,0.825,0.133
Zookeeper_0.8_CLF,0.961,1,0.804,0.121
Zookeeper_0.9_CLF,0.95,0.96,0.774,0.15
Proxifier_0.1_CLF,0.978,0.938,0.674,0.141
Proxifier_0.2_CLF,0.993,0.867,0.867,0.1
Proxifier_0.3_CLF,0.985,0.933,0.73,0.136
Proxifier_0.4_CLF,0.985,0.814,0.722,0.105
Proxifier_0.5_CLF,0.989,0.914,0.79,0.122
Proxifier_0.6_CLF,0.984,1,0.732,0.189
Proxifier_0.7_CLF,0.985,1,0.8,0.21
Proxifier_0.8_CLF,0.993,1,0.875,0.189
Proxifier_0.9_CLF,0.99,1,0.88,0.179
Hadoop_0.1_CLF,0.884,0.894,0.83,0.095
Hadoop_0.2_CLF,0.896,0.902,0.853,0.136
Hadoop_0.3_CLF,0.916,0.963,0.882,0.14
Hadoop_0.4_CLF,0.901,0.938,0.856,0.119
Hadoop_0.5_CLF,0.916,0.969,0.886,0.219
Hadoop_0.6_CLF,0.913,0.964,0.876,0.191
Hadoop_0.7_CLF,0.928,0.97,0.888,0.268
Hadoop_0.8_CLF,0.918,0.948,0.897,0.322
Hadoop_0.9_CLF,0.948,0.94,0.922,0.299
Linux_0.1_CLF,0.667,0.728,0.685,0.121
Linux_0.2_CLF,0.65,0.699,0.661,0.077
Linux_0.3_CLF,0.665,0.734,0.687,0.138
Linux_0.4_CLF,0.712,0.767,0.736,0.091
Linux_0.5_CLF,0.723,0.804,0.736,0.084
Linux_0.6_CLF,0.719,0.791,0.731,0.08
Linux_0.7_CLF,0.726,0.841,0.741,0.124
Linux_0.8_CLF,0.745,0.811,0.755,0.165
Linux_0.9_CLF,0.779,0.8,0.767,0.096


==> plot/clf_eval/CLF_0_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.950190476,0.931666667,0.917047619,0.560507937
VAR,0.006215415,0.005275774,0.005372111,0.806596157
BGL_0.1_CLF,0.982,0.937,0.909,0.723
BGL_0.2_CLF,0.988,0.969,0.936,0.706
BGL_0.3_CLF,0.986,0.952,0.931,0.875
BGL_0.4_CLF,0.988,0.97,0.943,1.219
BGL_0.5_CLF,0.99,0.964,0.951,1.269
BGL_0.6_CLF,0.989,0.975,0.945,2.178
BGL_0.7_CLF,0.991,0.982,0.955,3.526
BGL_0.8_CLF,0.985,0.993,0.928,3.722
BGL_0.9_CLF,0.981,0.964,0.905,5.36
HPC_0.1_CLF,0.983,0.915,0.881,0.409
HPC_0.2_CLF,0.99,0.925,0.93,0.353
HPC_0.3_CLF,0.994,0.958,0.957,0.407
HPC_0.4_CLF,0.997,0.983,0.975,0.333
HPC_0.5_CLF,0.995,0.966,0.964,0.362
HPC_0.6_CLF,0.995,0.977,0.963,0.477
HPC_0.7_CLF,0.997,0.972,0.98,0.455
HPC_0.8_CLF,0.999,1,0.995,0.484
HPC_0.9_CLF,0.996,0.942,0.97,0.413
HDFS_0.1_CLF,0.996,0.957,0.931,0.293
HDFS_0.2_CLF,0.992,0.856,0.856,0.317
HDFS_0.3_CLF,0.997,0.934,0.95,0.296
HDFS_0.4_CLF,0.997,0.927,0.947,0.365
HDFS_0.5_CLF,0.995,0.878,0.909,0.378
HDFS_0.6_CLF,0.997,0.934,0.95,0.336
HDFS_0.7_CLF,0.998,0.952,0.967,0.284
HDFS_0.8_CLF,1,1,1,0.324
HDFS_0.9_CLF,1,1,1,0.329
Zookeeper_0.1_CLF,0.974,0.808,0.843,0.3
Zookeeper_0.2_CLF,0.972,0.948,0.848,0.26
Zookeeper_0.3_CLF,0.977,0.915,0.873,0.339
Zookeeper_0.4_CLF,0.982,0.977,0.903,0.273
Zookeeper_0.5_CLF,0.981,0.934,0.894,0.262
Zookeeper_0.6_CLF,0.983,0.953,0.908,0.359
Zookeeper_0.7_CLF,0.987,1,0.929,0.235
Zookeeper_0.8_CLF,0.986,0.971,0.934,0.276
Zookeeper_0.9_CLF,0.99,1,0.945,0.249
Proxifier_0.1_CLF,0.986,0.987,0.98,0.406
Proxifier_0.2_CLF,0.989,0.995,0.984,0.34
Proxifier_0.3_CLF,0.996,0.994,0.995,0.357
Proxifier_0.4_CLF,0.995,0.991,0.992,0.316
Proxifier_0.5_CLF,0.995,0.992,0.993,0.334
Proxifier_0.6_CLF,0.997,0.994,0.995,0.342
Proxifier_0.7_CLF,0.999,1,0.999,0.34
Proxifier_0.8_CLF,0.996,0.99,0.994,0.309
Proxifier_0.9_CLF,0.993,0.995,0.99,0.37
Hadoop_0.1_CLF,0.884,0.877,0.882,0.15
Hadoop_0.2_CLF,0.911,0.914,0.91,0.141
Hadoop_0.3_CLF,0.913,0.938,0.911,0.172
Hadoop_0.4_CLF,0.915,0.938,0.916,0.229
Hadoop_0.5_CLF,0.926,0.936,0.925,0.193
Hadoop_0.6_CLF,0.934,0.942,0.936,0.312
Hadoop_0.7_CLF,0.95,0.964,0.951,0.36
Hadoop_0.8_CLF,0.934,0.955,0.935,0.362
Hadoop_0.9_CLF,0.968,0.974,0.969,0.42
Linux_0.1_CLF,0.709,0.784,0.725,0.097
Linux_0.2_CLF,0.704,0.713,0.702,0.117
Linux_0.3_CLF,0.758,0.769,0.751,0.096
Linux_0.4_CLF,0.775,0.786,0.776,0.109
Linux_0.5_CLF,0.794,0.766,0.783,0.113
Linux_0.6_CLF,0.784,0.789,0.787,0.101
Linux_0.7_CLF,0.787,0.809,0.767,0.134
Linux_0.8_CLF,0.84,0.81,0.826,0.16
Linux_0.9_CLF,0.8,0.805,0.795,0.186


==> plot/clf_eval/CLF_0_2.csv <==
,precision,recall,F1-score,time
AVERAGE,0.952888889,0.933031746,0.928031746,0.599269841
VAR,0.006285197,0.007439934,0.005783031,0.401171361
BGL_0.1_CLF,0.985,0.908,0.926,0.903
BGL_0.2_CLF,0.989,0.959,0.949,1.081
BGL_0.3_CLF,0.986,0.946,0.936,1.066
BGL_0.4_CLF,0.989,0.965,0.948,1.596
BGL_0.5_CLF,0.988,0.963,0.942,1.808
BGL_0.6_CLF,0.988,0.971,0.941,1.454
BGL_0.7_CLF,0.99,0.968,0.95,2.408
BGL_0.8_CLF,0.989,0.982,0.953,2.99
BGL_0.9_CLF,0.99,0.988,0.957,3.487
HPC_0.1_CLF,0.987,0.943,0.922,0.491
HPC_0.2_CLF,0.991,0.945,0.948,0.654
HPC_0.3_CLF,0.995,0.977,0.971,0.509
HPC_0.4_CLF,0.996,0.985,0.977,0.582
HPC_0.5_CLF,0.996,0.972,0.977,0.652
HPC_0.6_CLF,0.995,0.976,0.971,0.543
HPC_0.7_CLF,0.997,0.978,0.978,0.716
HPC_0.8_CLF,0.997,1,0.985,0.682
HPC_0.9_CLF,0.999,1,0.995,0.704
HDFS_0.1_CLF,0.993,0.946,0.935,0.338
HDFS_0.2_CLF,0.993,0.969,0.936,0.491
HDFS_0.3_CLF,0.995,0.971,0.95,0.477
HDFS_0.4_CLF,0.995,0.96,0.952,0.341
HDFS_0.5_CLF,0.997,0.972,0.969,0.373
HDFS_0.6_CLF,0.997,0.941,0.97,0.425
HDFS_0.7_CLF,0.996,0.978,0.967,0.44
HDFS_0.8_CLF,0.997,0.95,0.974,0.452
HDFS_0.9_CLF,1,1,1,0.468
Zookeeper_0.1_CLF,0.972,0.908,0.887,0.371
Zookeeper_0.2_CLF,0.977,0.915,0.904,0.334
Zookeeper_0.3_CLF,0.978,0.959,0.909,0.325
Zookeeper_0.4_CLF,0.981,0.941,0.927,0.298
Zookeeper_0.5_CLF,0.985,0.93,0.937,0.299
Zookeeper_0.6_CLF,0.979,0.944,0.92,0.295
Zookeeper_0.7_CLF,0.987,0.978,0.945,0.412
Zookeeper_0.8_CLF,0.981,0.984,0.924,0.308
Zookeeper_0.9_CLF,0.992,0.987,0.974,0.353
Proxifier_0.1_CLF,0.995,0.989,0.992,0.561
Proxifier_0.2_CLF,0.997,0.996,0.995,0.423
Proxifier_0.3_CLF,0.995,0.987,0.992,0.553
Proxifier_0.4_CLF,0.997,0.992,0.994,0.475
Proxifier_0.5_CLF,0.999,0.997,0.998,0.42
Proxifier_0.6_CLF,0.996,0.995,0.994,0.485
Proxifier_0.7_CLF,0.996,0.994,0.994,0.41
Proxifier_0.8_CLF,0.998,0.995,0.997,0.485
Proxifier_0.9_CLF,0.997,0.996,0.996,0.427
Hadoop_0.1_CLF,0.903,0.928,0.899,0.215
Hadoop_0.2_CLF,0.919,0.9,0.913,0.193
Hadoop_0.3_CLF,0.924,0.924,0.918,0.275
Hadoop_0.4_CLF,0.946,0.946,0.943,0.298
Hadoop_0.5_CLF,0.942,0.938,0.937,0.407
Hadoop_0.6_CLF,0.934,0.917,0.929,0.373
Hadoop_0.7_CLF,0.959,0.969,0.956,0.366
Hadoop_0.8_CLF,0.968,0.965,0.965,0.494
Hadoop_0.9_CLF,0.953,0.943,0.947,0.56
Linux_0.1_CLF,0.664,0.561,0.627,0.109
Linux_0.2_CLF,0.726,0.711,0.722,0.093
Linux_0.3_CLF,0.733,0.731,0.735,0.095
Linux_0.4_CLF,0.78,0.749,0.772,0.105
Linux_0.5_CLF,0.775,0.734,0.767,0.158
Linux_0.6_CLF,0.772,0.728,0.759,0.116
Linux_0.7_CLF,0.824,0.789,0.814,0.129
Linux_0.8_CLF,0.852,0.859,0.854,0.183
Linux_0.9_CLF,0.846,0.889,0.851,0.22


==> plot/clf_eval/CLF_0_3.csv <==
,precision,recall,F1-score,time
AVERAGE,0.956444444,0.938,0.937031746,0.674793651
VAR,0.005253283,0.005135419,0.004545967,0.235562424
BGL_0.1_CLF,0.98,0.934,0.919,1.118
BGL_0.2_CLF,0.987,0.948,0.946,1.062
BGL_0.3_CLF,0.986,0.962,0.942,1.345
BGL_0.4_CLF,0.988,0.957,0.95,1.097
BGL_0.5_CLF,0.985,0.955,0.94,1.541
BGL_0.6_CLF,0.99,0.976,0.958,1.722
BGL_0.7_CLF,0.989,0.972,0.958,2.019
BGL_0.8_CLF,0.99,0.985,0.961,2.2
BGL_0.9_CLF,0.989,0.974,0.957,2.586
HPC_0.1_CLF,0.994,0.945,0.965,0.894
HPC_0.2_CLF,0.991,0.944,0.953,0.69
HPC_0.3_CLF,0.996,0.981,0.975,0.886
HPC_0.4_CLF,0.994,0.95,0.967,0.854
HPC_0.5_CLF,0.997,0.986,0.982,0.718
HPC_0.6_CLF,0.998,0.995,0.989,0.728
HPC_0.7_CLF,0.998,0.99,0.99,0.873
HPC_0.8_CLF,0.999,0.995,0.993,0.766
HPC_0.9_CLF,0.997,0.973,0.982,0.743
HDFS_0.1_CLF,0.992,0.898,0.934,0.46
HDFS_0.2_CLF,0.996,0.945,0.967,0.497
HDFS_0.3_CLF,0.994,0.928,0.955,0.489
HDFS_0.4_CLF,0.995,0.928,0.956,0.451
HDFS_0.5_CLF,0.998,0.994,0.984,0.552
HDFS_0.6_CLF,0.997,0.993,0.977,0.558
HDFS_0.7_CLF,0.998,0.982,0.982,0.553
HDFS_0.8_CLF,0.997,0.988,0.976,0.574
HDFS_0.9_CLF,0.997,0.969,0.969,0.565
Zookeeper_0.1_CLF,0.973,0.934,0.902,0.603
Zookeeper_0.2_CLF,0.98,0.946,0.929,0.536
Zookeeper_0.3_CLF,0.981,0.92,0.932,0.509
Zookeeper_0.4_CLF,0.982,0.949,0.936,0.498
Zookeeper_0.5_CLF,0.986,0.96,0.95,0.575
Zookeeper_0.6_CLF,0.985,0.947,0.945,0.689
Zookeeper_0.7_CLF,0.987,0.957,0.948,0.661
Zookeeper_0.8_CLF,0.989,0.967,0.961,0.627
Zookeeper_0.9_CLF,0.987,0.96,0.954,0.796
Proxifier_0.1_CLF,0.994,0.983,0.99,0.673
Proxifier_0.2_CLF,0.996,0.993,0.993,0.683
Proxifier_0.3_CLF,0.997,0.993,0.996,0.723
Proxifier_0.4_CLF,0.997,0.994,0.994,0.571
Proxifier_0.5_CLF,0.997,0.99,0.995,0.764
Proxifier_0.6_CLF,0.997,0.994,0.995,0.544
Proxifier_0.7_CLF,0.999,0.997,0.998,0.605
Proxifier_0.8_CLF,0.999,0.996,0.998,0.574
Proxifier_0.9_CLF,0.995,0.987,0.991,0.534
Hadoop_0.1_CLF,0.907,0.938,0.91,0.285
Hadoop_0.2_CLF,0.934,0.919,0.932,0.298
Hadoop_0.3_CLF,0.944,0.957,0.943,0.358
Hadoop_0.4_CLF,0.952,0.967,0.953,0.333
Hadoop_0.5_CLF,0.953,0.937,0.952,0.336
Hadoop_0.6_CLF,0.945,0.948,0.943,0.322
Hadoop_0.7_CLF,0.948,0.962,0.95,0.482
Hadoop_0.8_CLF,0.968,0.974,0.97,0.521
Hadoop_0.9_CLF,0.982,0.989,0.983,0.624
Linux_0.1_CLF,0.754,0.8,0.765,0.116
Linux_0.2_CLF,0.771,0.725,0.758,0.176
Linux_0.3_CLF,0.771,0.724,0.765,0.118
Linux_0.4_CLF,0.774,0.752,0.769,0.134
Linux_0.5_CLF,0.787,0.765,0.774,0.132
Linux_0.6_CLF,0.832,0.798,0.833,0.129
Linux_0.7_CLF,0.772,0.79,0.79,0.154
Linux_0.8_CLF,0.784,0.784,0.767,0.136
Linux_0.9_CLF,0.845,0.851,0.842,0.152


==> plot/clf_eval/CLF_0_4.csv <==
,precision,recall,F1-score,time
AVERAGE,0.958714286,0.945587302,0.942619048,0.770126984
VAR,0.004532336,0.003754924,0.003811433,0.227391145
BGL_0.1_CLF,0.985,0.945,0.943,1.309
BGL_0.2_CLF,0.985,0.949,0.944,1.301
BGL_0.3_CLF,0.986,0.948,0.949,1.303
BGL_0.4_CLF,0.987,0.962,0.951,1.701
BGL_0.5_CLF,0.988,0.973,0.954,1.552
BGL_0.6_CLF,0.99,0.977,0.964,1.812
BGL_0.7_CLF,0.987,0.969,0.954,1.932
BGL_0.8_CLF,0.985,0.965,0.939,2.109
BGL_0.9_CLF,0.986,0.976,0.947,2.383
HPC_0.1_CLF,0.989,0.931,0.942,0.818
HPC_0.2_CLF,0.995,0.968,0.972,0.841
HPC_0.3_CLF,0.997,0.985,0.984,0.943
HPC_0.4_CLF,0.996,0.987,0.979,0.933
HPC_0.5_CLF,0.997,0.985,0.986,1.033
HPC_0.6_CLF,0.997,0.987,0.983,1.014
HPC_0.7_CLF,0.996,0.982,0.978,1.041
HPC_0.8_CLF,0.997,0.991,0.987,0.898
HPC_0.9_CLF,0.999,0.991,0.995,0.848
HDFS_0.1_CLF,0.994,0.942,0.958,0.538
HDFS_0.2_CLF,0.995,0.976,0.965,0.659
HDFS_0.3_CLF,0.997,0.976,0.98,0.505
HDFS_0.4_CLF,0.996,0.969,0.978,0.553
HDFS_0.5_CLF,0.997,0.971,0.983,0.66
HDFS_0.6_CLF,0.999,1,0.994,0.546
HDFS_0.7_CLF,0.997,0.993,0.982,0.628
HDFS_0.8_CLF,0.996,0.99,0.975,0.644
HDFS_0.9_CLF,0.995,0.959,0.969,0.647
Zookeeper_0.1_CLF,0.976,0.945,0.915,0.589
Zookeeper_0.2_CLF,0.973,0.88,0.905,0.607
Zookeeper_0.3_CLF,0.979,0.94,0.924,0.593
Zookeeper_0.4_CLF,0.985,0.954,0.948,0.669
Zookeeper_0.5_CLF,0.983,0.968,0.942,0.532
Zookeeper_0.6_CLF,0.99,0.978,0.966,0.758
Zookeeper_0.7_CLF,0.989,0.957,0.959,0.79
Zookeeper_0.8_CLF,0.989,0.976,0.964,0.786
Zookeeper_0.9_CLF,0.982,0.942,0.951,0.879
Proxifier_0.1_CLF,0.995,0.986,0.992,0.785
Proxifier_0.2_CLF,0.996,0.988,0.993,0.809
Proxifier_0.3_CLF,0.995,0.988,0.992,0.692
Proxifier_0.4_CLF,0.998,0.995,0.996,0.835
Proxifier_0.5_CLF,0.998,0.997,0.997,0.822
Proxifier_0.6_CLF,0.997,0.99,0.994,0.867
Proxifier_0.7_CLF,0.999,1,0.999,0.682
Proxifier_0.8_CLF,0.998,1,0.996,0.709
Proxifier_0.9_CLF,0.998,0.997,0.997,0.67
Hadoop_0.1_CLF,0.911,0.921,0.92,0.314
Hadoop_0.2_CLF,0.942,0.946,0.948,0.349
Hadoop_0.3_CLF,0.941,0.93,0.946,0.448
Hadoop_0.4_CLF,0.946,0.948,0.951,0.473
Hadoop_0.5_CLF,0.956,0.957,0.96,0.516
Hadoop_0.6_CLF,0.96,0.954,0.964,0.593
Hadoop_0.7_CLF,0.964,0.968,0.967,0.743
Hadoop_0.8_CLF,0.956,0.943,0.959,0.737
Hadoop_0.9_CLF,0.963,0.969,0.969,0.766
Linux_0.1_CLF,0.743,0.812,0.764,0.125
Linux_0.2_CLF,0.793,0.779,0.794,0.135
Linux_0.3_CLF,0.765,0.775,0.764,0.142
Linux_0.4_CLF,0.782,0.775,0.785,0.149
Linux_0.5_CLF,0.825,0.829,0.825,0.15
Linux_0.6_CLF,0.819,0.757,0.813,0.153
Linux_0.7_CLF,0.812,0.859,0.818,0.151
Linux_0.8_CLF,0.842,0.838,0.838,0.176
Linux_0.9_CLF,0.851,0.884,0.835,0.173


==> plot/clf_eval/CLF_1_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.954507937,0.892047619,0.890888889,0.625412698
VAR,0.005217448,0.01037624,0.006959068,0.538092375
BGL_0.1_CLF,0.981,0.934,0.903,0.572
BGL_0.2_CLF,0.988,0.945,0.934,0.679
BGL_0.3_CLF,0.99,0.952,0.946,0.704
BGL_0.4_CLF,0.99,0.951,0.947,0.825
BGL_0.5_CLF,0.991,0.974,0.955,1.012
BGL_0.6_CLF,0.987,0.976,0.933,1.492
BGL_0.7_CLF,0.986,0.975,0.928,1.318
BGL_0.8_CLF,0.991,0.985,0.951,1.845
BGL_0.9_CLF,0.991,0.973,0.957,2.311
HPC_0.1_CLF,0.989,0.825,0.826,0.48
HPC_0.2_CLF,0.991,0.863,0.857,0.484
HPC_0.3_CLF,0.992,0.834,0.873,0.441
HPC_0.4_CLF,0.993,0.936,0.877,0.454
HPC_0.5_CLF,0.993,0.89,0.884,0.449
HPC_0.6_CLF,0.993,0.891,0.887,0.534
HPC_0.7_CLF,0.993,0.911,0.886,0.691
HPC_0.8_CLF,0.995,0.966,0.919,0.758
HPC_0.9_CLF,0.993,0.9,0.885,0.663
HDFS_0.1_CLF,0.989,0.44,0.55,0.321
HDFS_0.2_CLF,0.995,0.8,0.807,0.281
HDFS_0.3_CLF,0.997,0.895,0.887,0.351
HDFS_0.4_CLF,0.997,0.909,0.899,0.333
HDFS_0.5_CLF,0.997,0.892,0.892,0.397
HDFS_0.6_CLF,0.998,0.903,0.918,0.356
HDFS_0.7_CLF,0.999,0.9,0.947,0.349
HDFS_0.8_CLF,0.996,0.824,0.875,0.437
HDFS_0.9_CLF,0.998,1,0.952,0.362
Zookeeper_0.1_CLF,0.973,0.792,0.802,0.263
Zookeeper_0.2_CLF,0.972,0.86,0.809,0.278
Zookeeper_0.3_CLF,0.973,0.798,0.807,0.356
Zookeeper_0.4_CLF,0.979,0.835,0.847,0.586
Zookeeper_0.5_CLF,0.987,0.889,0.9,2.012
Zookeeper_0.6_CLF,0.986,0.91,0.904,2.391
Zookeeper_0.7_CLF,0.983,0.905,0.894,2.393
Zookeeper_0.8_CLF,0.987,0.864,0.898,1.844
Zookeeper_0.9_CLF,0.992,0.963,0.929,4.147
Proxifier_0.1_CLF,0.993,0.976,0.984,0.285
Proxifier_0.2_CLF,0.994,0.995,0.986,0.359
Proxifier_0.3_CLF,0.994,0.991,0.988,0.261
Proxifier_0.4_CLF,0.995,0.989,0.989,0.314
Proxifier_0.5_CLF,0.994,0.982,0.986,0.281
Proxifier_0.6_CLF,0.995,0.993,0.99,0.273
Proxifier_0.7_CLF,0.993,0.982,0.985,0.369
Proxifier_0.8_CLF,0.994,0.989,0.987,0.362
Proxifier_0.9_CLF,0.998,1,0.996,0.3
Hadoop_0.1_CLF,0.868,0.842,0.856,0.138
Hadoop_0.2_CLF,0.938,0.933,0.935,0.135
Hadoop_0.3_CLF,0.933,0.935,0.93,0.182
Hadoop_0.4_CLF,0.952,0.951,0.948,0.216
Hadoop_0.5_CLF,0.943,0.966,0.94,0.22
Hadoop_0.6_CLF,0.956,0.955,0.953,0.234
Hadoop_0.7_CLF,0.947,0.924,0.942,0.201
Hadoop_0.8_CLF,0.959,0.969,0.957,0.237
Hadoop_0.9_CLF,0.937,0.932,0.927,0.283
Linux_0.1_CLF,0.695,0.612,0.668,0.093
Linux_0.2_CLF,0.769,0.85,0.782,0.077
Linux_0.3_CLF,0.776,0.712,0.762,0.1
Linux_0.4_CLF,0.806,0.805,0.803,0.146
Linux_0.5_CLF,0.825,0.811,0.817,0.167
Linux_0.6_CLF,0.805,0.761,0.784,0.262
Linux_0.7_CLF,0.808,0.808,0.802,0.187
Linux_0.8_CLF,0.856,0.809,0.821,0.284
Linux_0.9_CLF,0.786,0.667,0.743,0.266


==> plot/clf_eval/CLF_1_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.962063492,0.936095238,0.926079365,0.642634921
VAR,0.003626835,0.003638991,0.003888236,0.268639558
BGL_0.1_CLF,0.989,0.969,0.947,0.933
BGL_0.2_CLF,0.991,0.952,0.959,0.85
BGL_0.3_CLF,0.989,0.963,0.951,1.034
BGL_0.4_CLF,0.991,0.957,0.956,1.487
BGL_0.5_CLF,0.991,0.976,0.958,1.459
BGL_0.6_CLF,0.991,0.977,0.961,1.24
BGL_0.7_CLF,0.992,0.971,0.964,1.858
BGL_0.8_CLF,0.99,0.977,0.956,2.453
BGL_0.9_CLF,0.994,1,0.975,2.793
HPC_0.1_CLF,0.991,0.894,0.919,0.688
HPC_0.2_CLF,0.993,0.915,0.936,0.74
HPC_0.3_CLF,0.996,0.965,0.961,0.687
HPC_0.4_CLF,0.996,0.973,0.966,0.696
HPC_0.5_CLF,0.997,0.974,0.967,0.696
HPC_0.6_CLF,0.996,0.945,0.962,0.686
HPC_0.7_CLF,0.997,0.985,0.973,0.724
HPC_0.8_CLF,0.997,0.978,0.971,0.701
HPC_0.9_CLF,0.998,0.982,0.982,0.659
HDFS_0.1_CLF,0.992,0.956,0.844,0.462
HDFS_0.2_CLF,0.996,0.895,0.908,0.527
HDFS_0.3_CLF,0.998,0.924,0.949,0.486
HDFS_0.4_CLF,0.998,0.971,0.957,0.483
HDFS_0.5_CLF,0.998,0.949,0.961,0.449
HDFS_0.6_CLF,0.998,0.949,0.955,0.603
HDFS_0.7_CLF,0.997,0.962,0.944,0.441
HDFS_0.8_CLF,0.995,0.923,0.911,0.595
HDFS_0.9_CLF,0.996,1,0.903,0.526
Zookeeper_0.1_CLF,0.971,0.858,0.817,0.525
Zookeeper_0.2_CLF,0.973,0.893,0.834,0.563
Zookeeper_0.3_CLF,0.967,0.907,0.813,0.582
Zookeeper_0.4_CLF,0.979,0.869,0.869,0.589
Zookeeper_0.5_CLF,0.977,0.912,0.852,0.828
Zookeeper_0.6_CLF,0.983,0.978,0.877,0.648
Zookeeper_0.7_CLF,0.987,0.949,0.917,1.643
Zookeeper_0.8_CLF,0.987,0.932,0.91,0.688
Zookeeper_0.9_CLF,0.983,0.889,0.889,1.169
Proxifier_0.1_CLF,0.994,0.993,0.991,0.397
Proxifier_0.2_CLF,0.994,0.994,0.991,0.52
Proxifier_0.3_CLF,0.995,0.997,0.992,0.533
Proxifier_0.4_CLF,0.997,0.995,0.995,0.513
Proxifier_0.5_CLF,0.997,0.997,0.996,0.523
Proxifier_0.6_CLF,0.998,0.996,0.997,0.552
Proxifier_0.7_CLF,0.996,0.993,0.994,0.42
Proxifier_0.8_CLF,0.999,0.996,0.998,0.472
Proxifier_0.9_CLF,0.999,1,0.998,0.511
Hadoop_0.1_CLF,0.896,0.928,0.911,0.191
Hadoop_0.2_CLF,0.931,0.932,0.939,0.228
Hadoop_0.3_CLF,0.936,0.949,0.944,0.206
Hadoop_0.4_CLF,0.939,0.947,0.947,0.255
Hadoop_0.5_CLF,0.947,0.941,0.954,0.314
Hadoop_0.6_CLF,0.956,0.949,0.962,0.306
Hadoop_0.7_CLF,0.949,0.96,0.955,0.375
Hadoop_0.8_CLF,0.946,0.94,0.951,0.377
Hadoop_0.9_CLF,0.978,0.98,0.98,0.397
Linux_0.1_CLF,0.726,0.791,0.736,0.109
Linux_0.2_CLF,0.819,0.851,0.823,0.117
Linux_0.3_CLF,0.795,0.747,0.776,0.11
Linux_0.4_CLF,0.809,0.746,0.795,0.146
Linux_0.5_CLF,0.853,0.837,0.852,0.126
Linux_0.6_CLF,0.833,0.834,0.83,0.137
Linux_0.7_CLF,0.874,0.828,0.867,0.132
Linux_0.8_CLF,0.856,0.854,0.854,0.169
Linux_0.9_CLF,0.944,0.93,0.941,0.159


==> plot/clf_eval/CLF_1_2.csv <==
,precision,recall,F1-score,time
AVERAGE,0.962698413,0.940174603,0.939,0.708063492
VAR,0.003827956,0.004394308,0.003792774,0.215486448
BGL_0.1_CLF,0.983,0.926,0.927,1.241
BGL_0.2_CLF,0.989,0.949,0.952,1.263
BGL_0.3_CLF,0.989,0.96,0.953,1.249
BGL_0.4_CLF,0.988,0.958,0.949,1.359
BGL_0.5_CLF,0.989,0.957,0.95,1.493
BGL_0.6_CLF,0.992,0.962,0.966,1.725
BGL_0.7_CLF,0.991,0.976,0.964,1.9
BGL_0.8_CLF,0.992,0.979,0.965,1.739
BGL_0.9_CLF,0.993,1,0.967,2.433
HPC_0.1_CLF,0.995,0.949,0.963,0.821
HPC_0.2_CLF,0.996,0.971,0.974,0.938
HPC_0.3_CLF,0.997,0.982,0.976,0.803
HPC_0.4_CLF,0.997,0.968,0.98,0.817
HPC_0.5_CLF,0.997,0.98,0.98,0.966
HPC_0.6_CLF,0.998,0.986,0.983,0.949
HPC_0.7_CLF,0.997,0.979,0.981,0.971
HPC_0.8_CLF,0.998,0.99,0.99,0.97
HPC_0.9_CLF,0.998,1,0.988,0.785
HDFS_0.1_CLF,0.996,0.96,0.946,0.532
HDFS_0.2_CLF,0.997,0.983,0.967,0.493
HDFS_0.3_CLF,0.996,0.907,0.944,0.543
HDFS_0.4_CLF,0.998,0.984,0.981,0.551
HDFS_0.5_CLF,0.997,0.964,0.97,0.681
HDFS_0.6_CLF,0.995,0.926,0.94,0.578
HDFS_0.7_CLF,0.995,0.947,0.937,0.624
HDFS_0.8_CLF,0.999,0.964,0.982,0.646
HDFS_0.9_CLF,0.997,0.964,0.964,0.631
Zookeeper_0.1_CLF,0.968,0.919,0.854,0.529
Zookeeper_0.2_CLF,0.963,0.943,0.834,0.522
Zookeeper_0.3_CLF,0.98,0.918,0.902,0.562
Zookeeper_0.4_CLF,0.975,0.928,0.886,0.684
Zookeeper_0.5_CLF,0.985,0.924,0.928,0.727
Zookeeper_0.6_CLF,0.988,0.948,0.939,0.757
Zookeeper_0.7_CLF,0.991,0.942,0.955,0.872
Zookeeper_0.8_CLF,0.987,0.943,0.94,0.879
Zookeeper_0.9_CLF,0.989,0.944,0.955,1.047
Proxifier_0.1_CLF,0.997,0.993,0.995,0.688
Proxifier_0.2_CLF,0.995,0.989,0.991,0.673
Proxifier_0.3_CLF,0.998,0.996,0.997,0.731
Proxifier_0.4_CLF,0.997,0.992,0.994,0.641
Proxifier_0.5_CLF,0.998,0.995,0.997,0.597
Proxifier_0.6_CLF,0.998,0.996,0.997,0.566
Proxifier_0.7_CLF,0.998,0.996,0.997,0.744
Proxifier_0.8_CLF,0.998,0.998,0.997,0.574
Proxifier_0.9_CLF,0.999,0.997,0.998,0.736
Hadoop_0.1_CLF,0.915,0.937,0.921,0.274
Hadoop_0.2_CLF,0.921,0.917,0.924,0.24
Hadoop_0.3_CLF,0.949,0.946,0.952,0.303
Hadoop_0.4_CLF,0.954,0.962,0.957,0.296
Hadoop_0.5_CLF,0.958,0.963,0.96,0.35
Hadoop_0.6_CLF,0.96,0.948,0.961,0.408
Hadoop_0.7_CLF,0.961,0.959,0.963,0.372
Hadoop_0.8_CLF,0.967,0.971,0.969,0.402
Hadoop_0.9_CLF,0.966,0.976,0.968,0.428
Linux_0.1_CLF,0.706,0.673,0.695,0.108
Linux_0.2_CLF,0.812,0.764,0.8,0.117
Linux_0.3_CLF,0.811,0.771,0.806,0.13
Linux_0.4_CLF,0.842,0.806,0.836,0.136
Linux_0.5_CLF,0.841,0.82,0.841,0.154
Linux_0.6_CLF,0.833,0.805,0.827,0.159
Linux_0.7_CLF,0.83,0.803,0.823,0.184
Linux_0.8_CLF,0.927,0.934,0.924,0.157
Linux_0.9_CLF,0.844,0.844,0.835,0.16


==> plot/clf_eval/CLF_1_3.csv <==
,precision,recall,F1-score,time
AVERAGE,0.965555556,0.949222222,0.949650794,0.825888889
VAR,0.003478961,0.003637982,0.002947554,0.271159197
BGL_0.1_CLF,0.986,0.957,0.947,1.559
BGL_0.2_CLF,0.988,0.947,0.952,1.362
BGL_0.3_CLF,0.99,0.95,0.961,1.557
BGL_0.4_CLF,0.991,0.968,0.966,1.609
BGL_0.5_CLF,0.989,0.955,0.958,1.604
BGL_0.6_CLF,0.991,0.963,0.965,2.163
BGL_0.7_CLF,0.988,0.957,0.951,1.745
BGL_0.8_CLF,0.996,0.991,0.984,2.615
BGL_0.9_CLF,0.992,0.992,0.969,2.354
HPC_0.1_CLF,0.995,0.97,0.971,1.102
HPC_0.2_CLF,0.995,0.957,0.973,0.953
HPC_0.3_CLF,0.997,0.975,0.982,0.933
HPC_0.4_CLF,0.998,0.984,0.988,0.91
HPC_0.5_CLF,0.997,0.973,0.982,0.949
HPC_0.6_CLF,0.997,0.98,0.985,0.967
HPC_0.7_CLF,0.998,0.989,0.989,1.137
HPC_0.8_CLF,0.997,0.985,0.985,0.963
HPC_0.9_CLF,0.997,0.992,0.984,1.132
HDFS_0.1_CLF,0.995,0.919,0.945,0.8
HDFS_0.2_CLF,0.996,0.965,0.964,0.595
HDFS_0.3_CLF,0.996,0.964,0.961,0.682
HDFS_0.4_CLF,0.997,0.981,0.97,0.657
HDFS_0.5_CLF,0.997,0.969,0.974,0.785
HDFS_0.6_CLF,0.997,0.979,0.969,0.764
HDFS_0.7_CLF,0.998,0.983,0.983,0.633
HDFS_0.8_CLF,0.997,0.955,0.97,0.733
HDFS_0.9_CLF,0.997,1,0.976,0.817
Zookeeper_0.1_CLF,0.981,0.936,0.917,0.616
Zookeeper_0.2_CLF,0.988,0.957,0.946,0.732
Zookeeper_0.3_CLF,0.987,0.963,0.944,0.673
Zookeeper_0.4_CLF,0.983,0.944,0.925,0.769
Zookeeper_0.5_CLF,0.987,0.958,0.943,0.895
Zookeeper_0.6_CLF,0.99,0.959,0.956,0.686
Zookeeper_0.7_CLF,0.991,0.968,0.959,0.969
Zookeeper_0.8_CLF,0.989,0.951,0.951,0.793
Zookeeper_0.9_CLF,0.992,0.988,0.965,0.947
Proxifier_0.1_CLF,0.996,0.986,0.992,0.744
Proxifier_0.2_CLF,0.997,0.993,0.995,0.883
Proxifier_0.3_CLF,0.998,0.996,0.997,0.887
Proxifier_0.4_CLF,0.999,0.998,0.998,0.956
Proxifier_0.5_CLF,0.999,0.997,0.998,0.73
Proxifier_0.6_CLF,0.997,0.992,0.995,0.793
Proxifier_0.7_CLF,0.999,0.998,0.998,0.767
Proxifier_0.8_CLF,0.998,0.995,0.997,0.876
Proxifier_0.9_CLF,0.997,0.993,0.995,0.788
Hadoop_0.1_CLF,0.927,0.952,0.935,0.373
Hadoop_0.2_CLF,0.949,0.942,0.953,0.366
Hadoop_0.3_CLF,0.947,0.933,0.951,0.365
Hadoop_0.4_CLF,0.956,0.964,0.96,0.43
Hadoop_0.5_CLF,0.953,0.949,0.957,0.441
Hadoop_0.6_CLF,0.967,0.965,0.97,0.489
Hadoop_0.7_CLF,0.975,0.98,0.977,0.512
Hadoop_0.8_CLF,0.971,0.973,0.973,0.496
Hadoop_0.9_CLF,0.979,0.983,0.983,0.578
Linux_0.1_CLF,0.751,0.713,0.741,0.132
Linux_0.2_CLF,0.794,0.763,0.789,0.167
Linux_0.3_CLF,0.796,0.765,0.794,0.131
Linux_0.4_CLF,0.827,0.809,0.826,0.154
Linux_0.5_CLF,0.858,0.876,0.863,0.149
Linux_0.6_CLF,0.852,0.864,0.856,0.158
Linux_0.7_CLF,0.868,0.9,0.871,0.15
Linux_0.8_CLF,0.887,0.819,0.882,0.184
Linux_0.9_CLF,0.853,0.879,0.872,0.172


==> plot/clf_eval/CLF_2_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.957904762,0.911809524,0.905444444,0.648174603
VAR,0.004044152,0.009524318,0.007537025,0.243296082
BGL_0.1_CLF,0.988,0.938,0.935,0.849
BGL_0.2_CLF,0.988,0.927,0.935,0.885
BGL_0.3_CLF,0.988,0.953,0.94,0.95
BGL_0.4_CLF,0.991,0.973,0.953,1.058
BGL_0.5_CLF,0.991,0.966,0.953,1.341
BGL_0.6_CLF,0.989,0.968,0.947,1.109
BGL_0.7_CLF,0.991,0.981,0.95,1.857
BGL_0.8_CLF,0.991,0.959,0.953,1.309
BGL_0.9_CLF,0.988,0.988,0.939,1.846
HPC_0.1_CLF,0.993,0.969,0.977,0.848
HPC_0.2_CLF,0.995,0.981,0.984,0.672
HPC_0.3_CLF,0.994,0.983,0.98,0.751
HPC_0.4_CLF,0.996,0.987,0.988,0.681
HPC_0.5_CLF,0.997,0.991,0.989,0.766
HPC_0.6_CLF,0.998,0.993,0.992,0.873
HPC_0.7_CLF,0.995,0.992,0.984,0.877
HPC_0.8_CLF,0.997,0.992,0.99,0.768
HPC_0.9_CLF,0.996,0.995,0.989,0.856
HDFS_0.1_CLF,0.993,0.545,0.641,0.528
HDFS_0.2_CLF,0.995,0.676,0.76,0.502
HDFS_0.3_CLF,0.996,0.907,0.831,0.446
HDFS_0.4_CLF,0.993,0.704,0.717,0.439
HDFS_0.5_CLF,0.998,0.886,0.918,0.449
HDFS_0.6_CLF,0.998,0.947,0.923,0.523
HDFS_0.7_CLF,0.998,0.909,0.923,0.486
HDFS_0.8_CLF,0.999,0.941,0.941,0.586
HDFS_0.9_CLF,0.999,1,0.933,0.621
Zookeeper_0.1_CLF,0.968,0.831,0.772,0.438
Zookeeper_0.2_CLF,0.973,0.839,0.811,0.509
Zookeeper_0.3_CLF,0.977,0.869,0.831,0.607
Zookeeper_0.4_CLF,0.976,0.835,0.825,0.633
Zookeeper_0.5_CLF,0.978,0.924,0.839,0.732
Zookeeper_0.6_CLF,0.979,0.879,0.842,0.6
Zookeeper_0.7_CLF,0.982,0.912,0.874,1.612
Zookeeper_0.8_CLF,0.975,0.942,0.848,2.719
Zookeeper_0.9_CLF,0.976,0.941,0.85,1.689
Proxifier_0.1_CLF,0.99,0.978,0.983,0.587
Proxifier_0.2_CLF,0.994,0.994,0.991,0.529
Proxifier_0.3_CLF,0.994,0.989,0.991,0.441
Proxifier_0.4_CLF,0.993,0.986,0.988,0.473
Proxifier_0.5_CLF,0.993,0.989,0.989,0.588
Proxifier_0.6_CLF,0.994,0.992,0.991,0.59
Proxifier_0.7_CLF,0.995,0.99,0.991,0.549
Proxifier_0.8_CLF,0.995,0.994,0.992,0.567
Proxifier_0.9_CLF,0.994,1,0.989,0.568
Hadoop_0.1_CLF,0.912,0.919,0.92,0.201
Hadoop_0.2_CLF,0.93,0.94,0.938,0.176
Hadoop_0.3_CLF,0.949,0.939,0.954,0.182
Hadoop_0.4_CLF,0.947,0.955,0.953,0.205
Hadoop_0.5_CLF,0.929,0.929,0.937,0.252
Hadoop_0.6_CLF,0.946,0.941,0.952,0.204
Hadoop_0.7_CLF,0.927,0.934,0.932,0.284
Hadoop_0.8_CLF,0.951,0.955,0.957,0.289
Hadoop_0.9_CLF,0.972,0.957,0.975,0.398
Linux_0.1_CLF,0.741,0.63,0.692,0.089
Linux_0.2_CLF,0.797,0.805,0.786,0.121
Linux_0.3_CLF,0.791,0.749,0.765,0.127
Linux_0.4_CLF,0.816,0.792,0.802,0.123
Linux_0.5_CLF,0.828,0.796,0.822,0.128
Linux_0.6_CLF,0.839,0.8,0.813,0.191
Linux_0.7_CLF,0.838,0.85,0.834,0.174
Linux_0.8_CLF,0.843,0.8,0.821,0.187
Linux_0.9_CLF,0.831,0.818,0.828,0.197

==> plot/clf_eval/CLF_2_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.965936508,0.941507937,0.936031746,0.769936508
VAR,0.002956835,0.004119448,0.00364816,0.231878351
BGL_0.1_CLF,0.988,0.957,0.945,1.335
BGL_0.2_CLF,0.989,0.948,0.948,1.364
BGL_0.3_CLF,0.991,0.96,0.958,1.482
BGL_0.4_CLF,0.991,0.968,0.961,1.34
BGL_0.5_CLF,0.991,0.967,0.96,1.467
BGL_0.6_CLF,0.992,0.973,0.962,1.677
BGL_0.7_CLF,0.991,0.96,0.957,1.508
BGL_0.8_CLF,0.993,0.988,0.969,2.027
BGL_0.9_CLF,0.992,0.97,0.96,2.547
HPC_0.1_CLF,0.995,0.978,0.984,0.908
HPC_0.2_CLF,0.997,0.995,0.992,0.898
HPC_0.3_CLF,0.998,0.997,0.993,0.964
HPC_0.4_CLF,0.996,0.985,0.988,0.858
HPC_0.5_CLF,0.998,0.997,0.995,0.878
HPC_0.6_CLF,0.998,0.993,0.994,1.079
HPC_0.7_CLF,0.998,0.996,0.994,0.878
HPC_0.8_CLF,0.997,0.992,0.992,1.048
HPC_0.9_CLF,0.999,0.996,0.998,0.921
HDFS_0.1_CLF,0.997,0.931,0.914,0.735
HDFS_0.2_CLF,0.998,0.971,0.944,0.618
HDFS_0.3_CLF,0.997,0.847,0.901,0.617
HDFS_0.4_CLF,0.995,0.873,0.881,0.678
HDFS_0.5_CLF,0.998,0.943,0.948,0.682
HDFS_0.6_CLF,0.998,0.955,0.955,0.659
HDFS_0.7_CLF,0.999,0.982,0.973,0.724
HDFS_0.8_CLF,0.998,0.93,0.952,0.769
HDFS_0.9_CLF,0.997,1,0.933,0.65
Zookeeper_0.1_CLF,0.975,0.862,0.827,0.592
Zookeeper_0.2_CLF,0.983,0.891,0.884,0.694
Zookeeper_0.3_CLF,0.983,0.919,0.885,0.827
Zookeeper_0.4_CLF,0.984,0.934,0.897,0.805
Zookeeper_0.5_CLF,0.985,0.96,0.901,0.739
Zookeeper_0.6_CLF,0.984,0.902,0.888,0.951
Zookeeper_0.7_CLF,0.985,0.966,0.907,1.023
Zookeeper_0.8_CLF,0.988,0.927,0.903,1.492
Zookeeper_0.9_CLF,0.978,0.966,0.851,1.097
Proxifier_0.1_CLF,0.995,0.995,0.993,0.628
Proxifier_0.2_CLF,0.995,0.989,0.993,0.648
Proxifier_0.3_CLF,0.997,0.993,0.995,0.638
Proxifier_0.4_CLF,0.998,0.997,0.997,0.801
Proxifier_0.5_CLF,0.998,0.998,0.998,0.604
Proxifier_0.6_CLF,0.998,0.999,0.997,0.747
Proxifier_0.7_CLF,0.998,0.998,0.997,0.781
Proxifier_0.8_CLF,1,0.998,0.999,0.818
Proxifier_0.9_CLF,0.997,0.995,0.996,0.725
Hadoop_0.1_CLF,0.916,0.931,0.932,0.246
Hadoop_0.2_CLF,0.935,0.934,0.947,0.274
Hadoop_0.3_CLF,0.937,0.946,0.948,0.307
Hadoop_0.4_CLF,0.947,0.955,0.957,0.336
Hadoop_0.5_CLF,0.963,0.968,0.97,0.306
Hadoop_0.6_CLF,0.957,0.965,0.967,0.341
Hadoop_0.7_CLF,0.969,0.97,0.974,0.512
Hadoop_0.8_CLF,0.966,0.972,0.973,0.403
Hadoop_0.9_CLF,0.968,0.975,0.975,0.468
Linux_0.1_CLF,0.787,0.767,0.767,0.111
Linux_0.2_CLF,0.79,0.751,0.77,0.132
Linux_0.3_CLF,0.839,0.803,0.823,0.118
Linux_0.4_CLF,0.852,0.795,0.83,0.124
Linux_0.5_CLF,0.835,0.771,0.82,0.131
Linux_0.6_CLF,0.876,0.843,0.873,0.183
Linux_0.7_CLF,0.867,0.866,0.859,0.175
Linux_0.8_CLF,0.905,0.918,0.882,0.201
Linux_0.9_CLF,0.853,0.844,0.844,0.217

==> plot/clf_eval/CLF_2_2.csv <==
,precision,recall,F1-score,time
AVERAGE,0.967301587,0.947079365,0.944952381,0.88715873
VAR,0.002856601,0.003518623,0.003162175,0.276583394
BGL_0.1_CLF,0.989,0.961,0.953,1.548
BGL_0.2_CLF,0.989,0.958,0.95,1.573
BGL_0.3_CLF,0.991,0.962,0.962,1.524
BGL_0.4_CLF,0.991,0.971,0.963,1.939
BGL_0.5_CLF,0.992,0.966,0.963,1.72
BGL_0.6_CLF,0.991,0.975,0.96,1.679
BGL_0.7_CLF,0.992,0.973,0.964,2.146
BGL_0.8_CLF,0.993,0.984,0.969,2.249
BGL_0.9_CLF,0.992,0.98,0.963,2.394
HPC_0.1_CLF,0.996,0.984,0.989,1.007
HPC_0.2_CLF,0.997,0.989,0.99,1.163
HPC_0.3_CLF,0.996,0.987,0.99,1.044
HPC_0.4_CLF,0.998,0.992,0.993,1.134
HPC_0.5_CLF,0.997,0.992,0.992,1.14
HPC_0.6_CLF,0.998,0.993,0.993,1.039
HPC_0.7_CLF,0.996,0.991,0.99,1.215
HPC_0.8_CLF,0.997,0.994,0.993,1.268
HPC_0.9_CLF,0.999,1,0.998,1.033
HDFS_0.1_CLF,0.995,0.918,0.925,0.85
HDFS_0.2_CLF,0.997,0.943,0.957,0.828
HDFS_0.3_CLF,0.997,0.965,0.961,0.804
HDFS_0.4_CLF,0.998,0.939,0.96,0.816
HDFS_0.5_CLF,0.999,0.98,0.977,0.918
HDFS_0.6_CLF,0.999,0.983,0.983,0.91
HDFS_0.7_CLF,0.998,0.968,0.968,0.728
HDFS_0.8_CLF,0.997,0.986,0.966,0.875
HDFS_0.9_CLF,0.999,1,0.977,0.733
Zookeeper_0.1_CLF,0.983,0.887,0.901,0.839
Zookeeper_0.2_CLF,0.975,0.879,0.867,0.903
Zookeeper_0.3_CLF,0.977,0.931,0.885,0.836
Zookeeper_0.4_CLF,0.982,0.916,0.902,0.955
Zookeeper_0.5_CLF,0.983,0.932,0.911,0.889
Zookeeper_0.6_CLF,0.983,0.932,0.913,1.096
Zookeeper_0.7_CLF,0.98,0.925,0.886,0.883
Zookeeper_0.8_CLF,0.98,0.933,0.897,1.187
Zookeeper_0.9_CLF,0.988,0.967,0.941,1.238
Proxifier_0.1_CLF,0.996,0.997,0.993,0.756
Proxifier_0.2_CLF,0.997,0.994,0.995,0.764
Proxifier_0.3_CLF,0.998,0.996,0.997,0.892
Proxifier_0.4_CLF,0.997,0.997,0.996,0.75
Proxifier_0.5_CLF,0.998,0.995,0.997,0.759
Proxifier_0.6_CLF,0.998,0.999,0.998,0.92
Proxifier_0.7_CLF,0.998,0.995,0.996,0.922
Proxifier_0.8_CLF,0.999,0.997,0.998,0.774
Proxifier_0.9_CLF,0.998,0.997,0.997,0.952
Hadoop_0.1_CLF,0.95,0.956,0.957,0.321
Hadoop_0.2_CLF,0.953,0.961,0.96,0.337
Hadoop_0.3_CLF,0.951,0.952,0.957,0.437
Hadoop_0.4_CLF,0.956,0.952,0.962,0.363
Hadoop_0.5_CLF,0.956,0.966,0.961,0.45
Hadoop_0.6_CLF,0.969,0.975,0.973,0.425
Hadoop_0.7_CLF,0.969,0.967,0.973,0.493
Hadoop_0.8_CLF,0.966,0.973,0.971,0.407
Hadoop_0.9_CLF,0.959,0.951,0.963,0.643
Linux_0.1_CLF,0.756,0.769,0.748,0.127
Linux_0.2_CLF,0.83,0.833,0.827,0.134
Linux_0.3_CLF,0.825,0.821,0.814,0.164
Linux_0.4_CLF,0.86,0.839,0.851,0.13
Linux_0.5_CLF,0.856,0.806,0.841,0.127
Linux_0.6_CLF,0.86,0.812,0.854,0.182
Linux_0.7_CLF,0.854,0.833,0.839,0.179
Linux_0.8_CLF,0.866,0.784,0.849,0.199
Linux_0.9_CLF,0.921,0.913,0.913,0.181


==> plot/clf_eval/CLF_3_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.958301587,0.938126984,0.926666667,0.801301587
VAR,0.003091762,0.004942887,0.004852194,0.233330537
BGL_0.1_CLF,0.989,0.938,0.941,1.176
BGL_0.2_CLF,0.99,0.948,0.948,1.13
BGL_0.3_CLF,0.988,0.955,0.943,1.214
BGL_0.4_CLF,0.992,0.966,0.962,1.36
BGL_0.5_CLF,0.992,0.973,0.96,1.362
BGL_0.6_CLF,0.992,0.976,0.963,1.673
BGL_0.7_CLF,0.991,0.964,0.957,1.453
BGL_0.8_CLF,0.994,0.987,0.97,1.954
BGL_0.9_CLF,0.995,0.988,0.973,2.162
HPC_0.1_CLF,0.99,0.968,0.975,0.962
HPC_0.2_CLF,0.994,0.994,0.984,1.096
HPC_0.3_CLF,0.995,0.989,0.987,1.036
HPC_0.4_CLF,0.997,0.995,0.994,0.887
HPC_0.5_CLF,0.996,0.991,0.99,0.946
HPC_0.6_CLF,0.997,0.994,0.993,1.077
HPC_0.7_CLF,0.997,0.997,0.992,1.122
HPC_0.8_CLF,0.997,0.989,0.992,1.151
HPC_0.9_CLF,0.999,0.997,0.998,1.039
HDFS_0.1_CLF,0.997,0.986,0.986,0.612
HDFS_0.2_CLF,0.996,0.98,0.984,0.62
HDFS_0.3_CLF,0.998,0.993,0.99,0.649
HDFS_0.4_CLF,0.998,0.991,0.993,0.761
HDFS_0.5_CLF,0.998,0.996,0.99,0.63
HDFS_0.6_CLF,0.998,0.993,0.992,0.704
HDFS_0.7_CLF,0.999,0.994,0.997,0.808
HDFS_0.8_CLF,0.998,0.995,0.991,0.737
HDFS_0.9_CLF,1,1,1,0.843
Zookeeper_0.1_CLF,0.983,0.877,0.857,0.604
Zookeeper_0.2_CLF,0.976,0.825,0.8,0.691
Zookeeper_0.3_CLF,0.979,0.862,0.827,0.784
Zookeeper_0.4_CLF,0.981,0.927,0.852,0.843
Zookeeper_0.5_CLF,0.978,0.898,0.824,1.148
Zookeeper_0.6_CLF,0.977,0.922,0.834,1.047
Zookeeper_0.7_CLF,0.982,0.864,0.836,0.878
Zookeeper_0.8_CLF,0.981,0.928,0.837,1.717
Zookeeper_0.9_CLF,0.988,0.939,0.893,1.494
Proxifier_0.1_CLF,0.95,0.942,0.929,0.734
Proxifier_0.2_CLF,0.953,0.948,0.935,0.849
Proxifier_0.3_CLF,0.948,0.974,0.928,0.915
Proxifier_0.4_CLF,0.955,0.955,0.937,0.774
Proxifier_0.5_CLF,0.952,0.962,0.933,1.009
Proxifier_0.6_CLF,0.952,0.977,0.934,0.923
Proxifier_0.7_CLF,0.943,0.989,0.923,1.046
Proxifier_0.8_CLF,0.948,0.982,0.929,1.039
Proxifier_0.9_CLF,0.951,0.991,0.927,1.125
Hadoop_0.1_CLF,0.922,0.931,0.936,0.264
Hadoop_0.2_CLF,0.947,0.944,0.956,0.249
Hadoop_0.3_CLF,0.956,0.959,0.964,0.255
Hadoop_0.4_CLF,0.955,0.956,0.963,0.265
Hadoop_0.5_CLF,0.953,0.95,0.961,0.287
Hadoop_0.6_CLF,0.959,0.956,0.967,0.3
Hadoop_0.7_CLF,0.973,0.98,0.978,0.334
Hadoop_0.8_CLF,0.968,0.972,0.973,0.288
Hadoop_0.9_CLF,0.98,0.98,0.985,0.305
Linux_0.1_CLF,0.761,0.699,0.724,0.113
Linux_0.2_CLF,0.842,0.822,0.825,0.108
Linux_0.3_CLF,0.831,0.842,0.824,0.114
Linux_0.4_CLF,0.799,0.735,0.768,0.123
Linux_0.5_CLF,0.85,0.794,0.823,0.133
Linux_0.6_CLF,0.837,0.789,0.821,0.133
Linux_0.7_CLF,0.849,0.833,0.837,0.129
Linux_0.8_CLF,0.89,0.824,0.848,0.155
Linux_0.9_CLF,0.857,0.837,0.847,0.143


==> plot/clf_eval/CLF_3_1.csv <==
,precision,recall,F1-score,time
AVERAGE,0.967507937,0.950015873,0.946460317,0.943984127
VAR,0.003095706,0.004404209,0.004125672,0.275089726
BGL_0.1_CLF,0.989,0.953,0.949,1.442
BGL_0.2_CLF,0.991,0.956,0.959,1.707
BGL_0.3_CLF,0.99,0.963,0.954,1.607
BGL_0.4_CLF,0.991,0.956,0.959,1.603
BGL_0.5_CLF,0.991,0.97,0.96,1.94
BGL_0.6_CLF,0.993,0.965,0.967,1.836
BGL_0.7_CLF,0.994,0.977,0.972,1.984
BGL_0.8_CLF,0.994,0.967,0.969,2.087
BGL_0.9_CLF,0.993,0.987,0.971,2.102
HPC_0.1_CLF,0.993,0.982,0.983,1.06
HPC_0.2_CLF,0.996,0.996,0.99,1.114
HPC_0.3_CLF,0.998,0.993,0.994,1.109
HPC_0.4_CLF,0.999,0.996,0.997,1.286
HPC_0.5_CLF,0.998,0.993,0.994,1.386
HPC_0.6_CLF,0.999,0.997,0.997,1.248
HPC_0.7_CLF,0.998,0.999,0.996,1.304
HPC_0.8_CLF,0.998,1,0.996,1.247
HPC_0.9_CLF,1,1,1,1.125
HDFS_0.1_CLF,0.996,1,0.983,0.981
HDFS_0.2_CLF,0.998,0.989,0.989,0.801
HDFS_0.3_CLF,0.997,0.995,0.988,0.908
HDFS_0.4_CLF,0.998,0.992,0.989,0.809
HDFS_0.5_CLF,0.998,0.988,0.992,0.955
HDFS_0.6_CLF,0.998,0.989,0.988,0.807
HDFS_0.7_CLF,0.997,0.983,0.987,0.914
HDFS_0.8_CLF,0.997,0.988,0.988,0.826
HDFS_0.9_CLF,0.999,0.991,0.996,0.874
Zookeeper_0.1_CLF,0.988,0.893,0.909,0.894
Zookeeper_0.2_CLF,0.982,0.899,0.868,0.926
Zookeeper_0.3_CLF,0.982,0.912,0.867,0.972
Zookeeper_0.4_CLF,0.984,0.932,0.884,1.006
Zookeeper_0.5_CLF,0.983,0.92,0.882,1.11
Zookeeper_0.6_CLF,0.986,0.937,0.896,1.284
Zookeeper_0.7_CLF,0.99,0.936,0.926,1.406
Zookeeper_0.8_CLF,0.984,0.95,0.881,1.196
Zookeeper_0.9_CLF,0.985,0.985,0.884,1.444
Proxifier_0.1_CLF,0.996,0.993,0.995,0.956
Proxifier_0.2_CLF,0.998,0.997,0.997,0.932
Proxifier_0.3_CLF,0.999,0.998,0.998,0.977
Proxifier_0.4_CLF,0.999,0.999,0.999,1.069
Proxifier_0.5_CLF,0.998,0.998,0.997,0.871
Proxifier_0.6_CLF,0.999,0.997,0.998,1.054
Proxifier_0.7_CLF,0.998,0.998,0.998,0.989
Proxifier_0.8_CLF,0.998,0.999,0.997,1.146
Proxifier_0.9_CLF,0.999,0.998,0.999,1.095
Hadoop_0.1_CLF,0.924,0.939,0.943,0.365
Hadoop_0.2_CLF,0.944,0.948,0.957,0.39
Hadoop_0.3_CLF,0.957,0.974,0.967,0.362
Hadoop_0.4_CLF,0.958,0.963,0.968,0.386
Hadoop_0.5_CLF,0.963,0.968,0.972,0.352
Hadoop_0.6_CLF,0.973,0.972,0.979,0.433
Hadoop_0.7_CLF,0.961,0.964,0.971,0.462
Hadoop_0.8_CLF,0.974,0.985,0.981,0.495
Hadoop_0.9_CLF,0.96,0.961,0.973,0.523
Linux_0.1_CLF,0.728,0.692,0.698,0.118
Linux_0.2_CLF,0.805,0.801,0.789,0.133
Linux_0.3_CLF,0.842,0.837,0.826,0.141
Linux_0.4_CLF,0.86,0.817,0.846,0.138
Linux_0.5_CLF,0.863,0.809,0.847,0.155
Linux_0.6_CLF,0.881,0.861,0.866,0.141
Linux_0.7_CLF,0.903,0.864,0.879,0.182
Linux_0.8_CLF,0.881,0.786,0.852,0.151
Linux_0.9_CLF,0.845,0.804,0.831,0.155


==> plot/clf_eval/CLF_3_3.csv <==
,precision,recall,F1-score,time
AVERAGE,0.972095238,0.963206349,0.962380952,1.242047619
VAR,0.002475475,0.002346005,0.002473691,0.484068401
BGL_0.1_CLF,0.987,0.949,0.949,2.269
BGL_0.2_CLF,0.99,0.969,0.961,2.396
BGL_0.3_CLF,0.989,0.958,0.957,2.308
BGL_0.4_CLF,0.993,0.979,0.972,2.224
BGL_0.5_CLF,0.992,0.97,0.966,2.442
BGL_0.6_CLF,0.993,0.967,0.97,2.343
BGL_0.7_CLF,0.993,0.976,0.971,2.501
BGL_0.8_CLF,0.995,0.979,0.979,2.808
BGL_0.9_CLF,0.993,0.968,0.971,3.098
HPC_0.1_CLF,0.994,0.985,0.986,1.617
HPC_0.2_CLF,0.996,0.989,0.991,1.543
HPC_0.3_CLF,0.997,0.993,0.994,1.623
HPC_0.4_CLF,0.998,0.996,0.995,1.485
HPC_0.5_CLF,0.998,0.995,0.996,1.583
HPC_0.6_CLF,0.999,0.996,0.997,1.573
HPC_0.7_CLF,0.999,0.995,0.997,1.53
HPC_0.8_CLF,0.999,0.999,0.998,1.726
HPC_0.9_CLF,0.998,0.992,0.994,1.551
HDFS_0.1_CLF,0.995,0.972,0.978,1.056
HDFS_0.2_CLF,0.997,0.979,0.987,1.418
HDFS_0.3_CLF,0.998,0.99,0.991,1.084
HDFS_0.4_CLF,0.999,0.993,0.995,1.241
HDFS_0.5_CLF,0.997,0.99,0.988,1.294
HDFS_0.6_CLF,0.998,0.987,0.993,1.198
HDFS_0.7_CLF,0.998,0.998,0.99,1.362
HDFS_0.8_CLF,0.999,0.989,0.994,1.297
HDFS_0.9_CLF,1,1,1,1.348
Zookeeper_0.1_CLF,0.988,0.94,0.933,1.248
Zookeeper_0.2_CLF,0.992,0.972,0.954,1.277
Zookeeper_0.3_CLF,0.992,0.956,0.954,1.225
Zookeeper_0.4_CLF,0.995,0.969,0.97,1.168
Zookeeper_0.5_CLF,0.993,0.955,0.963,1.414
Zookeeper_0.6_CLF,0.994,0.985,0.968,1.353
Zookeeper_0.7_CLF,0.997,0.98,0.98,1.584
Zookeeper_0.8_CLF,0.995,0.976,0.972,1.733
Zookeeper_0.9_CLF,0.993,0.961,0.961,1.264
Proxifier_0.1_CLF,0.998,0.998,0.997,1.156
Proxifier_0.2_CLF,0.998,0.996,0.997,1.143
Proxifier_0.3_CLF,0.998,0.997,0.997,1.223
Proxifier_0.4_CLF,0.998,0.998,0.998,1.232
Proxifier_0.5_CLF,0.999,1,0.999,1.127
Proxifier_0.6_CLF,0.999,0.998,0.998,1.328
Proxifier_0.7_CLF,0.999,0.999,0.999,1.21
Proxifier_0.8_CLF,0.999,0.998,0.999,1.242
Proxifier_0.9_CLF,0.998,0.996,0.997,1.21
Hadoop_0.1_CLF,0.943,0.96,0.954,0.447
Hadoop_0.2_CLF,0.952,0.958,0.961,0.49
Hadoop_0.3_CLF,0.968,0.98,0.974,0.564
Hadoop_0.4_CLF,0.965,0.968,0.972,0.581
Hadoop_0.5_CLF,0.962,0.958,0.97,0.563
Hadoop_0.6_CLF,0.975,0.983,0.981,0.724
Hadoop_0.7_CLF,0.976,0.974,0.981,0.738
Hadoop_0.8_CLF,0.976,0.981,0.981,0.736
Hadoop_0.9_CLF,0.974,0.974,0.977,0.729
Linux_0.1_CLF,0.775,0.782,0.766,0.177
Linux_0.2_CLF,0.821,0.818,0.811,0.167
Linux_0.3_CLF,0.837,0.825,0.831,0.155
Linux_0.4_CLF,0.874,0.869,0.87,0.192
Linux_0.5_CLF,0.896,0.884,0.887,0.165
Linux_0.6_CLF,0.872,0.838,0.857,0.176
Linux_0.7_CLF,0.876,0.903,0.874,0.201
Linux_0.8_CLF,0.893,0.915,0.894,0.19
Linux_0.9_CLF,0.898,0.885,0.893,0.199


==> plot/clf_eval/CLF_4_0.csv <==
,precision,recall,F1-score,time
AVERAGE,0.959238095,0.941079365,0.933349206,1.026190476
VAR,0.003321249,0.005598042,0.005265715,0.355419963
BGL_0.1_CLF,0.987,0.96,0.96,1.624
BGL_0.2_CLF,0.988,0.964,0.964,1.783
BGL_0.3_CLF,0.989,0.967,0.966,1.683
BGL_0.4_CLF,0.992,0.979,0.975,1.854
BGL_0.5_CLF,0.993,0.98,0.978,1.981
BGL_0.6_CLF,0.993,0.981,0.98,1.952
BGL_0.7_CLF,0.992,0.983,0.976,1.931
BGL_0.8_CLF,0.994,0.993,0.983,2.357
BGL_0.9_CLF,0.995,1,0.984,2.394
HPC_0.1_CLF,0.994,0.987,0.988,1.074
HPC_0.2_CLF,0.997,0.993,0.994,1.103
HPC_0.3_CLF,0.998,0.996,0.996,1.139
HPC_0.4_CLF,0.997,0.996,0.994,1.375
HPC_0.5_CLF,0.997,0.998,0.993,1.107
HPC_0.6_CLF,0.998,0.996,0.995,1.314
HPC_0.7_CLF,0.996,0.993,0.991,1.273
HPC_0.8_CLF,0.999,0.996,0.998,1.163
HPC_0.9_CLF,0.997,0.997,0.994,1.189
HDFS_0.1_CLF,0.998,0.992,0.995,0.917
HDFS_0.2_CLF,0.998,0.995,0.995,0.974
HDFS_0.3_CLF,0.999,0.997,0.998,1.069
HDFS_0.4_CLF,0.999,0.998,0.998,0.929
HDFS_0.5_CLF,0.998,0.996,0.996,1.208
HDFS_0.6_CLF,0.998,0.995,0.997,1.033
HDFS_0.7_CLF,0.999,0.996,0.997,1.019
HDFS_0.8_CLF,0.999,0.995,0.997,1.014
HDFS_0.9_CLF,0.997,0.993,0.994,1.197
Zookeeper_0.1_CLF,0.986,0.898,0.863,0.955
Zookeeper_0.2_CLF,0.981,0.866,0.819,0.962
Zookeeper_0.3_CLF,0.986,0.872,0.86,1.048
Zookeeper_0.4_CLF,0.981,0.888,0.827,1.087
Zookeeper_0.5_CLF,0.985,0.934,0.863,1.476
Zookeeper_0.6_CLF,0.985,0.846,0.842,1.252
Zookeeper_0.7_CLF,0.985,0.929,0.863,2.002
Zookeeper_0.8_CLF,0.982,0.89,0.837,1.466
Zookeeper_0.9_CLF,0.982,0.981,0.839,1.651
Proxifier_0.1_CLF,0.957,0.958,0.947,0.911
Proxifier_0.2_CLF,0.956,0.964,0.946,0.853
Proxifier_0.3_CLF,0.957,0.966,0.948,0.974
Proxifier_0.4_CLF,0.959,0.963,0.949,1.152
Proxifier_0.5_CLF,0.957,0.984,0.948,1.028
Proxifier_0.6_CLF,0.958,0.975,0.949,1.089
Proxifier_0.7_CLF,0.96,0.97,0.95,1.462
Proxifier_0.8_CLF,0.955,0.985,0.945,1.436
Proxifier_0.9_CLF,0.96,0.965,0.95,1.504
Hadoop_0.1_CLF,0.931,0.963,0.948,0.288
Hadoop_0.2_CLF,0.954,0.951,0.964,0.346
Hadoop_0.3_CLF,0.957,0.953,0.966,0.364
Hadoop_0.4_CLF,0.956,0.96,0.966,0.394
Hadoop_0.5_CLF,0.958,0.964,0.967,0.353
Hadoop_0.6_CLF,0.966,0.968,0.974,0.442
Hadoop_0.7_CLF,0.96,0.961,0.969,0.388
Hadoop_0.8_CLF,0.957,0.949,0.966,0.43
Hadoop_0.9_CLF,0.967,0.982,0.976,0.485
Linux_0.1_CLF,0.745,0.686,0.71,0.116
Linux_0.2_CLF,0.789,0.716,0.757,0.121
Linux_0.3_CLF,0.842,0.767,0.814,0.125
Linux_0.4_CLF,0.836,0.793,0.816,0.129
Linux_0.5_CLF,0.853,0.807,0.83,0.137
Linux_0.6_CLF,0.849,0.826,0.834,0.146
Linux_0.7_CLF,0.865,0.876,0.859,0.133
Linux_0.8_CLF,0.814,0.79,0.79,0.146
Linux_0.9_CLF,0.88,0.826,0.874,0.143


==> plot/clf_eval/CLF_4_4.csv <==
,precision,recall,F1-score,time
AVERAGE,0.972825397,0.964825397,0.965920635,1.566698413
VAR,0.00250234,0.002874437,0.002607655,0.638638891
BGL_0.1_CLF,0.987,0.955,0.962,2.628
BGL_0.2_CLF,0.99,0.979,0.971,2.726
BGL_0.3_CLF,0.993,0.977,0.978,2.625
BGL_0.4_CLF,0.992,0.973,0.975,2.734
BGL_0.5_CLF,0.993,0.981,0.98,2.763
BGL_0.6_CLF,0.995,0.983,0.985,3.174
BGL_0.7_CLF,0.995,0.987,0.985,2.861
BGL_0.8_CLF,0.994,0.983,0.981,3.269
BGL_0.9_CLF,0.994,0.978,0.981,3.378
HPC_0.1_CLF,0.995,0.996,0.99,1.911
HPC_0.2_CLF,0.997,0.997,0.994,1.864
HPC_0.3_CLF,0.997,0.995,0.994,1.838
HPC_0.4_CLF,0.999,0.997,0.997,1.863
HPC_0.5_CLF,0.998,0.994,0.995,1.884
HPC_0.6_CLF,0.998,0.995,0.996,1.95
HPC_0.7_CLF,0.999,0.998,0.998,1.811
HPC_0.8_CLF,0.998,0.998,0.996,1.853
HPC_0.9_CLF,0.999,0.998,0.999,1.946
HDFS_0.1_CLF,0.996,0.986,0.992,1.514
HDFS_0.2_CLF,0.998,0.997,0.996,1.537
HDFS_0.3_CLF,0.999,0.997,0.997,1.53
HDFS_0.4_CLF,0.999,0.998,0.998,1.546
HDFS_0.5_CLF,0.999,0.998,0.997,1.723
HDFS_0.6_CLF,0.998,0.993,0.995,1.56
HDFS_0.7_CLF,0.999,0.996,0.998,1.633
HDFS_0.8_CLF,0.999,0.996,0.998,1.609
HDFS_0.9_CLF,1,1,1,1.701
Zookeeper_0.1_CLF,0.99,0.926,0.937,1.577
Zookeeper_0.2_CLF,0.992,0.974,0.954,1.619
Zookeeper_0.3_CLF,0.994,0.969,0.964,2.025
Zookeeper_0.4_CLF,0.995,0.971,0.969,1.826
Zookeeper_0.5_CLF,0.995,0.975,0.971,1.574
Zookeeper_0.6_CLF,0.995,0.97,0.97,1.686
Zookeeper_0.7_CLF,0.996,0.972,0.972,1.742
Zookeeper_0.8_CLF,0.996,0.966,0.978,1.862
Zookeeper_0.9_CLF,0.995,0.938,0.968,1.989
Proxifier_0.1_CLF,0.996,0.993,0.995,1.774
Proxifier_0.2_CLF,0.999,0.999,0.998,1.762
Proxifier_0.3_CLF,0.999,0.999,0.999,1.653
Proxifier_0.4_CLF,0.998,0.997,0.998,1.671
Proxifier_0.5_CLF,0.999,1,0.999,1.689
Proxifier_0.6_CLF,0.999,0.999,0.999,1.761
Proxifier_0.7_CLF,0.999,0.997,0.998,1.837
Proxifier_0.8_CLF,0.999,1,0.999,1.668
Proxifier_0.9_CLF,0.998,1,0.997,1.801
Hadoop_0.1_CLF,0.942,0.956,0.957,0.673
Hadoop_0.2_CLF,0.958,0.978,0.969,0.729
Hadoop_0.3_CLF,0.967,0.975,0.976,0.802
Hadoop_0.4_CLF,0.971,0.974,0.978,0.85
Hadoop_0.5_CLF,0.976,0.981,0.983,0.925
Hadoop_0.6_CLF,0.973,0.983,0.98,0.852
Hadoop_0.7_CLF,0.98,0.98,0.985,0.968
Hadoop_0.8_CLF,0.978,0.987,0.984,0.971
Hadoop_0.9_CLF,0.978,0.984,0.984,1.044
Linux_0.1_CLF,0.771,0.779,0.764,0.204
Linux_0.2_CLF,0.835,0.798,0.823,0.244
Linux_0.3_CLF,0.851,0.805,0.837,0.197
Linux_0.4_CLF,0.875,0.871,0.869,0.196
Linux_0.5_CLF,0.87,0.856,0.864,0.213
Linux_0.6_CLF,0.862,0.845,0.85,0.226
Linux_0.7_CLF,0.875,0.913,0.867,0.212
Linux_0.8_CLF,0.907,0.904,0.907,0.216
Linux_0.9_CLF,0.885,0.845,0.883,0.233


==> plot/clf_eval/CLF_5_5.csv <==
,precision,recall,F1-score,time
AVERAGE,0.973730159,0.966730159,0.968396825,2.061634921
VAR,0.002441103,0.003344652,0.002631534,1.313390848
BGL_0.1_CLF,0.987,0.967,0.966,3.331
BGL_0.2_CLF,0.991,0.98,0.976,3.373
BGL_0.3_CLF,0.992,0.977,0.978,3.598
BGL_0.4_CLF,0.993,0.978,0.981,3.453
BGL_0.5_CLF,0.994,0.985,0.984,4.142
BGL_0.6_CLF,0.995,0.985,0.986,4.759
BGL_0.7_CLF,0.996,0.992,0.99,5.472
BGL_0.8_CLF,0.993,0.98,0.98,4.244
BGL_0.9_CLF,0.994,0.988,0.984,4.604
HPC_0.1_CLF,0.997,0.994,0.994,2.285
HPC_0.2_CLF,0.997,0.993,0.995,2.272
HPC_0.3_CLF,0.998,0.996,0.997,2.401
HPC_0.4_CLF,0.998,0.996,0.997,2.383
HPC_0.5_CLF,0.998,0.997,0.997,2.404
HPC_0.6_CLF,0.998,0.997,0.996,2.286
HPC_0.7_CLF,0.999,0.999,0.998,2.46
HPC_0.8_CLF,0.999,0.999,0.998,2.554
HPC_0.9_CLF,0.999,0.998,0.998,2.3
HDFS_0.1_CLF,0.998,0.996,0.996,1.974
HDFS_0.2_CLF,0.998,0.996,0.996,1.997
HDFS_0.3_CLF,0.999,0.998,0.998,2.155
HDFS_0.4_CLF,0.999,0.997,0.998,1.981
HDFS_0.5_CLF,0.999,0.997,0.998,2.193
HDFS_0.6_CLF,0.999,0.997,0.997,2.104
HDFS_0.7_CLF,0.999,0.999,0.998,2.477
HDFS_0.8_CLF,0.999,0.997,0.998,2.104
HDFS_0.9_CLF,0.999,1,0.999,2.223
Zookeeper_0.1_CLF,0.991,0.955,0.943,2.052
Zookeeper_0.2_CLF,0.995,0.962,0.967,2.21
Zookeeper_0.3_CLF,0.996,0.974,0.975,2.199
Zookeeper_0.4_CLF,0.996,0.974,0.973,2.132
Zookeeper_0.5_CLF,0.997,0.98,0.977,2.269
Zookeeper_0.6_CLF,0.997,0.986,0.981,2.213
Zookeeper_0.7_CLF,0.997,0.979,0.981,2.195
Zookeeper_0.8_CLF,0.997,0.975,0.977,2.447
Zookeeper_0.9_CLF,0.997,0.982,0.982,2.377
Proxifier_0.1_CLF,0.999,0.998,0.998,2.259
Proxifier_0.2_CLF,0.999,0.998,0.998,2.094
Proxifier_0.3_CLF,0.999,0.999,0.999,2.081
Proxifier_0.4_CLF,0.999,0.999,0.999,2.195
Proxifier_0.5_CLF,0.999,0.999,0.999,2.086
Proxifier_0.6_CLF,0.999,0.999,0.999,2.391
Proxifier_0.7_CLF,0.999,0.999,0.999,2.202
Proxifier_0.8_CLF,0.998,1,0.997,2.252
Proxifier_0.9_CLF,0.999,1,0.999,2.214
Hadoop_0.1_CLF,0.948,0.966,0.964,0.895
Hadoop_0.2_CLF,0.959,0.973,0.972,0.911
Hadoop_0.3_CLF,0.974,0.978,0.982,1.123
Hadoop_0.4_CLF,0.973,0.975,0.981,1.035
Hadoop_0.5_CLF,0.979,0.987,0.985,1.137
Hadoop_0.6_CLF,0.98,0.987,0.986,1.183
Hadoop_0.7_CLF,0.978,0.983,0.984,1.194
Hadoop_0.8_CLF,0.973,0.978,0.981,1.413
Hadoop_0.9_CLF,0.984,0.994,0.989,1.371
Linux_0.1_CLF,0.798,0.71,0.77,0.233
Linux_0.2_CLF,0.835,0.825,0.824,0.231
Linux_0.3_CLF,0.871,0.874,0.865,0.223
Linux_0.4_CLF,0.865,0.884,0.859,0.243
Linux_0.5_CLF,0.862,0.822,0.853,0.242
Linux_0.6_CLF,0.872,0.842,0.865,0.241
Linux_0.7_CLF,0.838,0.809,0.831,0.262
Linux_0.8_CLF,0.881,0.866,0.887,0.252
Linux_0.9_CLF,0.915,0.915,0.915,0.297


==> plot/match_result_10_without_logTIM.csv <==
Algorithm_dataset_ratio,time,F1,RI
IPLoM_BGL_0.1,0.135,0.6736,0.8503
IPLoM_BGL_0.2,0.121,0.5847,0.755
IPLoM_BGL_0.3,0.125,0.616,0.8091
IPLoM_BGL_0.4,0.107,0.4611,0.7462
IPLoM_BGL_0.5,0.093,0.383,0.7187
IPLoM_BGL_0.6,0.064,0.3836,0.6885
IPLoM_BGL_0.7,0.124,0.3597,0.6308
IPLoM_BGL_0.8,0.056,0.3269,0.5364
IPLoM_BGL_0.9,0.135,0.4267,0.466
IPLoM_HPC_0.1,0.084,0.2147,0.1329
IPLoM_HPC_0.2,0.098,0.4997,0.725
IPLoM_HPC_0.3,0.079,0.5463,0.713
IPLoM_HPC_0.4,0.082,0.6399,0.7674
IPLoM_HPC_0.5,0.067,0.7036,0.8083
IPLoM_HPC_0.6,0.059,0.7931,0.8467
IPLoM_HPC_0.7,0.072,0.832,0.8136
IPLoM_HPC_0.8,0.047,0.9954,0.9957
IPLoM_HPC_0.9,0.027,0.9935,0.9954
IPLoM_HDFS_0.1,0.131,0.8677,0.961
IPLoM_HDFS_0.2,0.113,0.9911,0.9976
IPLoM_HDFS_0.3,0.093,0.8556,0.9542
IPLoM_HDFS_0.4,0.074,0.8499,0.9501
IPLoM_HDFS_0.5,0.081,1,1
IPLoM_HDFS_0.6,0.061,1,1
IPLoM_HDFS_0.7,0.047,1,1
IPLoM_HDFS_0.8,0.029,1,1
IPLoM_HDFS_0.9,0.025,1,1
IPLoM_Zookeeper_0.1,0.117,0.5243,0.8301
IPLoM_Zookeeper_0.2,0.087,0.4617,0.7913
IPLoM_Zookeeper_0.3,0.118,0.8587,0.9677
IPLoM_Zookeeper_0.4,0.119,0.9572,0.9891
IPLoM_Zookeeper_0.5,0.096,0.9342,0.9844
IPLoM_Zookeeper_0.6,0.067,0.8884,0.9759
IPLoM_Zookeeper_0.7,0.067,0.9696,0.9924
IPLoM_Zookeeper_0.8,0.031,0.8891,0.9655
IPLoM_Zookeeper_0.9,0.022,0.8404,0.9629
IPLoM_Proxifier_0.1,0.095,0.738,0.8347
IPLoM_Proxifier_0.2,0.125,0.7347,0.8294
IPLoM_Proxifier_0.3,0.091,0.947,0.9614
IPLoM_Proxifier_0.4,0.114,0.8981,0.9299
IPLoM_Proxifier_0.5,0.067,0.8996,0.9296
IPLoM_Proxifier_0.6,0.059,0.9005,0.9309
IPLoM_Proxifier_0.7,0.062,0.9032,0.9331
IPLoM_Proxifier_0.8,0.028,0.9121,0.9402
IPLoM_Proxifier_0.9,0.016,0.9116,0.9445
IPLoM_Hadoop_0.1,0.219,0.3741,0.4995
IPLoM_Hadoop_0.2,0.173,0.4803,0.6324
IPLoM_Hadoop_0.3,0.163,0.4655,0.5247
IPLoM_Hadoop_0.4,0.166,0.4534,0.369
IPLoM_Hadoop_0.5,0.146,0.9994,0.9997
IPLoM_Hadoop_0.6,0.164,1,1
IPLoM_Hadoop_0.7,0.105,1,1
IPLoM_Hadoop_0.8,0.06,1,1
IPLoM_Hadoop_0.9,0.03,1,1
IPLoM_Linux_0.1,0.118,0.7219,0.8322
IPLoM_Linux_0.2,0.098,0.7617,0.8388
IPLoM_Linux_0.3,0.107,0.8407,0.8789
IPLoM_Linux_0.4,0.073,0.9671,0.9773
IPLoM_Linux_0.5,0.083,0.9689,0.9785
IPLoM_Linux_0.6,0.054,0.9538,0.9702
IPLoM_Linux_0.7,0.047,0.9409,0.9577
IPLoM_Linux_0.8,0.025,0.8327,0.9131
IPLoM_Linux_0.9,0.013,0.3519,0.6825
LogSig_BGL_0.1,0.14,0.2679,0.1547
LogSig_BGL_0.2,0.106,0.5874,0.7577
LogSig_BGL_0.3,0.092,0.4882,0.6788
LogSig_BGL_0.4,0.103,0.3316,0.5715
LogSig_BGL_0.5,0.069,0.2484,0.4939
LogSig_BGL_0.6,0.09,0.3538,0.6464
LogSig_BGL_0.7,0.059,0.2352,0.327
LogSig_BGL_0.8,0.045,0.4927,0.763
LogSig_BGL_0.9,0.024,0.5045,0.6115
LogSig_HPC_0.1,0.108,0.2143,0.1307
LogSig_HPC_0.2,0.073,0.2655,0.2161
LogSig_HPC_0.3,0.096,0.3345,0.3135
LogSig_HPC_0.4,0.095,0.7548,0.8708
LogSig_HPC_0.5,0.05,0.7005,0.8156
LogSig_HPC_0.6,0.042,0.7005,0.7476
LogSig_HPC_0.7,0.034,0.832,0.8136
LogSig_HPC_0.8,0.023,0.9942,0.9946
LogSig_HPC_0.9,0.018,0.7264,0.7365
LogSig_HDFS_0.1,0.107,0.7261,0.9068
LogSig_HDFS_0.2,0.098,0.8018,0.9332
LogSig_HDFS_0.3,0.088,0.8525,0.9538
LogSig_HDFS_0.4,0.086,0.7231,0.8964
LogSig_HDFS_0.5,0.062,0.8124,0.9361
LogSig_HDFS_0.6,0.088,0.7555,0.9025
LogSig_HDFS_0.7,0.04,0.8917,0.9645
LogSig_HDFS_0.8,0.026,0.8807,0.9605
LogSig_HDFS_0.9,0.012,0.8745,0.9589
LogSig_Zookeeper_0.1,0.119,0.5243,0.8301
LogSig_Zookeeper_0.2,0.122,0.4617,0.7913
LogSig_Zookeeper_0.3,0.097,0.8131,0.955
LogSig_Zookeeper_0.4,0.113,0.9199,0.9787
LogSig_Zookeeper_0.5,0.07,0.8809,0.9701
LogSig_Zookeeper_0.6,0.067,0.6341,0.8891
LogSig_Zookeeper_0.7,0.048,0.8296,0.9498
LogSig_Zookeeper_0.8,0.029,0.9922,0.9978
LogSig_Zookeeper_0.9,0.015,0.9593,0.992
LogSig_Proxifier_0.1,0.1,0.6784,0.7515
LogSig_Proxifier_0.2,0.104,0.6735,0.7533
LogSig_Proxifier_0.3,0.101,0.6754,0.7528
LogSig_Proxifier_0.4,0.067,0.6482,0.7224
LogSig_Proxifier_0.5,0.057,0.7572,0.8146
LogSig_Proxifier_0.6,0.039,0.8255,0.8675
LogSig_Proxifier_0.7,0.053,0.8216,0.864
LogSig_Proxifier_0.8,0.032,0.8747,0.9015
LogSig_Proxifier_0.9,0.017,0.8669,0.9056
LogSig_Hadoop_0.1,0.157,0.4866,0.6845
LogSig_Hadoop_0.2,0.142,0.7189,0.8719
LogSig_Hadoop_0.3,0.115,0.7373,0.8567
LogSig_Hadoop_0.4,0.094,0.7955,0.8659
LogSig_Hadoop_0.5,0.09,0.8451,0.9249
LogSig_Hadoop_0.6,0.085,0.8455,0.9183
LogSig_Hadoop_0.7,0.059,0.8459,0.9186
LogSig_Hadoop_0.8,0.036,0.8444,0.9179
LogSig_Hadoop_0.9,0.019,0.8459,0.9198
LogSig_Linux_0.1,0.114,0.7361,0.8151
LogSig_Linux_0.2,0.145,0.7425,0.7998
LogSig_Linux_0.3,0.1,0.7565,0.7943
LogSig_Linux_0.4,0.081,0.8212,0.8548
LogSig_Linux_0.5,0.075,0.6716,0.819
LogSig_Linux_0.6,0.049,0.6117,0.7821
LogSig_Linux_0.7,0.055,0.6314,0.7963
LogSig_Linux_0.8,0.051,0.8319,0.9127
LogSig_Linux_0.9,0.012,0.3719,0.7089
LKE_BGL_0.1,0.127,0.5017,0.693
LKE_BGL_0.2,0.075,0.3063,0.2189
LKE_BGL_0.3,0.057,0.2657,0.1532
LKE_BGL_0.4,0.05,0.1959,0.1086
LKE_BGL_0.5,1.073,0.1959,0.2833
LKE_BGL_0.6,0.035,0.1767,0.0969
LKE_BGL_0.7,0.028,0.1879,0.1037
LKE_BGL_0.8,0.026,0.2066,0.1152
LKE_BGL_0.9,0.01,0.3315,0.1987
LKE_HPC_0.1,0.105,0.2199,0.1937
LKE_HPC_0.2,0.098,0.251,0.1435
LKE_HPC_0.3,0.071,0.2957,0.1735
LKE_HPC_0.4,0.059,0.3432,0.2072
LKE_HPC_0.5,0.059,0.7148,0.8184
LKE_HPC_0.6,0.045,0.7656,0.82
LKE_HPC_0.7,0.046,0.6829,0.5693
LKE_HPC_0.8,0.017,0.6366,0.4669
LKE_HPC_0.9,0.009,0.5183,0.3498
LKE_HDFS_0.1,0.114,0.7784,0.9271
LKE_HDFS_0.2,0.139,0.7939,0.9291
LKE_HDFS_0.3,0.09,0.3017,0.3879
LKE_HDFS_0.4,0.067,0.3082,0.3814
LKE_HDFS_0.5,0.091,0.7937,0.9257
LKE_HDFS_0.6,0.061,0.3315,0.4118
LKE_HDFS_0.7,0.039,0.3261,0.406
LKE_HDFS_0.8,0.041,0.3319,0.4129
LKE_HDFS_0.9,0.017,0.3253,0.4147
LKE_Zookeeper_0.1,0.116,0.5243,0.8301
LKE_Zookeeper_0.2,0.096,0.4617,0.7913
LKE_Zookeeper_0.3,0.117,0.9044,0.9797
LKE_Zookeeper_0.4,0.103,0.9155,0.9798
LKE_Zookeeper_0.5,0.107,0.6617,0.8868
LKE_Zookeeper_0.6,0.066,0.9079,0.9811
LKE_Zookeeper_0.7,0.067,0.5601,0.8081
LKE_Zookeeper_0.8,0.046,0.9394,0.9822
LKE_Zookeeper_0.9,0.03,0.5431,0.8357
LKE_Proxifier_0.1,0.066,0.525,0.476
LKE_Proxifier_0.2,0.075,0.527,0.4889
LKE_Proxifier_0.3,0.06,0.5541,0.3841
LKE_Proxifier_0.4,0.041,0.5494,0.3797
LKE_Proxifier_0.5,0.072,0.5826,0.4476
LKE_Proxifier_0.6,0.039,0.5776,0.4421
LKE_Proxifier_0.7,0.027,0.5771,0.4439
LKE_Proxifier_0.8,0.034,0.8492,0.8753
LKE_Proxifier_0.9,0.008,0.5766,0.4981
LKE_Hadoop_0.1,0.192,0.3623,0.4734
LKE_Hadoop_0.2,0.207,0.4731,0.6216
LKE_Hadoop_0.3,0.184,0.4619,0.5177
LKE_Hadoop_0.4,0.115,0.4455,0.3484
LKE_Hadoop_0.5,0.173,0.8311,0.9167
LKE_Hadoop_0.6,0.035,0.4676,0.3052
LKE_Hadoop_0.7,0.029,0.467,0.3046
LKE_Hadoop_0.8,0.018,0.4674,0.305
LKE_Hadoop_0.9,0.02,0.8459,0.9198
LKE_Linux_0.1,0.138,0.7132,0.8249
LKE_Linux_0.2,0.144,0.7224,0.802
LKE_Linux_0.3,0.089,0.804,0.8443
LKE_Linux_0.4,0.092,0.9613,0.9732
LKE_Linux_0.5,0.061,0.9634,0.9745
LKE_Linux_0.6,0.047,0.9452,0.9643
LKE_Linux_0.7,0.036,0.8962,0.9219
LKE_Linux_0.8,0.028,0.8177,0.9036
LKE_Linux_0.9,0.022,0.3479,0.677
FT-tree_BGL_0.1,0.107,0.3621,0.4552
FT-tree_BGL_0.2,0.103,0.3649,0.3997
FT-tree_BGL_0.3,0.092,0.3389,0.4023
FT-tree_BGL_0.4,0.093,0.2622,0.3888
FT-tree_BGL_0.5,0.067,0.2269,0.4052
FT-tree_BGL_0.6,0.119,0.2663,0.466
FT-tree_BGL_0.7,0.056,0.2754,0.4542
FT-tree_BGL_0.8,0.066,0.2656,0.3632
FT-tree_BGL_0.9,0.025,0.4221,0.456
FT-tree_HPC_0.1,0.088,0.2143,0.1307
FT-tree_HPC_0.2,0.081,0.3121,0.3932
FT-tree_HPC_0.3,0.071,0.3358,0.3175
FT-tree_HPC_0.4,0.072,0.7941,0.8926
FT-tree_HPC_0.5,0.09,0.747,0.8453
FT-tree_HPC_0.6,0.056,0.7095,0.7582
FT-tree_HPC_0.7,0.047,0.6833,0.57
FT-tree_HPC_0.8,0.033,0.9292,0.9293
FT-tree_HPC_0.9,0.04,0.7264,0.7365
FT-tree_HDFS_0.1,0.123,0.8288,0.9512
FT-tree_HDFS_0.2,0.119,0.9532,0.9876
FT-tree_HDFS_0.3,0.113,0.9561,0.9886
FT-tree_HDFS_0.4,0.081,0.9547,0.9878
FT-tree_HDFS_0.5,0.132,0.9501,0.9864
FT-tree_HDFS_0.6,0.078,0.9405,0.9831
FT-tree_HDFS_0.7,0.045,0.9482,0.9854
FT-tree_HDFS_0.8,0.027,0.9398,0.9832
FT-tree_HDFS_0.9,0.015,0.9426,0.9843
FT-tree_Zookeeper_0.1,0.11,0.5493,0.8463
FT-tree_Zookeeper_0.2,0.123,0.4876,0.8119
FT-tree_Zookeeper_0.3,0.106,0.792,0.9487
FT-tree_Zookeeper_0.4,0.17,0.826,0.9539
FT-tree_Zookeeper_0.5,0.12,0.7756,0.942
FT-tree_Zookeeper_0.6,0.084,0.7079,0.923
FT-tree_Zookeeper_0.7,0.054,0.8974,0.9721
FT-tree_Zookeeper_0.8,0.06,0.987,0.9964
FT-tree_Zookeeper_0.9,0.022,0.9385,0.9874
FT-tree_Proxifier_0.1,0.09,0.7115,0.8044
FT-tree_Proxifier_0.2,0.082,0.678,0.7942
FT-tree_Proxifier_0.3,0.084,0.6983,0.8022
FT-tree_Proxifier_0.4,0.093,0.6813,0.7938
FT-tree_Proxifier_0.5,0.125,0.828,0.8671
FT-tree_Proxifier_0.6,0.056,0.8049,0.8661
FT-tree_Proxifier_0.7,0.042,0.8356,0.8805
FT-tree_Proxifier_0.8,0.035,0.875,0.9021
FT-tree_Proxifier_0.9,0.016,0.8677,0.9069
FT-tree_Hadoop_0.1,0.191,0.3362,0.4096
FT-tree_Hadoop_0.2,0.263,0.3518,0.4241
FT-tree_Hadoop_0.3,0.19,0.4512,0.4965
FT-tree_Hadoop_0.4,0.138,0.4509,0.3627
FT-tree_Hadoop_0.5,0.159,0.8447,0.9246
FT-tree_Hadoop_0.6,0.135,0.8455,0.9183
FT-tree_Hadoop_0.7,0.103,0.8459,0.9186
FT-tree_Hadoop_0.8,0.062,0.8444,0.9179
FT-tree_Hadoop_0.9,0.035,0.8459,0.9198
FT-tree_Linux_0.1,0.105,0.7095,0.7896
FT-tree_Linux_0.2,0.099,0.7653,0.842
FT-tree_Linux_0.3,0.086,0.8439,0.8818
FT-tree_Linux_0.4,0.089,0.7258,0.8035
FT-tree_Linux_0.5,0.098,0.5763,0.7393
FT-tree_Linux_0.6,0.062,0.6232,0.7915
FT-tree_Linux_0.7,0.048,0.5826,0.7423
FT-tree_Linux_0.8,0.06,0.6499,0.8437
FT-tree_Linux_0.9,0.02,0.3522,0.6829
Spell_BGL_0.1,0.16,0.2707,0.1707
Spell_BGL_0.2,0.158,0.2877,0.211
Spell_BGL_0.3,0.16,0.264,0.1915
Spell_BGL_0.4,0.178,0.1997,0.156
Spell_BGL_0.5,0.135,0.1675,0.1803
Spell_BGL_0.6,0.105,0.2084,0.2851
Spell_BGL_0.7,0.099,0.2383,0.3733
Spell_BGL_0.8,0.065,0.2776,0.4149
Spell_BGL_0.9,0.057,0.4092,0.4344
Spell_HPC_0.1,0.091,0.2119,0.1185
Spell_HPC_0.2,0.109,0.3123,0.3936
Spell_HPC_0.3,0.099,0.3355,0.3167
Spell_HPC_0.4,0.124,0.5297,0.6321
Spell_HPC_0.5,0.074,0.5317,0.5977
Spell_HPC_0.6,0.058,0.5466,0.5104
Spell_HPC_0.7,0.034,0.6644,0.5314
Spell_HPC_0.8,0.057,0.9292,0.9293
Spell_HPC_0.9,0.021,0.7264,0.7365
Spell_HDFS_0.1,0.126,0.2277,0.1285
Spell_HDFS_0.2,0.132,0.2413,0.1372
Spell_HDFS_0.3,0.08,0.239,0.1357
Spell_HDFS_0.4,0.063,0.2474,0.1412
Spell_HDFS_0.5,0.102,0.25,0.1429
Spell_HDFS_0.6,0.043,0.2619,0.1507
Spell_HDFS_0.7,0.05,0.2586,0.1485
Spell_HDFS_0.8,0.024,0.2582,0.1483
Spell_HDFS_0.9,0.012,0.2524,0.1444
Spell_Zookeeper_0.1,0.092,0.2381,0.3504
Spell_Zookeeper_0.2,0.075,0.2184,0.334
Spell_Zookeeper_0.3,0.081,0.2376,0.3674
Spell_Zookeeper_0.4,0.105,0.2897,0.3975
Spell_Zookeeper_0.5,0.06,0.2613,0.3707
Spell_Zookeeper_0.6,0.047,0.2309,0.3555
Spell_Zookeeper_0.7,0.057,0.2948,0.4157
Spell_Zookeeper_0.8,0.027,0.3361,0.4532
Spell_Zookeeper_0.9,0.014,0.236,0.3678
Spell_Proxifier_0.1,0.07,0.5496,0.3789
Spell_Proxifier_0.2,0.069,0.5535,0.3827
Spell_Proxifier_0.3,0.049,0.5535,0.3826
Spell_Proxifier_0.4,0.043,0.5487,0.3781
Spell_Proxifier_0.5,0.043,0.5566,0.3856
Spell_Proxifier_0.6,0.033,0.5523,0.3815
Spell_Proxifier_0.7,0.045,0.5501,0.3794
Spell_Proxifier_0.8,0.017,0.5402,0.3701
Spell_Proxifier_0.9,0.01,0.5094,0.3418
Spell_Hadoop_0.1,0.233,0.3285,0.4615
Spell_Hadoop_0.2,0.181,0.3563,0.4435
Spell_Hadoop_0.3,0.168,0.4596,0.5131
Spell_Hadoop_0.4,0.178,0.4565,0.3768
Spell_Hadoop_0.5,0.119,0.8135,0.8717
Spell_Hadoop_0.6,0.153,0.833,0.8777
Spell_Hadoop_0.7,0.084,0.832,0.877
Spell_Hadoop_0.8,0.054,0.8324,0.8771
Spell_Hadoop_0.9,0.048,0.8291,0.8761
Spell_Linux_0.1,0.133,0.5171,0.5933
Spell_Linux_0.2,0.1,0.5564,0.589
Spell_Linux_0.3,0.116,0.6295,0.624
Spell_Linux_0.4,0.073,0.9092,0.9334
Spell_Linux_0.5,0.086,0.9014,0.9267
Spell_Linux_0.6,0.079,0.8811,0.9169
Spell_Linux_0.7,0.042,0.8828,0.9105
Spell_Linux_0.8,0.046,0.7163,0.8288
Spell_Linux_0.9,0.012,0.2773,0.5508
Drain_BGL_0.1,0.125,0.5019,0.6933
Drain_BGL_0.2,0.155,0.6076,0.7773
Drain_BGL_0.3,0.113,0.5329,0.7315
Drain_BGL_0.4,0.137,0.3782,0.643
Drain_BGL_0.5,0.091,0.2651,0.517
Drain_BGL_0.6,0.089,0.279,0.4999
Drain_BGL_0.7,0.083,0.3389,0.5955
Drain_BGL_0.8,0.062,0.3444,0.5615
Drain_BGL_0.9,0.029,0.513,0.6227
Drain_HPC_0.1,0.082,0.2143,0.1307
Drain_HPC_0.2,0.106,0.3122,0.3935
Drain_HPC_0.3,0.07,0.3373,0.3195
Drain_HPC_0.4,0.094,0.7236,0.8418
Drain_HPC_0.5,0.071,0.7087,0.8122
Drain_HPC_0.6,0.054,0.7024,0.7499
Drain_HPC_0.7,0.041,0.6829,0.5693
Drain_HPC_0.8,0.056,0.9292,0.9293
Drain_HPC_0.9,0.014,0.7264,0.7365
Drain_HDFS_0.1,0.117,0.8677,0.961
Drain_HDFS_0.2,0.104,0.9911,0.9976
Drain_HDFS_0.3,0.125,0.9999,1
Drain_HDFS_0.4,0.085,0.9999,1
Drain_HDFS_0.5,0.073,1,1
Drain_HDFS_0.6,0.123,1,1
Drain_HDFS_0.7,0.039,1,1
Drain_HDFS_0.8,0.032,1,1
Drain_HDFS_0.9,0.015,1,1
Drain_Zookeeper_0.1,0.107,0.5243,0.8301
Drain_Zookeeper_0.2,0.096,0.4617,0.7913
Drain_Zookeeper_0.3,0.097,0.9504,0.9898
Drain_Zookeeper_0.4,0.118,0.9888,0.9972
Drain_Zookeeper_0.5,0.087,0.983,0.9962
Drain_Zookeeper_0.6,0.059,0.971,0.9943
Drain_Zookeeper_0.7,0.083,0.998,0.9995
Drain_Zookeeper_0.8,0.072,1,1
Drain_Zookeeper_0.9,0.025,0.9997,0.9999
Drain_Proxifier_0.1,0.097,0.738,0.8347
Drain_Proxifier_0.2,0.091,0.7347,0.8294
Drain_Proxifier_0.3,0.094,0.7329,0.8336
Drain_Proxifier_0.4,0.088,0.7138,0.8248
Drain_Proxifier_0.5,0.076,0.8002,0.8699
Drain_Proxifier_0.6,0.125,0.8784,0.9172
Drain_Proxifier_0.7,0.072,0.8763,0.9165
Drain_Proxifier_0.8,0.056,0.8711,0.9155
Drain_Proxifier_0.9,0.019,0.8571,0.9145
Drain_Hadoop_0.1,0.185,0.3738,0.4987
Drain_Hadoop_0.2,0.19,0.4798,0.6316
Drain_Hadoop_0.3,0.174,0.465,0.5236
Drain_Hadoop_0.4,0.129,0.4522,0.3658
Drain_Hadoop_0.5,0.178,0.9993,0.9996
Drain_Hadoop_0.6,0.145,1,1
Drain_Hadoop_0.7,0.12,1,1
Drain_Hadoop_0.8,0.063,1,1
Drain_Hadoop_0.9,0.029,1,1
Drain_Linux_0.1,0.103,0.7219,0.8322
Drain_Linux_0.2,0.093,0.7617,0.8388
Drain_Linux_0.3,0.097,0.8407,0.8789
Drain_Linux_0.4,0.078,0.9671,0.9773
Drain_Linux_0.5,0.083,0.9689,0.9785
Drain_Linux_0.6,0.051,0.9538,0.9702
Drain_Linux_0.7,0.042,0.9409,0.9577
Drain_Linux_0.8,0.03,0.8327,0.9131
Drain_Linux_0.9,0.014,0.3519,0.6825
MoLFI_BGL_0.1,0.091,0.2679,0.1547
MoLFI_BGL_0.2,0.128,0.2942,0.1725
MoLFI_BGL_0.3,0.129,0.2657,0.1532
MoLFI_BGL_0.4,0.121,0.1959,0.1086
MoLFI_BGL_0.5,0.104,0.1606,0.0873
MoLFI_BGL_0.6,0.098,0.1767,0.0969
MoLFI_BGL_0.7,0.147,0.1879,0.1037
MoLFI_BGL_0.8,0.177,0.2066,0.1152
MoLFI_BGL_0.9,0.102,0.3315,0.1987
MoLFI_HPC_0.1,0.085,0.2119,0.1185
MoLFI_HPC_0.2,0.092,0.355,0.4783
MoLFI_HPC_0.3,0.069,0.3385,0.3217
MoLFI_HPC_0.4,0.087,0.5297,0.6321
MoLFI_HPC_0.5,0.062,0.5317,0.5977
MoLFI_HPC_0.6,0.04,0.5466,0.5104
MoLFI_HPC_0.7,0.036,0.6644,0.5314
MoLFI_HPC_0.8,0.031,0.9988,0.9989
MoLFI_HPC_0.9,0.022,0.9935,0.9954
MoLFI_HDFS_0.1,0.097,0.2277,0.1285
MoLFI_HDFS_0.2,0.127,0.2413,0.1372
MoLFI_HDFS_0.3,0.137,0.239,0.1357
MoLFI_HDFS_0.4,0.063,0.2474,0.1412
MoLFI_HDFS_0.5,0.052,0.25,0.1429
MoLFI_HDFS_0.6,0.067,0.2619,0.1507
MoLFI_HDFS_0.7,0.063,0.2586,0.1485
MoLFI_HDFS_0.8,0.024,0.2582,0.1483
MoLFI_HDFS_0.9,0.012,0.2524,0.1444
MoLFI_Zookeeper_0.1,0.092,0.1843,0.1015
MoLFI_Zookeeper_0.2,0.112,0.1702,0.093
MoLFI_Zookeeper_0.3,0.113,0.1794,0.0986
MoLFI_Zookeeper_0.4,0.064,0.2188,0.1228
MoLFI_Zookeeper_0.5,0.094,0.2003,0.1113
MoLFI_Zookeeper_0.6,0.062,0.1764,0.0967
MoLFI_Zookeeper_0.7,0.04,0.2177,0.1221
MoLFI_Zookeeper_0.8,0.027,0.2432,0.1384
MoLFI_Zookeeper_0.9,0.01,0.1779,0.0976
MoLFI_Proxifier_0.1,0.061,0.5496,0.3789
MoLFI_Proxifier_0.2,0.065,0.5535,0.3827
MoLFI_Proxifier_0.3,0.061,0.5535,0.3826
MoLFI_Proxifier_0.4,0.061,0.5487,0.3781
MoLFI_Proxifier_0.5,0.058,0.5566,0.3856
MoLFI_Proxifier_0.6,0.055,0.5523,0.3815
MoLFI_Proxifier_0.7,0.079,0.5501,0.3794
MoLFI_Proxifier_0.8,0.034,0.5402,0.3701
MoLFI_Proxifier_0.9,0.033,0.5094,0.3418
MoLFI_Hadoop_0.1,0.188,0.4664,0.6576
MoLFI_Hadoop_0.2,0.198,0.5037,0.6651
MoLFI_Hadoop_0.3,0.228,0.536,0.6415
MoLFI_Hadoop_0.4,0.131,0.5462,0.5652
MoLFI_Hadoop_0.5,0.134,0.6899,0.7484
MoLFI_Hadoop_0.6,0.103,0.7138,0.7553
MoLFI_Hadoop_0.7,0.102,0.7136,0.7554
MoLFI_Hadoop_0.8,0.084,0.7129,0.7543
MoLFI_Hadoop_0.9,0.032,0.7116,0.7565
MoLFI_Linux_0.1,0.095,0.4777,0.4026
MoLFI_Linux_0.2,0.087,0.4965,0.4145
MoLFI_Linux_0.3,0.077,0.5372,0.4496
MoLFI_Linux_0.4,0.069,0.5429,0.4384
MoLFI_Linux_0.5,0.074,0.5397,0.429
MoLFI_Linux_0.6,0.089,0.512,0.4131
MoLFI_Linux_0.7,0.032,0.5349,0.4143
MoLFI_Linux_0.8,0.025,0.3862,0.313
MoLFI_Linux_0.9,0.038,0.1662,0.1354


==> plot/result_summary_MixedLog.csv <==
Algorithm_training_testing,New templates,CLF Training time,Match time,Whole time,F1,RI,compress rate
IPLoM_MixedLog_BGL,130,107.285,0.312,107.597,0.9746,0.992,0.57
IPLoM_MixedLog_HPC,74,91.206,0.196,91.402,0.9181,0.9851,0.31
IPLoM_MixedLog_HDFS,16,98.653,0.162,98.815,0.9325,0.9839,0.25
IPLoM_MixedLog_Zookeeper,58,103.422,0.201,103.623,0.923,0.9845,0.5
IPLoM_MixedLog_Proxifier,12,91.445,0.188,91.634,0.9998,0.9999,0.36
IPLoM_MixedLog_Hadoop,133,91.592,0.352,91.944,0.9994,0.9998,0.49
IPLoM_MixedLog_Linux,58,94.644,0.176,94.82,0.3706,0.8072,0.36
LogSig_MixedLog_BGL,19,9.964,0.213,10.178,0.3831,0.5038,0.82
LogSig_MixedLog_HPC,4,9.666,0.12,9.785,0.2011,0.2515,0.92
LogSig_MixedLog_HDFS,6,10.505,0.194,10.699,0.7754,0.9262,0.62
LogSig_MixedLog_Zookeeper,4,9.883,0.147,10.03,0.4213,0.7012,0.89
LogSig_MixedLog_Proxifier,10,9.973,0.188,10.161,0.8761,0.9182,0.68
LogSig_MixedLog_Hadoop,1,9.425,0.125,9.55,0.2204,0.1239,0.97
LogSig_MixedLog_Linux,15,9.196,0.146,9.342,0.6632,0.8429,0.77
LKE_MixedLog_BGL,,,,,,,
LKE_MixedLog_HPC,,,,,,,
LKE_MixedLog_HDFS,,,,,,,
LKE_MixedLog_Zookeeper,,,,,,,
LKE_MixedLog_Proxifier,,,,,,,
LKE_MixedLog_Hadoop,,,,,,,
LKE_MixedLog_Linux,,,,,,,
FT_tree_MixedLog_BGL,173,53.439,0.509,53.948,0.9897,0.9969,0.54
FT_tree_MixedLog_HPC,106,55.85,0.206,56.056,0.8456,0.9736,0.28
FT_tree_MixedLog_HDFS,16,54.406,0.173,54.579,0.9325,0.9839,0.2
FT_tree_MixedLog_Zookeeper,86,57.258,0.221,57.478,0.9186,0.9836,0.08
FT_tree_MixedLog_Proxifier,42,57.062,0.211,57.273,0.8711,0.9153,0.15
FT_tree_MixedLog_Hadoop,225,57.173,0.367,57.54,0.924,0.9825,0.25
FT_tree_MixedLog_Linux,142,62.317,0.269,62.586,0.3748,0.8095,0.26
Spell_MixedLog_BGL,422,51.044,0.641,51.686,0.2264,0.8655,0.44
Spell_MixedLog_HPC,72,38.86,0.189,39.049,0.9461,0.9897,0.33
Spell_MixedLog_HDFS,8,56.695,0.147,56.842,0.6741,0.8923,0.75
Spell_MixedLog_Zookeeper,46,54.577,0.19,54.767,0.9949,0.9989,0.54
Spell_MixedLog_Proxifier,16,44.576,0.19,44.766,0.8759,0.9181,0.66
Spell_MixedLog_Hadoop,37,52.498,0.181,52.68,0.2449,0.2363,0.97
Spell_MixedLog_Linux,134,54.23,0.204,54.434,0.3767,0.7904,0.47
Drain_MixedLog_BGL,159,90.332,0.387,90.719,0.9957,0.9987,0.54
Drain_MixedLog_HPC,79,84.173,0.198,84.372,0.9134,0.9843,0.31
Drain_MixedLog_HDFS,16,90.44,0.192,90.633,0.9325,0.9839,0.22
Drain_MixedLog_Zookeeper,59,90.54,0.226,90.766,0.9226,0.9844,0.5
Drain_MixedLog_Proxifier,65,89.099,0.231,89.33,0.8675,0.9132,0.14
Drain_MixedLog_Hadoop,74,92.365,0.246,92.612,0.3531,0.5462,0.86
Drain_MixedLog_Linux,137,102.264,0.211,102.475,0.3541,0.786,0.34
MoLFI_MixedLog_BGL,415,35.66,0.717,36.376,0.2276,0.8656,0.43
MoLFI_MixedLog_HPC,108,40.973,0.194,41.167,0.9766,0.9955,0.39
MoLFI_MixedLog_HDFS,11,36.416,0.164,36.58,0.9483,0.9861,0.61
MoLFI_MixedLog_Zookeeper,40,35.89,0.242,36.132,0.9955,0.999,0.6
MoLFI_MixedLog_Proxifier,49,31.845,0.226,32.071,0.8677,0.9134,0.62
MoLFI_MixedLog_Hadoop,60,34.926,0.233,35.16,0.2456,0.2405,0.94
MoLFI_MixedLog_Linux,117,35.896,0.201,36.097,0.4017,0.7876,0.52


==> plot/result_summary_all_dataset.csv <==
算法_数据_训练比,新增模版数,训练时间,匹配时间,总时间,F1指标,RI指标,压缩比
IPLoM_BGL_0.1,63,0.011,0.167,0.178,0.9594,0.9871,0.47
IPLoM_BGL_0.2,48,0.023,0.148,0.171,0.9753,0.9914,0.5
IPLoM_BGL_0.3,21,0.139,0.148,0.286,0.6418,0.8291,0.64
IPLoM_BGL_0.4,20,0.152,0.132,0.283,0.4914,0.7755,0.68
IPLoM_BGL_0.5,17,0.152,0.155,0.307,0.3697,0.7028,0.73
IPLoM_BGL_0.6,21,0.324,0.066,0.39,0.3579,0.6528,0.71
IPLoM_BGL_0.7,1,0.478,0.039,0.516,0.3831,0.666,0.72
IPLoM_BGL_0.8,1,0.737,0.024,0.761,0.3293,0.5308,0.79
IPLoM_BGL_0.9,1,1.641,0.015,1.656,0.4637,0.5404,0.84
IPLoM_HPC_0.1,61,0.025,0.167,0.192,0.9595,0.9908,0.32
IPLoM_HPC_0.2,20,0.087,0.122,0.209,0.8823,0.964,0.51
IPLoM_HPC_0.3,9,0.177,0.092,0.269,0.9045,0.9635,0.56
IPLoM_HPC_0.4,4,0.228,0.11,0.338,0.6403,0.7678,0.6
IPLoM_HPC_0.5,4,0.238,0.08,0.319,0.7042,0.8088,0.6
IPLoM_HPC_0.6,4,0.271,0.049,0.32,0.794,0.8475,0.6
IPLoM_HPC_0.7,4,0.365,0.037,0.402,0.8331,0.8151,0.59
IPLoM_HPC_0.8,1,0.509,0.031,0.539,0.9954,0.9957,0.53
IPLoM_HPC_0.9,0,0.525,0.014,0.54,0.9935,0.9954,0.76
IPLoM_HDFS_0.1,69,0.016,0.18,0.196,0.9121,0.9792,0.08
IPLoM_HDFS_0.2,68,0.023,0.148,0.171,0.8942,0.9737,0.08
IPLoM_HDFS_0.3,1,0.029,0.097,0.126,0.8556,0.9542,0.21
IPLoM_HDFS_0.4,1,0.033,0.08,0.114,0.8499,0.9501,0.22
IPLoM_HDFS_0.5,2,0.043,0.072,0.115,1,1,0.13
IPLoM_HDFS_0.6,2,0.052,0.065,0.116,1,1,0.13
IPLoM_HDFS_0.7,2,0.055,0.043,0.098,1,1,0.14
IPLoM_HDFS_0.8,1,0.06,0.03,0.09,1,1,0.14
IPLoM_HDFS_0.9,0,0.069,0.016,0.084,1,1,0.14
IPLoM_Zookeeper_0.1,258,0.008,0.3,0.308,0.9037,0.9822,0.03
IPLoM_Zookeeper_0.2,258,0.014,0.265,0.279,0.9048,0.9838,0.04
IPLoM_Zookeeper_0.3,0,0.115,0.113,0.229,0.8587,0.9677,0.42
IPLoM_Zookeeper_0.4,5,0.171,0.121,0.292,0.9572,0.9891,0.25
IPLoM_Zookeeper_0.5,5,0.182,0.085,0.267,0.9342,0.9844,0.27
IPLoM_Zookeeper_0.6,5,0.154,0.066,0.22,0.8885,0.9759,0.29
IPLoM_Zookeeper_0.7,0,0.24,0.052,0.293,0.9696,0.9924,0.43
IPLoM_Zookeeper_0.8,0,0.345,0.031,0.376,0.8891,0.9655,0.52
IPLoM_Zookeeper_0.9,0,0.367,0.016,0.383,0.8404,0.9629,0.49
IPLoM_Proxifier_0.1,66,0.026,0.171,0.197,0.7477,0.8473,0.13
IPLoM_Proxifier_0.2,69,0.045,0.185,0.23,0.7467,0.8453,0.12
IPLoM_Proxifier_0.3,6,0.083,0.1,0.182,0.8927,0.9258,0.24
IPLoM_Proxifier_0.4,6,0.102,0.096,0.198,0.8874,0.9224,0.25
IPLoM_Proxifier_0.5,0,0.164,0.065,0.23,0.8996,0.9296,0.34
IPLoM_Proxifier_0.6,0,0.186,0.05,0.236,0.9005,0.9309,0.34
IPLoM_Proxifier_0.7,0,0.223,0.035,0.258,0.9032,0.9331,0.33
IPLoM_Proxifier_0.8,0,0.239,0.023,0.262,0.9121,0.9402,0.33
IPLoM_Proxifier_0.9,0,0.268,0.014,0.282,0.9116,0.9445,0.33
IPLoM_Hadoop_0.1,216,0.089,0.416,0.505,0.7741,0.9447,0.31
IPLoM_Hadoop_0.2,208,0.129,0.373,0.503,0.8956,0.9678,0.34
IPLoM_Hadoop_0.3,206,0.148,0.384,0.532,0.8878,0.9582,0.34
IPLoM_Hadoop_0.4,356,0.225,0.463,0.689,0.8362,0.9263,0.28
IPLoM_Hadoop_0.5,11,0.398,0.144,0.541,0.9999,0.9999,0.21
IPLoM_Hadoop_0.6,0,0.502,0.104,0.606,1,1,0.19
IPLoM_Hadoop_0.7,0,0.516,0.083,0.599,1,1,0.19
IPLoM_Hadoop_0.8,0,0.523,0.053,0.576,1,1,0.19
IPLoM_Hadoop_0.9,0,0.569,0.026,0.595,1,1,0.19
IPLoM_Linux_0.1,73,0.009,0.165,0.174,0.5178,0.8073,0.28
IPLoM_Linux_0.2,34,0.014,0.16,0.174,0.595,0.8229,0.29
IPLoM_Linux_0.3,32,0.019,0.113,0.132,0.863,0.919,0.29
IPLoM_Linux_0.4,26,0.027,0.094,0.12,0.9784,0.9853,0.34
IPLoM_Linux_0.5,21,0.03,0.078,0.108,0.9814,0.9873,0.35
IPLoM_Linux_0.6,22,0.04,0.067,0.107,0.9746,0.9839,0.36
IPLoM_Linux_0.7,15,0.042,0.083,0.125,0.9695,0.9788,0.38
IPLoM_Linux_0.8,15,0.082,0.043,0.124,0.9168,0.9608,0.35
IPLoM_Linux_0.9,14,0.053,0.019,0.072,0.5552,0.8622,0.46
LogSig_BGL_0.1,135,0.015,0.225,0.24,0.7708,0.9082,0.42
LogSig_BGL_0.2,77,0.298,0.193,0.491,0.9931,0.9976,0.34
LogSig_BGL_0.3,22,0.235,0.089,0.324,0.773,0.9119,0.58
LogSig_BGL_0.4,21,0.082,0.087,0.169,0.5602,0.8298,0.62
LogSig_BGL_0.5,23,0.164,0.085,0.249,0.4024,0.741,0.7
LogSig_BGL_0.6,26,0.329,0.065,0.394,0.8465,0.9649,0.68
LogSig_BGL_0.7,15,0.767,0.063,0.83,0.7134,0.9171,0.61
LogSig_BGL_0.8,8,0.939,0.028,0.966,0.5318,0.7974,0.75
LogSig_BGL_0.9,12,1.119,0.02,1.139,0.9353,0.9726,0.66
LogSig_HPC_0.1,146,0.061,0.218,0.279,0.8262,0.9548,0.43
LogSig_HPC_0.2,30,0.066,0.11,0.176,0.9187,0.9784,0.33
LogSig_HPC_0.3,22,0.08,0.094,0.173,0.9343,0.9786,0.37
LogSig_HPC_0.4,10,0.132,0.1,0.232,0.9777,0.991,0.49
LogSig_HPC_0.5,9,0.143,0.085,0.228,0.9691,0.9863,0.45
LogSig_HPC_0.6,9,0.194,0.075,0.269,0.9973,0.9984,0.56
LogSig_HPC_0.7,6,0.137,0.044,0.181,0.8348,0.8173,0.77
LogSig_HPC_0.8,3,0.209,0.031,0.24,0.9966,0.9969,0.44
LogSig_HPC_0.9,0,0.161,0.013,0.174,0.7264,0.7365,0.79
LogSig_HDFS_0.1,3,0.019,0.119,0.138,0.9023,0.9733,0.2
LogSig_HDFS_0.2,3,0.018,0.107,0.125,0.8637,0.9574,0.27
LogSig_HDFS_0.3,6,0.024,0.095,0.119,0.8692,0.9599,0.22
LogSig_HDFS_0.4,5,0.032,0.085,0.117,0.955,0.9872,0.2
LogSig_HDFS_0.5,2,0.039,0.064,0.104,0.821,0.9396,0.21
LogSig_HDFS_0.6,2,0.047,0.05,0.096,0.7572,0.9034,0.31
LogSig_HDFS_0.7,4,0.05,0.043,0.093,0.898,0.9668,0.22
LogSig_HDFS_0.8,5,0.057,0.028,0.085,0.9765,0.9931,0.21
LogSig_HDFS_0.9,3,0.064,0.015,0.078,0.8795,0.9608,0.24
LogSig_Zookeeper_0.1,258,0.012,0.326,0.338,0.9037,0.9822,0.04
LogSig_Zookeeper_0.2,258,0.017,0.274,0.291,0.9048,0.9838,0.04
LogSig_Zookeeper_0.3,0,0.098,0.102,0.2,0.8131,0.955,0.38
LogSig_Zookeeper_0.4,7,0.125,0.106,0.231,0.9255,0.9803,0.18
LogSig_Zookeeper_0.5,7,0.183,0.101,0.283,0.8872,0.9719,0.21
LogSig_Zookeeper_0.6,22,0.204,0.075,0.279,0.9839,0.9969,0.18
LogSig_Zookeeper_0.7,2,0.213,0.05,0.263,0.8352,0.9518,0.38
LogSig_Zookeeper_0.8,1,0.243,0.033,0.276,0.9922,0.9978,0.11
LogSig_Zookeeper_0.9,2,0.233,0.016,0.249,0.961,0.9923,0.2
LogSig_Proxifier_0.1,67,0.021,0.164,0.185,0.6851,0.809,0.13
LogSig_Proxifier_0.2,56,0.033,0.155,0.188,0.6706,0.8074,0.13
LogSig_Proxifier_0.3,7,0.051,0.101,0.152,0.7027,0.8088,0.24
LogSig_Proxifier_0.4,8,0.073,0.082,0.155,0.7122,0.8142,0.19
LogSig_Proxifier_0.5,9,0.082,0.083,0.165,0.7633,0.839,0.18
LogSig_Proxifier_0.6,7,0.097,0.053,0.15,0.8267,0.8759,0.13
LogSig_Proxifier_0.7,7,0.11,0.042,0.152,0.8093,0.8687,0.13
LogSig_Proxifier_0.8,5,0.128,0.028,0.156,0.8765,0.9032,0.14
LogSig_Proxifier_0.9,6,0.138,0.017,0.155,0.8716,0.9096,0.16
LogSig_Hadoop_0.1,6,0.36,0.166,0.527,0.6739,0.8553,0.78
LogSig_Hadoop_0.2,3,0.411,0.141,0.552,0.718,0.8713,0.84
LogSig_Hadoop_0.3,1,0.442,0.107,0.549,0.7701,0.8788,0.86
LogSig_Hadoop_0.4,1,0.489,0.084,0.573,0.7975,0.8675,0.88
LogSig_Hadoop_0.5,1,0.696,0.08,0.775,0.8451,0.9249,0.09
LogSig_Hadoop_0.6,0,0.927,0.066,0.992,0.8455,0.9183,0.05
LogSig_Hadoop_0.7,0,0.805,0.053,0.859,0.8459,0.9186,0.05
LogSig_Hadoop_0.8,0,0.876,0.032,0.908,0.8444,0.9179,0.05
LogSig_Hadoop_0.9,0,0.666,0.016,0.682,0.8459,0.9198,0.05
LogSig_Linux_0.1,5,0.011,0.115,0.126,0.6507,0.784,0.48
LogSig_Linux_0.2,29,0.019,0.137,0.156,0.8132,0.9042,0.28
LogSig_Linux_0.3,89,0.02,0.137,0.156,0.7063,0.8545,0.26
LogSig_Linux_0.4,70,0.026,0.114,0.14,0.7046,0.8466,0.25
LogSig_Linux_0.5,2,0.035,0.069,0.103,0.6838,0.8289,0.38
LogSig_Linux_0.6,24,0.036,0.064,0.1,0.702,0.8542,0.28
LogSig_Linux_0.7,2,0.042,0.04,0.081,0.681,0.8214,0.33
LogSig_Linux_0.8,4,0.05,0.027,0.077,0.8591,0.9291,0.31
LogSig_Linux_0.9,13,0.054,0.018,0.073,0.5925,0.8817,0.44
LKE_BGL_0.1,91,0.01,0.216,0.225,0.9767,0.9927,0.36
LKE_BGL_0.2,44,0.256,0.135,0.39,0.7438,0.8812,0.54
LKE_BGL_0.3,22,0.47,0.092,0.562,0.4653,0.6483,0.61
LKE_BGL_0.4,22,0.205,0.077,0.282,0.2909,0.4709,0.66
LKE_BGL_0.5,22,0.454,0.075,0.529,0.2498,0.4763,0.69
LKE_BGL_0.6,14,0.336,0.076,0.412,0.3047,0.5582,0.73
LKE_BGL_0.7,13,1.585,0.042,1.627,0.6726,0.8993,0.65
LKE_BGL_0.8,0,0.12,0.02,0.14,0.2113,0.14,0.95
LKE_BGL_0.9,0,0.138,0.011,0.149,0.34,0.2285,0.96
LKE_HPC_0.1,2,0.021,0.107,0.129,0.2193,0.1937,0.92
LKE_HPC_0.2,,,,,,,
LKE_HPC_0.3,,,,,,,
LKE_HPC_0.4,,,,,,,
LKE_HPC_0.5,,,,,,,
LKE_HPC_0.6,80,0.373,0.111,0.483,0.9621,0.9778,0.34
LKE_HPC_0.7,,,,,,,
LKE_HPC_0.8,,,,,,,
LKE_HPC_0.9,,,,,,,
LKE_HDFS_0.1,66,0.019,0.205,0.224,0.6992,0.9073,0.21
LKE_HDFS_0.2,0,0.023,0.092,0.115,0.302,0.3819,0.52
LKE_HDFS_0.3,2,0.027,0.093,0.12,0.7922,0.9288,0.25
LKE_HDFS_0.4,0,0.039,0.065,0.104,0.3082,0.3814,0.52
LKE_HDFS_0.5,1,0.038,0.068,0.105,0.7937,0.9257,0.26
LKE_HDFS_0.6,1,0.05,0.054,0.104,0.7999,0.9246,0.26
LKE_HDFS_0.7,1,0.048,0.039,0.087,0.8013,0.9263,0.26
LKE_HDFS_0.8,0,0.067,0.023,0.09,0.3319,0.4129,0.53
LKE_HDFS_0.9,0,0.082,0.012,0.095,0.3253,0.4147,0.53
LKE_Zookeeper_0.1,258,0.008,0.284,0.292,0.9037,0.9822,0.03
LKE_Zookeeper_0.2,258,0.014,0.239,0.253,0.9048,0.9838,0.04
LKE_Zookeeper_0.3,0,0.463,0.087,0.55,0.3944,0.6984,0.53
LKE_Zookeeper_0.4,5,0.241,0.096,0.338,0.9165,0.9801,0.14
LKE_Zookeeper_0.5,5,0.236,0.076,0.313,0.9079,0.9797,0.17
LKE_Zookeeper_0.6,5,0.252,0.069,0.321,0.9105,0.9818,0.18
LKE_Zookeeper_0.7,0,3.289,0.054,3.343,0.476,0.7311,0.52
LKE_Zookeeper_0.8,1,0.276,0.033,0.309,0.9916,0.9977,0.1
LKE_Zookeeper_0.9,0,1.376,0.017,1.393,0.2987,0.5416,0.62
LKE_Proxifier_0.1,5,0.017,0.082,0.099,0.5286,0.4892,0.5
LKE_Proxifier_0.2,37,0.038,0.152,0.19,0.5276,0.5041,0.47
LKE_Proxifier_0.3,10,0.115,0.102,0.217,0.8079,0.8646,0.27
LKE_Proxifier_0.4,1,0.058,0.049,0.108,0.5494,0.3797,0.96
LKE_Proxifier_0.5,0,0.286,0.069,0.356,0.8205,0.8733,0.26
LKE_Proxifier_0.6,0,0.379,0.034,0.413,0.5776,0.4421,0.96
LKE_Proxifier_0.7,0,0.339,0.025,0.363,0.5771,0.4439,0.96
LKE_Proxifier_0.8,0,0.261,0.017,0.277,0.5765,0.4562,0.96
LKE_Proxifier_0.9,0,0.258,0.008,0.266,0.5766,0.4981,0.96
LKE_Hadoop_0.1,,,,,,,
LKE_Hadoop_0.2,0,0.143,0.155,0.298,0.4731,0.6216,0.83
LKE_Hadoop_0.3,0,0.203,0.131,0.334,0.4619,0.5177,0.87
LKE_Hadoop_0.4,0,0.358,0.119,0.478,0.4455,0.3484,0.91
LKE_Hadoop_0.5,0,0.434,0.126,0.56,0.8311,0.9167,0.13
LKE_Hadoop_0.6,,,,,,,
LKE_Hadoop_0.7,0,0.782,0.058,0.841,0.8459,0.9186,0.09
LKE_Hadoop_0.8,0,0.564,0.038,0.602,0.8444,0.9179,0.09
LKE_Hadoop_0.9,0,0.852,0.018,0.87,0.8459,0.9198,0.09
LKE_Linux_0.1,0,0.01,0.163,0.173,0.7132,0.8249,0.48
LKE_Linux_0.2,0,0.014,0.097,0.111,0.7224,0.802,0.51
LKE_Linux_0.3,0,0.022,0.084,0.106,0.804,0.8443,0.52
LKE_Linux_0.4,0,0.026,0.07,0.096,0.9613,0.9732,0.35
LKE_Linux_0.5,0,0.033,0.057,0.09,0.9634,0.9745,0.36
LKE_Linux_0.6,0,0.036,0.046,0.082,0.9044,0.9349,0.41
LKE_Linux_0.7,0,0.047,0.035,0.083,0.9272,0.9471,0.41
LKE_Linux_0.8,0,0.053,0.025,0.077,0.7571,0.8614,0.43
LKE_Linux_0.9,0,0.054,0.012,0.066,0.3479,0.677,0.57
FT-tree_BGL_0.1,125,0.009,0.21,0.219,0.3738,0.4827,0.55
FT-tree_BGL_0.2,58,0.018,0.146,0.164,0.3704,0.4148,0.6
FT-tree_BGL_0.3,32,0.034,0.126,0.16,0.346,0.4213,0.61
FT-tree_BGL_0.4,68,0.036,0.155,0.192,0.269,0.4136,0.6
FT-tree_BGL_0.5,70,0.057,0.168,0.225,0.2355,0.4394,0.62
FT-tree_BGL_0.6,64,0.086,0.101,0.186,0.2838,0.518,0.62
FT-tree_BGL_0.7,30,0.59,0.045,0.634,0.2807,0.4737,0.67
FT-tree_BGL_0.8,9,0.922,0.025,0.947,0.2659,0.3644,0.8
FT-tree_BGL_0.9,5,1.753,0.014,1.767,0.4227,0.4572,0.85
FT-tree_HPC_0.1,179,0.025,0.23,0.255,0.8302,0.9656,0.31
FT-tree_HPC_0.2,42,0.056,0.124,0.18,0.8468,0.9619,0.29
FT-tree_HPC_0.3,33,0.07,0.121,0.191,0.8584,0.957,0.29
FT-tree_HPC_0.4,12,0.117,0.084,0.2,0.9912,0.9964,0.32
FT-tree_HPC_0.5,12,0.117,0.076,0.193,0.9885,0.9948,0.31
FT-tree_HPC_0.6,12,0.139,0.061,0.2,0.986,0.9919,0.3
FT-tree_HPC_0.7,12,0.159,0.05,0.209,0.9842,0.9855,0.26
FT-tree_HPC_0.8,6,0.153,0.034,0.187,0.9666,0.9698,0.19
FT-tree_HPC_0.9,5,0.178,0.019,0.196,0.8166,0.9765,0.18
FT-tree_HDFS_0.1,7,0.012,0.133,0.144,1,1,0.13
FT-tree_HDFS_0.2,5,0.017,0.116,0.133,1,1,0.13
FT-tree_HDFS_0.3,4,0.023,0.119,0.141,1,1,0.12
FT-tree_HDFS_0.4,4,0.057,0.086,0.144,1,1,0.13
FT-tree_HDFS_0.5,3,0.045,0.077,0.123,1,1,0.13
FT-tree_HDFS_0.6,3,0.05,0.071,0.122,1,1,0.13
FT-tree_HDFS_0.7,3,0.056,0.043,0.099,1,1,0.14
FT-tree_HDFS_0.8,3,0.063,0.03,0.093,1,1,0.15
FT-tree_HDFS_0.9,1,0.079,0.015,0.094,1,1,0.14
FT-tree_Zookeeper_0.1,108,0.009,0.216,0.225,0.9117,0.9835,0.12
FT-tree_Zookeeper_0.2,108,0.013,0.22,0.233,0.9159,0.9856,0.12
FT-tree_Zookeeper_0.3,68,0.051,0.19,0.241,0.9382,0.9885,0.15
FT-tree_Zookeeper_0.4,52,0.107,0.14,0.247,0.9389,0.9858,0.14
FT-tree_Zookeeper_0.5,52,0.126,0.144,0.27,0.9429,0.988,0.15
FT-tree_Zookeeper_0.6,52,0.101,0.108,0.208,0.9731,0.9949,0.17
FT-tree_Zookeeper_0.7,36,0.112,0.077,0.19,0.9956,0.9989,0.15
FT-tree_Zookeeper_0.8,19,0.153,0.046,0.199,0.9964,0.999,0.15
FT-tree_Zookeeper_0.9,19,0.165,0.03,0.195,0.9893,0.9979,0.19
FT-tree_Proxifier_0.1,69,0.023,0.188,0.211,0.7104,0.8237,0.12
FT-tree_Proxifier_0.2,66,0.037,0.196,0.232,0.7043,0.8209,0.13
FT-tree_Proxifier_0.3,73,0.102,0.15,0.252,0.7119,0.8186,0.13
FT-tree_Proxifier_0.4,70,0.107,0.125,0.232,0.6881,0.806,0.13
FT-tree_Proxifier_0.5,20,0.243,0.092,0.334,0.7652,0.841,0.15
FT-tree_Proxifier_0.6,5,0.183,0.065,0.248,0.8322,0.878,0.14
FT-tree_Proxifier_0.7,11,0.177,0.051,0.228,0.8063,0.8676,0.13
FT-tree_Proxifier_0.8,9,0.286,0.033,0.318,0.8752,0.9023,0.14
FT-tree_Proxifier_0.9,8,0.294,0.017,0.31,0.8679,0.9073,0.15
FT-tree_Hadoop_0.1,153,0.31,0.305,0.616,0.891,0.9706,0.26
FT-tree_Hadoop_0.2,70,0.464,0.21,0.675,0.4405,0.9712,0.74
FT-tree_Hadoop_0.3,391,0.281,0.453,0.734,0.8491,0.9758,0.34
FT-tree_Hadoop_0.4,362,0.353,0.43,0.782,0.8361,0.9818,0.35
FT-tree_Hadoop_0.5,16,0.683,0.144,0.827,0.8454,0.9831,0.17
FT-tree_Hadoop_0.6,2,0.835,0.108,0.943,0.8455,0.9882,0.16
FT-tree_Hadoop_0.7,2,0.802,0.082,0.884,0.8459,0.9882,0.16
FT-tree_Hadoop_0.8,2,0.745,0.055,0.8,0.8444,0.9882,0.16
FT-tree_Hadoop_0.9,2,0.813,0.028,0.841,0.8459,0.9918,0.16
FT-tree_Linux_0.1,36,0.025,0.207,0.232,0.3552,0.7703,0.25
FT-tree_Linux_0.2,34,0.031,0.179,0.21,0.3533,0.7619,0.25
FT-tree_Linux_0.3,80,0.035,0.176,0.211,0.3388,0.7376,0.25
FT-tree_Linux_0.4,62,0.053,0.135,0.188,0.6482,0.8215,0.3
FT-tree_Linux_0.5,54,0.067,0.126,0.194,0.6701,0.8298,0.28
FT-tree_Linux_0.6,59,0.065,0.121,0.185,0.6987,0.8535,0.31
FT-tree_Linux_0.7,75,0.083,0.094,0.178,0.7179,0.8494,0.33
FT-tree_Linux_0.8,20,0.074,0.038,0.111,0.7283,0.8918,0.33
FT-tree_Linux_0.9,19,0.09,0.024,0.114,0.5595,0.8643,0.46
MoLFI_BGL_0.1,49,0.009,0.151,0.16,0.4206,0.5743,0.58
MoLFI_BGL_0.2,27,0.086,0.125,0.21,0.4222,0.5283,0.61
MoLFI_BGL_0.3,33,0.102,0.172,0.274,0.3992,0.5397,0.63
MoLFI_BGL_0.4,34,0.115,0.167,0.282,0.323,0.5465,0.64
MoLFI_BGL_0.5,32,0.105,0.109,0.214,0.2945,0.5843,0.67
MoLFI_BGL_0.6,22,0.109,0.077,0.186,0.394,0.7029,0.7
MoLFI_BGL_0.7,14,0.366,0.067,0.433,0.3974,0.6856,0.72
MoLFI_BGL_0.8,9,0.504,0.029,0.532,0.3456,0.5639,0.78
MoLFI_BGL_0.9,8,1.057,0.017,1.075,0.5873,0.7208,0.83
MoLFI_HPC_0.1,46,0.026,0.186,0.212,0.9629,0.9915,0.35
MoLFI_HPC_0.2,22,0.098,0.138,0.236,0.9586,0.9883,0.41
MoLFI_HPC_0.3,15,0.182,0.127,0.31,0.9933,0.9977,0.44
MoLFI_HPC_0.4,11,0.212,0.089,0.302,0.8819,0.9455,0.34
MoLFI_HPC_0.5,11,0.275,0.071,0.346,0.9208,0.9616,0.32
MoLFI_HPC_0.6,11,0.32,0.06,0.381,0.9718,0.9833,0.28
MoLFI_HPC_0.7,11,0.314,0.05,0.363,0.983,0.9844,0.24
MoLFI_HPC_0.8,6,0.367,0.031,0.398,0.9666,0.9698,0.23
MoLFI_HPC_0.9,5,0.418,0.018,0.436,0.8166,0.8916,0.25
MoLFI_HDFS_0.1,5,0.015,0.119,0.134,0.528,0.7704,0.5
MoLFI_HDFS_0.2,50,0.028,0.183,0.211,0.73,0.9168,0.41
MoLFI_HDFS_0.3,4,0.026,0.086,0.112,0.419,0.6235,0.54
MoLFI_HDFS_0.4,9,0.034,0.085,0.119,0.7543,0.908,0.48
MoLFI_HDFS_0.5,6,0.038,0.068,0.107,0.5758,0.7895,0.51
MoLFI_HDFS_0.6,5,0.043,0.055,0.098,0.6626,0.8466,0.48
MoLFI_HDFS_0.7,5,0.051,0.042,0.093,0.6146,0.8137,0.51
MoLFI_HDFS_0.8,5,0.058,0.028,0.086,0.6989,0.8722,0.52
MoLFI_HDFS_0.9,4,0.066,0.014,0.081,0.4806,0.6878,0.56
MoLFI_Zookeeper_0.1,101,0.012,0.196,0.208,0.3706,0.6612,0.63
MoLFI_Zookeeper_0.2,101,0.017,0.171,0.188,0.3614,0.679,0.62
MoLFI_Zookeeper_0.3,38,0.039,0.131,0.17,0.9987,0.9997,0.52
MoLFI_Zookeeper_0.4,30,0.059,0.11,0.169,0.9925,0.9981,0.52
MoLFI_Zookeeper_0.5,30,0.064,0.131,0.195,0.9881,0.9973,0.52
MoLFI_Zookeeper_0.6,30,0.067,0.091,0.158,0.9788,0.9958,0.51
MoLFI_Zookeeper_0.7,25,0.097,0.058,0.155,0.9903,0.9976,0.5
MoLFI_Zookeeper_0.8,17,0.12,0.041,0.16,0.9928,0.998,0.48
MoLFI_Zookeeper_0.9,17,0.126,0.025,0.151,0.9605,0.992,0.49
MoLFI_Proxifier_0.1,17,0.019,0.118,0.137,0.7853,0.8425,0.64
MoLFI_Proxifier_0.2,22,0.031,0.147,0.178,0.7771,0.8397,0.64
MoLFI_Proxifier_0.3,6,0.058,0.092,0.15,0.8967,0.9119,0.73
MoLFI_Proxifier_0.4,7,0.064,0.066,0.13,1,1,0.72
MoLFI_Proxifier_0.5,6,0.114,0.095,0.209,1,1,0.73
MoLFI_Proxifier_0.6,4,0.143,0.046,0.189,0.8966,0.912,0.74
MoLFI_Proxifier_0.7,5,0.164,0.036,0.2,1,1,0.73
MoLFI_Proxifier_0.8,4,0.169,0.024,0.193,0.8948,0.913,0.73
MoLFI_Proxifier_0.9,4,0.178,0.014,0.192,0.894,0.919,0.72
MoLFI_Hadoop_0.1,3,0.201,0.186,0.387,0.3751,0.561,0.83
MoLFI_Hadoop_0.2,5,0.269,0.198,0.467,0.3969,0.5375,0.85
MoLFI_Hadoop_0.3,5,0.332,0.147,0.479,0.4693,0.5318,0.88
MoLFI_Hadoop_0.4,3,0.464,0.124,0.588,0.4578,0.3799,0.91
MoLFI_Hadoop_0.5,9,0.462,0.138,0.6,0.9998,0.9999,0.43
MoLFI_Hadoop_0.6,2,0.903,0.107,1.01,1,1,0.41
MoLFI_Hadoop_0.7,2,0.839,0.075,0.914,1,1,0.41
MoLFI_Hadoop_0.8,2,0.785,0.051,0.836,1,1,0.41
MoLFI_Hadoop_0.9,2,0.945,0.027,0.972,1,1,0.41
MoLFI_Linux_0.1,28,0.01,0.248,0.257,0.6013,0.8316,0.44
MoLFI_Linux_0.2,29,0.015,0.175,0.19,0.6046,0.8269,0.42
MoLFI_Linux_0.3,26,0.02,0.111,0.13,0.672,0.8347,0.42
MoLFI_Linux_0.4,23,0.025,0.089,0.114,0.9787,0.9855,0.46
MoLFI_Linux_0.5,10,0.032,0.073,0.106,0.9786,0.9853,0.48
MoLFI_Linux_0.6,10,0.039,0.058,0.097,0.9702,0.9811,0.48
MoLFI_Linux_0.7,9,0.044,0.045,0.089,0.9648,0.9754,0.47
MoLFI_Linux_0.8,9,0.05,0.031,0.081,0.9022,0.9531,0.48
MoLFI_Linux_0.9,8,0.053,0.033,0.086,0.5057,0.8315,0.6
Drain_BGL_0.1,126,0.009,0.226,0.235,0.9583,0.987,0.25
Drain_BGL_0.2,38,0.075,0.133,0.208,0.7645,0.8938,0.49
Drain_BGL_0.3,39,0.096,0.121,0.218,0.6914,0.8635,0.53
Drain_BGL_0.4,39,0.111,0.119,0.23,0.5392,0.815,0.57
Drain_BGL_0.5,42,0.183,0.099,0.282,0.4043,0.7448,0.6
Drain_BGL_0.6,41,0.244,0.117,0.362,0.4654,0.7795,0.59
Drain_BGL_0.7,12,0.69,0.073,0.763,0.755,0.9331,0.57
Drain_BGL_0.8,6,0.539,0.031,0.569,0.658,0.8803,0.7
Drain_BGL_0.9,3,0.873,0.017,0.89,0.6248,0.7614,0.79
Drain_HPC_0.1,56,0.028,0.216,0.244,0.96,0.9909,0.37
Drain_HPC_0.2,25,0.081,0.16,0.241,0.9628,0.9896,0.4
Drain_HPC_0.3,14,0.189,0.115,0.303,0.9976,0.9992,0.47
Drain_HPC_0.4,10,0.233,0.103,0.335,0.8819,0.9455,0.33
Drain_HPC_0.5,10,0.285,0.072,0.357,0.9208,0.9616,0.3
Drain_HPC_0.6,10,0.324,0.057,0.381,0.9718,0.9833,0.26
Drain_HPC_0.7,10,0.357,0.044,0.401,0.983,0.9844,0.22
Drain_HPC_0.8,6,0.327,0.033,0.36,0.9666,0.9698,0.21
Drain_HPC_0.9,5,0.379,0.019,0.398,0.8166,0.8916,0.22
Drain_HDFS_0.1,69,0.016,0.162,0.178,0.9121,0.9792,0.08
Drain_HDFS_0.2,68,0.02,0.147,0.167,0.8942,0.9737,0.08
Drain_HDFS_0.3,4,0.026,0.102,0.127,1,1,0.12
Drain_HDFS_0.4,4,0.032,0.085,0.117,1,1,0.13
Drain_HDFS_0.5,2,0.041,0.072,0.113,1,1,0.13
Drain_HDFS_0.6,2,0.071,0.06,0.131,1,1,0.13
Drain_HDFS_0.7,2,0.058,0.045,0.102,1,1,0.13
Drain_HDFS_0.8,1,0.058,0.028,0.086,1,1,0.14
Drain_HDFS_0.9,0,0.066,0.014,0.08,1,1,0.14
Drain_Zookeeper_0.1,258,0.008,0.302,0.31,0.9037,0.9822,0.03
Drain_Zookeeper_0.2,258,0.013,0.269,0.282,0.9048,0.9838,0.04
Drain_Zookeeper_0.3,9,0.078,0.12,0.198,0.9135,0.9834,0.3
Drain_Zookeeper_0.4,3,0.129,0.141,0.27,0.9888,0.9972,0.3
Drain_Zookeeper_0.5,3,0.135,0.111,0.247,0.983,0.9962,0.3
Drain_Zookeeper_0.6,3,0.136,0.066,0.202,0.9711,0.9943,0.31
Drain_Zookeeper_0.7,1,0.177,0.048,0.225,0.998,0.9995,0.42
Drain_Zookeeper_0.8,0,0.226,0.03,0.257,1,1,0.41
Drain_Zookeeper_0.9,0,0.222,0.018,0.24,0.9997,0.9999,0.36
Drain_Proxifier_0.1,66,0.027,0.16,0.187,0.7477,0.8473,0.13
Drain_Proxifier_0.2,69,0.052,0.185,0.238,0.7467,0.8453,0.12
Drain_Proxifier_0.3,47,0.124,0.161,0.285,0.7397,0.842,0.13
Drain_Proxifier_0.4,45,0.167,0.122,0.289,0.7224,0.8357,0.13
Drain_Proxifier_0.5,24,0.361,0.106,0.467,0.8043,0.8738,0.11
Drain_Proxifier_0.6,11,0.338,0.069,0.406,0.8777,0.9168,0.11
Drain_Proxifier_0.7,3,0.525,0.047,0.572,0.8764,0.9165,0.11
Drain_Proxifier_0.8,3,0.39,0.033,0.423,0.8712,0.9156,0.12
Drain_Proxifier_0.9,3,0.46,0.017,0.477,0.8575,0.9147,0.13
Drain_Hadoop_0.1,372,0.176,0.526,0.702,0.8766,0.9671,0.33
Drain_Hadoop_0.2,365,0.138,0.589,0.728,0.8606,0.9584,0.33
Drain_Hadoop_0.3,363,0.174,0.48,0.654,0.8494,0.9458,0.32
Drain_Hadoop_0.4,357,0.291,0.464,0.755,0.8362,0.9263,0.28
Drain_Hadoop_0.5,12,0.518,0.138,0.657,0.9999,0.9999,0.21
Drain_Hadoop_0.6,0,0.547,0.103,0.65,1,1,0.2
Drain_Hadoop_0.7,0,0.548,0.084,0.632,1,1,0.2
Drain_Hadoop_0.8,0,0.633,0.053,0.686,1,1,0.2
Drain_Hadoop_0.9,0,0.606,0.027,0.633,1,1,0.2
Drain_Linux_0.1,73,0.01,0.166,0.176,0.6722,0.8538,0.28
Drain_Linux_0.2,34,0.014,0.136,0.151,0.595,0.8229,0.29
Drain_Linux_0.3,32,0.019,0.114,0.134,0.863,0.919,0.28
Drain_Linux_0.4,26,0.025,0.093,0.118,0.9784,0.9853,0.33
Drain_Linux_0.5,23,0.03,0.078,0.109,0.9804,0.9866,0.34
Drain_Linux_0.6,24,0.035,0.066,0.101,0.973,0.9829,0.35
Drain_Linux_0.7,22,0.043,0.053,0.096,0.9697,0.979,0.37
Drain_Linux_0.8,22,0.048,0.036,0.084,0.9175,0.9612,0.34
Drain_Linux_0.9,21,0.051,0.039,0.091,0.5577,0.8636,0.44
Spell_BGL_0.1,108,0.009,0.203,0.212,0.9936,0.998,0.24
Spell_BGL_0.2,85,0.077,0.206,0.283,0.9879,0.9958,0.26
Spell_BGL_0.3,22,0.229,0.118,0.347,0.3662,0.4697,0.65
Spell_BGL_0.4,23,0.349,0.117,0.466,0.2989,0.4908,0.62
Spell_BGL_0.5,21,0.347,0.08,0.427,0.241,0.4503,0.69
Spell_BGL_0.6,20,0.411,0.076,0.488,0.3377,0.62,0.68
Spell_BGL_0.7,44,0.521,0.094,0.615,0.9625,0.9919,0.35
Spell_BGL_0.8,12,0.839,0.037,0.876,0.4756,0.7461,0.75
Spell_BGL_0.9,13,0.799,0.021,0.82,0.5043,0.6093,0.81
Spell_HPC_0.1,42,0.025,0.134,0.159,0.8639,0.9641,0.43
Spell_HPC_0.2,97,0.078,0.167,0.245,0.9781,0.9937,0.4
Spell_HPC_0.3,97,0.104,0.145,0.249,0.8162,0.9238,0.45
Spell_HPC_0.4,96,0.114,0.136,0.249,0.8768,0.9434,0.4
Spell_HPC_0.5,96,0.153,0.12,0.273,0.9141,0.9586,0.33
Spell_HPC_0.6,96,0.144,0.107,0.251,0.9637,0.9787,0.29
Spell_HPC_0.7,96,0.226,0.105,0.331,0.9737,0.9762,0.3
Spell_HPC_0.8,4,0.272,0.031,0.303,0.9702,0.973,0.28
Spell_HPC_0.9,89,0.253,0.1,0.353,0.5839,0.7944,0.2
Spell_HDFS_0.1,10,0.012,0.128,0.14,0.7813,0.9281,0.45
Spell_HDFS_0.2,11,0.019,0.12,0.139,0.9341,0.9806,0.43
Spell_HDFS_0.3,10,0.028,0.154,0.182,0.7922,0.9288,0.45
Spell_HDFS_0.4,13,0.031,0.094,0.125,0.9997,0.9999,0.39
Spell_HDFS_0.5,10,0.042,0.073,0.115,0.923,0.9762,0.43
Spell_HDFS_0.6,8,0.044,0.057,0.102,0.9528,0.9851,0.42
Spell_HDFS_0.7,8,0.053,0.048,0.1,0.9513,0.9848,0.41
Spell_HDFS_0.8,7,0.06,0.03,0.09,0.8038,0.9276,0.47
Spell_HDFS_0.9,7,0.072,0.017,0.088,0.9357,0.9802,0.44
Spell_Zookeeper_0.1,56,0.008,0.198,0.207,0.9956,0.9991,0.45
Spell_Zookeeper_0.2,56,0.014,0.155,0.17,0.9939,0.9989,0.44
Spell_Zookeeper_0.3,46,0.036,0.126,0.162,0.9994,0.9999,0.52
Spell_Zookeeper_0.4,15,0.063,0.087,0.15,0.9624,0.9904,0.57
Spell_Zookeeper_0.5,15,0.071,0.076,0.147,0.9415,0.9862,0.57
Spell_Zookeeper_0.6,36,0.088,0.083,0.171,0.9994,0.9999,0.52
Spell_Zookeeper_0.7,31,0.077,0.06,0.137,0.9993,0.9998,0.52
Spell_Zookeeper_0.8,9,0.092,0.031,0.123,0.9368,0.9813,0.56
Spell_Zookeeper_0.9,20,0.105,0.025,0.129,0.9995,0.9999,0.49
Spell_Proxifier_0.1,46,0.05,0.163,0.212,0.8556,0.9044,0.63
Spell_Proxifier_0.2,55,0.079,0.139,0.217,0.8393,0.894,0.62
Spell_Proxifier_0.3,19,0.19,0.114,0.304,0.7766,0.8397,0.66
Spell_Proxifier_0.4,13,0.211,0.082,0.294,0.8319,0.8905,0.66
Spell_Proxifier_0.5,19,0.142,0.082,0.224,0.8284,0.8679,0.63
Spell_Proxifier_0.6,14,0.343,0.056,0.398,0.8871,0.9066,0.64
Spell_Proxifier_0.7,14,0.385,0.044,0.429,0.9758,0.9821,0.63
Spell_Proxifier_0.8,12,0.42,0.035,0.455,0.8762,0.9031,0.63
Spell_Proxifier_0.9,11,0.438,0.019,0.457,0.8718,0.9098,0.62
Spell_Hadoop_0.1,30,0.179,0.236,0.414,0.5797,0.7831,0.85
Spell_Hadoop_0.2,65,0.257,0.242,0.499,0.9954,0.9984,0.57
Spell_Hadoop_0.3,54,0.198,0.217,0.415,0.9975,0.999,0.52
Spell_Hadoop_0.4,74,0.278,0.22,0.498,0.9697,0.9846,0.5
Spell_Hadoop_0.5,19,0.484,0.133,0.616,1,1,0.6
Spell_Hadoop_0.6,2,0.547,0.1,0.647,1,1,0.6
Spell_Hadoop_0.7,2,0.344,0.078,0.423,1,1,0.6
Spell_Hadoop_0.8,2,0.522,0.06,0.581,1,1,0.6
Spell_Hadoop_0.9,2,0.648,0.028,0.676,1,1,0.6
Spell_Linux_0.1,26,0.01,0.129,0.139,0.8301,0.9117,0.53
Spell_Linux_0.2,25,0.015,0.116,0.131,0.901,0.9434,0.53
Spell_Linux_0.3,24,0.022,0.104,0.126,0.9794,0.9866,0.49
Spell_Linux_0.4,21,0.027,0.092,0.119,0.9132,0.944,0.53
Spell_Linux_0.5,18,0.034,0.109,0.143,0.6429,0.8167,0.51
Spell_Linux_0.6,15,0.04,0.061,0.101,0.967,0.979,0.55
Spell_Linux_0.7,21,0.046,0.051,0.097,0.6543,0.8147,0.49
Spell_Linux_0.8,14,0.052,0.032,0.084,0.8911,0.9472,0.53
Spell_Linux_0.9,18,0.06,0.022,0.082,0.5011,0.8288,0.61


==> plot/result_summary_classifier_noContext.csv <==
数据_训练比,precision,recall,F1-score
BGL_0.1_CLF,0.979,0.936,0.882
BGL_0.2_CLF,0.976,0.967,0.874
BGL_0.3_CLF,0.974,0.961,0.862
BGL_0.4_CLF,0.977,0.959,0.872
BGL_0.5_CLF,0.983,0.961,0.906
BGL_0.6_CLF,0.979,0.956,0.893
BGL_0.7_CLF,0.978,0.97,0.891
BGL_0.8_CLF,0.978,0.958,0.881
BGL_0.9_CLF,0.975,1,0.874
HPC_0.1_CLF,0.982,0.727,0.705
HPC_0.2_CLF,0.975,0.721,0.651
HPC_0.3_CLF,0.981,0.893,0.722
HPC_0.4_CLF,0.986,1,0.803
HPC_0.5_CLF,0.986,0.964,0.81
HPC_0.6_CLF,0.988,0.983,0.817
HPC_0.7_CLF,0.987,1,0.84
HPC_0.8_CLF,0.987,1,0.837
HPC_0.9_CLF,0.975,1,0.667
HDFS_0.1_CLF,0.989,0.446,0.595
HDFS_0.2_CLF,0.993,0.849,0.826
HDFS_0.3_CLF,0.996,0.821,0.877
HDFS_0.4_CLF,0.995,0.971,0.861
HDFS_0.5_CLF,0.998,0.963,0.945
HDFS_0.6_CLF,0.997,0.917,0.917
HDFS_0.7_CLF,0.997,0.895,0.919
HDFS_0.8_CLF,0.997,0.929,0.929
HDFS_0.9_CLF,0.997,0.875,0.933
Zookeeper_0.1_CLF,0.963,0.844,0.775
Zookeeper_0.2_CLF,0.975,0.807,0.834
Zookeeper_0.3_CLF,0.951,0.947,0.745
Zookeeper_0.4_CLF,0.966,0.909,0.794
Zookeeper_0.5_CLF,0.956,0.935,0.765
Zookeeper_0.6_CLF,0.957,0.937,0.755
Zookeeper_0.7_CLF,0.952,0.878,0.765
Zookeeper_0.8_CLF,0.982,1,0.891
Zookeeper_0.9_CLF,0.972,1,0.84
Proxifier_0.1_CLF,0.978,0.831,0.639
Proxifier_0.2_CLF,0.994,0.914,0.876
Proxifier_0.3_CLF,0.986,0.956,0.748
Proxifier_0.4_CLF,0.993,0.84,0.875
Proxifier_0.5_CLF,0.988,0.906,0.763
Proxifier_0.6_CLF,0.992,1,0.848
Proxifier_0.7_CLF,0.997,0.957,0.936
Proxifier_0.8_CLF,0.992,1,0.815
Proxifier_0.9_CLF,0.997,1,0.933
Hadoop_0.1_CLF,0.886,0.905,0.837
Hadoop_0.2_CLF,0.903,0.947,0.858
Hadoop_0.3_CLF,0.895,0.921,0.849
Hadoop_0.4_CLF,0.921,0.936,0.89
Hadoop_0.5_CLF,0.915,0.943,0.877
Hadoop_0.6_CLF,0.895,0.943,0.85
Hadoop_0.7_CLF,0.926,0.967,0.895
Hadoop_0.8_CLF,0.895,0.957,0.846
Hadoop_0.9_CLF,0.954,1,0.936
Linux_0.1_CLF,0.616,0.552,0.59
Linux_0.2_CLF,0.68,0.717,0.692
Linux_0.3_CLF,0.701,0.757,0.716
Linux_0.4_CLF,0.719,0.794,0.741
Linux_0.5_CLF,0.723,0.8,0.746
Linux_0.6_CLF,0.722,0.799,0.73
Linux_0.7_CLF,0.739,0.879,0.773
Linux_0.8_CLF,0.745,0.845,0.755
Linux_0.9_CLF,0.701,0.771,0.701


==> plot/result_summary_classifier_withContext.csv <==
数据_训练比,precision,recall,F1-score
BGL_0.1_CLF,0.986,0.942,0.929
BGL_0.2_CLF,0.988,0.959,0.938
BGL_0.3_CLF,0.988,0.945,0.937
BGL_0.4_CLF,0.988,0.96,0.937
BGL_0.5_CLF,0.987,0.965,0.931
BGL_0.6_CLF,0.987,0.987,0.933
BGL_0.7_CLF,0.99,0.977,0.945
BGL_0.8_CLF,0.989,0.977,0.942
BGL_0.9_CLF,0.99,0.965,0.949
HPC_0.1_CLF,0.987,0.788,0.794
HPC_0.2_CLF,0.991,0.794,0.856
HPC_0.3_CLF,0.992,0.808,0.865
HPC_0.4_CLF,0.99,0.876,0.857
HPC_0.5_CLF,0.992,0.89,0.881
HPC_0.6_CLF,0.992,0.917,0.884
HPC_0.7_CLF,0.994,0.948,0.915
HPC_0.8_CLF,0.995,0.885,0.915
HPC_0.9_CLF,0.993,0.939,0.899
HDFS_0.1_CLF,0.992,0.718,0.729
HDFS_0.2_CLF,0.997,0.862,0.877
HDFS_0.3_CLF,0.996,0.958,0.868
HDFS_0.4_CLF,0.997,0.939,0.902
HDFS_0.5_CLF,0.998,0.919,0.919
HDFS_0.6_CLF,0.995,0.867,0.839
HDFS_0.7_CLF,0.998,0.955,0.933
HDFS_0.8_CLF,0.999,0.9,0.947
HDFS_0.9_CLF,0.998,1,0.952
Zookeeper_0.1_CLF,0.918,0.788,0.571
Zookeeper_0.2_CLF,0.967,0.833,0.783
Zookeeper_0.3_CLF,0.98,0.876,0.858
Zookeeper_0.4_CLF,0.979,0.905,0.851
Zookeeper_0.5_CLF,0.963,0.874,0.778
Zookeeper_0.6_CLF,0.965,0.833,0.759
Zookeeper_0.7_CLF,0.986,0.861,0.899
Zookeeper_0.8_CLF,0.985,0.866,0.885
Zookeeper_0.9_CLF,0.992,0.933,0.933
Proxifier_0.1_CLF,0.99,0.983,0.979
Proxifier_0.2_CLF,0.997,0.99,0.992
Proxifier_0.3_CLF,0.996,0.988,0.99
Proxifier_0.4_CLF,0.994,0.99,0.988
Proxifier_0.5_CLF,0.996,0.99,0.99
Proxifier_0.6_CLF,0.997,0.993,0.995
Proxifier_0.7_CLF,0.995,0.992,0.988
Proxifier_0.8_CLF,0.997,0.996,0.993
Proxifier_0.9_CLF,0.995,0.985,0.988
Hadoop_0.1_CLF,0.894,0.892,0.886
Hadoop_0.2_CLF,0.931,0.938,0.928
Hadoop_0.3_CLF,0.95,0.936,0.947
Hadoop_0.4_CLF,0.944,0.947,0.939
Hadoop_0.5_CLF,0.934,0.933,0.93
Hadoop_0.6_CLF,0.941,0.947,0.939
Hadoop_0.7_CLF,0.942,0.946,0.936
Hadoop_0.8_CLF,0.937,0.948,0.934
Hadoop_0.9_CLF,0.961,0.99,0.96
Linux_0.1_CLF,0.697,0.641,0.675
Linux_0.2_CLF,0.777,0.788,0.77
Linux_0.3_CLF,0.783,0.755,0.773
Linux_0.4_CLF,0.798,0.764,0.791
Linux_0.5_CLF,0.806,0.796,0.798
Linux_0.6_CLF,0.793,0.798,0.8
Linux_0.7_CLF,0.828,0.825,0.814
Linux_0.8_CLF,0.82,0.759,0.808
Linux_0.9_CLF,0.821,0.816,0.842


==> plot/result_summary_cross_evaluation.csv <==
Algorithm_training_testing,New templates,CLF Training time,Match time,Whole time,F1,RI,compress rate
IPLoM_BGL_HPC,47,2.863,0.151,3.014,0.5252,0.8281,0.84
IPLoM_BGL_HDFS,75,2.62,0.163,2.783,0.8879,0.9723,0.68
IPLoM_BGL_Zookeeper,78,2.658,0.192,2.85,0.9925,0.9984,0.58
IPLoM_BGL_Proxifier,127,2.924,0.231,3.155,0.7927,0.8722,0.72
IPLoM_BGL_Hadoop,30,2.771,0.144,2.915,0.3324,0.5024,0.97
IPLoM_BGL_Linux,45,3.088,0.124,3.212,0.9401,0.9685,0.65
IPLoM_HPC_BGL,156,0.686,0.385,1.071,0.9251,0.9757,0.5
IPLoM_HPC_HDFS,14,0.624,0.221,0.845,0.9314,0.9836,0.51
IPLoM_HPC_Zookeeper,34,0.672,0.198,0.87,0.8762,0.9723,0.67
IPLoM_HPC_Proxifier,59,0.626,0.224,0.85,0.7386,0.8297,0.67
IPLoM_HPC_Hadoop,32,0.71,0.208,0.918,0.4306,0.9231,0.93
IPLoM_HPC_Linux,29,0.698,0.171,0.868,0.5773,0.8138,0.6
IPLoM_HDFS_BGL,176,0.077,0.311,0.388,0.9904,0.9971,0.25
IPLoM_HDFS_HPC,152,0.079,0.219,0.297,0.8601,0.9757,0.37
IPLoM_HDFS_Zookeeper,81,0.079,0.221,0.3,0.9924,0.9984,0.11
IPLoM_HDFS_Proxifier,95,0.078,0.221,0.299,0.867,0.9129,0.18
IPLoM_HDFS_Hadoop,156,0.079,0.359,0.438,0.8869,0.9748,0.23
IPLoM_HDFS_Linux,145,0.077,0.22,0.298,0.471,0.8212,0.31
IPLoM_Zookeeper_BGL,257,0.391,0.5,0.891,0.4093,0.6711,0.54
IPLoM_Zookeeper_HPC,248,0.38,0.295,0.675,0.8313,0.9716,0.34
IPLoM_Zookeeper_HDFS,129,0.391,0.282,0.673,0.8773,0.9699,0.59
IPLoM_Zookeeper_Proxifier,1,0.392,0.123,0.516,0.5415,0.3719,0.97
IPLoM_Zookeeper_Hadoop,38,0.389,0.187,0.576,0.2449,0.2363,0.91
IPLoM_Zookeeper_Linux,2,0.383,0.111,0.494,0.5666,0.6219,0.7
IPLoM_Proxifier_BGL,1072,0.326,1.026,1.352,0.1254,0.8562,0.27
IPLoM_Proxifier_HPC,1580,0.323,1.732,2.055,0.1031,0.9069,0.24
IPLoM_Proxifier_HDFS,556,0.335,0.67,1.005,0.6372,0.9321,0.66
IPLoM_Proxifier_Zookeeper,13,0.326,0.156,0.482,0.7383,0.9296,0.75
IPLoM_Proxifier_Hadoop,39,0.323,0.167,0.489,0.4808,0.9325,0.96
IPLoM_Proxifier_Linux,206,0.333,0.257,0.59,0.1084,0.7669,0.22
IPLoM_Hadoop_BGL,359,0.829,0.678,1.507,0.928,0.9787,0.42
IPLoM_Hadoop_HPC,405,0.708,0.576,1.284,0.8153,0.9693,0.25
IPLoM_Hadoop_HDFS,72,0.761,0.411,1.172,0.9664,0.9917,0.46
IPLoM_Hadoop_Zookeeper,504,0.721,0.757,1.478,0.78,0.9608,0.39
IPLoM_Hadoop_Proxifier,711,0.712,1.2,1.912,0.6704,0.8161,0.49
IPLoM_Hadoop_Linux,235,0.763,0.503,1.266,0.2785,0.9414,0.29
IPLoM_Linux_BGL,317,0.356,0.679,1.035,0.6466,0.8855,0.48
IPLoM_Linux_HPC,167,0.315,0.42,0.735,0.7217,0.9273,0.52
IPLoM_Linux_HDFS,431,0.332,0.704,1.036,0.8181,0.9608,0.32
IPLoM_Linux_Zookeeper,335,0.308,0.728,1.036,0.9812,0.996,0.19
IPLoM_Linux_Proxifier,420,0.321,0.842,1.163,0.4485,0.7363,0.22
IPLoM_Linux_Hadoop,40,0.294,0.351,0.645,0.2299,0.1703,0.94
LogSig_BGL_HPC,41,3.21,0.157,3.367,0.802,0.9545,0.56
LogSig_BGL_HDFS,16,3.323,0.153,3.476,0.9325,0.9839,0.52
LogSig_BGL_Zookeeper,10,3.185,0.132,3.317,0.8601,0.9646,0.84
LogSig_BGL_Proxifier,12,3.208,0.142,3.35,0.9626,0.973,0.74
LogSig_BGL_Hadoop,6,3.194,0.107,3.301,0.2214,0.1289,0.98
LogSig_BGL_Linux,11,3.145,0.124,3.269,0.6077,0.8054,0.73
LogSig_HPC_BGL,14,0.24,0.144,0.383,0.7007,0.8687,0.87
LogSig_HPC_HDFS,29,0.254,0.179,0.434,0.9294,0.9832,0.47
LogSig_HPC_Zookeeper,45,0.244,0.216,0.46,0.9986,0.9997,0.65
LogSig_HPC_Proxifier,53,0.253,0.208,0.46,0.8674,0.9132,0.31
LogSig_HPC_Hadoop,40,0.25,0.185,0.435,0.2297,0.1693,0.94
LogSig_HPC_Linux,16,0.255,0.146,0.401,0.5822,0.8304,0.7
LogSig_HDFS_BGL,99,0.08,0.274,0.353,0.5062,0.6996,0.59
LogSig_HDFS_HPC,71,0.103,0.238,0.341,0.9082,0.9829,0.54
LogSig_HDFS_Zookeeper,78,0.074,0.248,0.322,0.9924,0.9984,0.23
LogSig_HDFS_Proxifier,61,0.077,0.309,0.386,0.8708,0.9151,0.18
LogSig_HDFS_Hadoop,38,0.076,0.275,0.352,0.2436,0.2307,0.91
LogSig_HDFS_Linux,18,0.077,0.182,0.259,0.8621,0.9367,0.57
LogSig_Zookeeper_BGL,35,0.322,0.242,0.564,0.3941,0.5262,0.73
LogSig_Zookeeper_HPC,89,0.319,0.312,0.63,0.9482,0.99,0.51
LogSig_Zookeeper_HDFS,21,0.318,0.235,0.553,0.9072,0.9783,0.64
LogSig_Zookeeper_Proxifier,13,0.317,0.163,0.48,0.7986,0.8749,0.69
LogSig_Zookeeper_Hadoop,28,0.311,0.211,0.522,0.3674,0.5734,0.91
LogSig_Zookeeper_Linux,19,0.319,0.137,0.456,0.784,0.8712,0.67
LogSig_Proxifier_BGL,118,0.156,0.335,0.491,0.4163,0.669,0.91
LogSig_Proxifier_HPC,5,0.156,0.099,0.256,0.187,0.1807,0.92
LogSig_Proxifier_HDFS,8,0.155,0.103,0.258,0.621,0.8641,0.87
LogSig_Proxifier_Zookeeper,8,0.155,0.113,0.268,0.4789,0.7836,0.88
LogSig_Proxifier_Hadoop,5,0.157,0.093,0.25,0.2212,0.1279,0.97
LogSig_Proxifier_Linux,14,0.156,0.105,0.261,0.9361,0.9663,0.73
LogSig_Hadoop_BGL,17,1.137,0.201,1.339,0.6088,0.8022,0.89
LogSig_Hadoop_HPC,11,1.143,0.182,1.324,0.2467,0.3987,0.96
LogSig_Hadoop_HDFS,10,1.037,0.225,1.262,0.7884,0.932,0.61
LogSig_Hadoop_Zookeeper,13,0.983,0.192,1.175,0.2058,0.1606,0.91
LogSig_Hadoop_Proxifier,8,1.018,0.212,1.23,1,1,0.51
LogSig_Hadoop_Linux,14,1.202,0.234,1.436,0.9013,0.9492,0.72
LogSig_Linux_BGL,50,0.784,0.22,1.004,0.4114,0.5592,0.73
LogSig_Linux_HPC,34,0.643,0.218,0.862,0.2658,0.4572,0.93
LogSig_Linux_HDFS,10,0.651,0.232,0.883,0.9098,0.9748,0.78
LogSig_Linux_Zookeeper,1,0.671,0.194,0.865,0.1987,0.1227,0.91
LogSig_Linux_Proxifier,2,0.596,0.204,0.799,0.8519,0.8711,0.85
LogSig_Linux_Hadoop,4,0.573,0.202,0.775,0.3006,0.4234,0.94
LKE_BGL_HPC,5,0.241,0.101,0.342,0.2095,0.2571,0.95
LKE_BGL_HDFS,2,0.237,0.106,0.343,0.2427,0.2043,0.94
LKE_BGL_Zookeeper,5,0.257,0.104,0.361,0.3383,0.5745,0.93
LKE_BGL_Proxifier,2,0.239,0.093,0.332,0.5531,0.4804,0.97
LKE_BGL_Hadoop,17,0.245,0.13,0.375,0.3246,0.4844,0.97
LKE_BGL_Linux,2,0.254,0.088,0.342,0.5637,0.6173,0.94
LKE_HPC_BGL,0,2.136,0.125,2.26,0.2754,0.1893,0.96
LKE_HPC_HDFS,0,2.164,0.12,2.284,0.2273,0.2078,0.9
LKE_HPC_Zookeeper,0,2.191,0.127,2.318,0.1969,0.1127,0.92
LKE_HPC_Proxifier,0,2.153,0.115,2.268,0.5411,0.3709,0.98
LKE_HPC_Hadoop,0,2.162,0.111,2.273,0.2506,0.2593,0.94
LKE_HPC_Linux,0,2.154,0.134,2.288,0.3677,0.26,0.85
LKE_HDFS_BGL,808,0.088,0.832,0.92,0.2364,0.8618,0.35
LKE_HDFS_HPC,146,0.085,0.227,0.311,0.8642,0.9704,0.45
LKE_HDFS_Zookeeper,77,0.08,0.221,0.301,0.9924,0.9984,0.17
LKE_HDFS_Proxifier,57,0.086,0.202,0.288,0.7738,0.8339,0.16
LKE_HDFS_Hadoop,125,0.085,0.355,0.44,0.9979,0.9995,0.5
LKE_HDFS_Linux,62,0.079,0.186,0.265,0.5887,0.8502,0.38
LKE_Zookeeper_BGL,968,0.34,1.581,1.92,0.2463,0.8666,0.37
LKE_Zookeeper_HPC,1213,0.317,1.095,1.412,0.5933,0.9416,0.31
LKE_Zookeeper_HDFS,257,0.264,0.443,0.707,0.8173,0.9574,0.44
LKE_Zookeeper_Proxifier,783,0.268,1.099,1.367,0.7446,0.8491,0.18
LKE_Zookeeper_Hadoop,353,0.267,0.564,0.832,0.688,0.9305,0.5
LKE_Zookeeper_Linux,62,0.253,0.187,0.44,0.5985,0.8195,0.48
LKE_Proxifier_BGL,13,0.366,0.106,0.472,0.4027,0.5432,0.88
LKE_Proxifier_HPC,9,0.299,0.103,0.402,0.243,0.4267,0.9
LKE_Proxifier_HDFS,12,0.3,0.171,0.47,0.4857,0.7665,0.87
LKE_Proxifier_Zookeeper,0,0.359,0.102,0.461,0.1962,0.1088,0.96
LKE_Proxifier_Hadoop,31,0.338,0.153,0.491,0.3816,0.5985,0.96
LKE_Proxifier_Linux,64,0.342,0.176,0.517,0.381,0.7814,0.52
LKE_Hadoop_BGL,,,,,,,
LKE_Hadoop_HPC,,,,,,,
LKE_Hadoop_HDFS,,,,,,,
LKE_Hadoop_Zookeeper,,,,,,,
LKE_Hadoop_Proxifier,,,,,,,
LKE_Hadoop_Linux,,,,,,,
LKE_Linux_BGL,0,0.197,0.17,0.367,0.2671,0.1541,0.96
LKE_Linux_HPC,0,0.196,0.163,0.36,0.1793,0.0985,0.95
LKE_Linux_HDFS,0,0.197,0.2,0.397,0.2261,0.1275,0.89
LKE_Linux_Zookeeper,0,0.194,0.185,0.379,0.1962,0.1088,0.92
LKE_Linux_Proxifier,0,0.245,0.182,0.427,0.5411,0.3709,0.98
LKE_Linux_Hadoop,0,0.315,0.172,0.487,0.2204,0.1239,0.94
FT-tree_BGL_HPC,51,3.425,0.143,3.568,0.5139,0.8188,0.85
FT-tree_BGL_HDFS,15,3.497,0.141,3.638,0.9309,0.9835,0.55
FT-tree_BGL_Zookeeper,108,3.513,0.198,3.711,0.6972,0.9147,0.71
FT-tree_BGL_Proxifier,21,3.494,0.164,3.658,0.7758,0.8349,0.35
FT-tree_BGL_Hadoop,37,3.451,0.155,3.606,0.2299,0.1703,0.97
FT-tree_BGL_Linux,18,3.496,0.123,3.62,0.8063,0.888,0.69
FT-tree_HPC_BGL,228,0.278,0.43,0.709,0.945,0.9838,0.24
FT-tree_HPC_HDFS,175,0.273,0.411,0.685,0.8319,0.9633,0.42
FT-tree_HPC_Zookeeper,114,0.264,0.316,0.58,0.9198,0.9839,0.39
FT-tree_HPC_Proxifier,275,0.274,0.474,0.748,0.668,0.8151,0.12
FT-tree_HPC_Hadoop,46,0.255,0.2,0.455,0.2307,0.1742,0.94
FT-tree_HPC_Linux,141,0.276,0.337,0.613,0.299,0.7918,0.31
FT-tree_HDFS_BGL,877,0.089,0.878,0.966,0.2677,0.8689,0.22
FT-tree_HDFS_HPC,222,0.087,0.291,0.378,0.8449,0.9728,0.36
FT-tree_HDFS_Zookeeper,91,0.09,0.222,0.312,0.9922,0.9983,0.12
FT-tree_HDFS_Proxifier,88,0.094,0.249,0.343,0.8671,0.913,0.19
FT-tree_HDFS_Hadoop,157,0.089,0.389,0.478,0.8869,0.9748,0.22
FT-tree_HDFS_Linux,142,0.092,0.237,0.329,0.7028,0.8832,0.35
FT-tree_Zookeeper_BGL,923,0.19,1.784,1.974,0.2642,0.8685,0.25
FT-tree_Zookeeper_HPC,290,0.184,0.596,0.781,0.8268,0.9709,0.26
FT-tree_Zookeeper_HDFS,517,0.222,0.935,1.158,0.8263,0.9622,0.28
FT-tree_Zookeeper_Proxifier,54,0.194,0.452,0.646,0.7436,0.846,0.27
FT-tree_Zookeeper_Hadoop,41,0.184,0.292,0.476,0.2295,0.1683,0.92
FT-tree_Zookeeper_Linux,246,0.188,0.545,0.732,0.1804,0.7703,0.13
FT-tree_Proxifier_BGL,876,0.355,0.954,1.309,0.264,0.8685,0.33
FT-tree_Proxifier_HPC,97,0.297,0.198,0.494,0.9446,0.9893,0.46
FT-tree_Proxifier_HDFS,535,0.352,0.887,1.239,0.6516,0.9341,0.69
FT-tree_Proxifier_Zookeeper,85,0.354,0.26,0.614,0.9054,0.9808,0.62
FT-tree_Proxifier_Hadoop,41,0.348,0.183,0.532,0.379,0.5941,0.95
FT-tree_Proxifier_Linux,16,0.352,0.141,0.493,0.7759,0.8663,0.77
FT-tree_Hadoop_BGL,274,0.786,0.572,1.358,0.9726,0.9917,0.32
FT-tree_Hadoop_HPC,240,0.826,0.538,1.364,0.8412,0.973,0.29
FT-tree_Hadoop_HDFS,128,0.798,0.428,1.226,0.987,0.9967,0.35
FT-tree_Hadoop_Zookeeper,113,0.795,0.536,1.331,0.99,0.9978,0.31
FT-tree_Hadoop_Proxifier,31,0.777,0.38,1.157,0.8743,0.9172,0.33
FT-tree_Hadoop_Linux,165,0.843,0.463,1.306,0.2123,0.7751,0.21
FT-tree_Linux_BGL,376,0.244,0.744,0.988,0.8967,0.9705,0.26
FT-tree_Linux_HPC,356,0.176,0.682,0.858,0.8478,0.9673,0.36
FT-tree_Linux_HDFS,400,0.172,0.799,0.972,0.8024,0.9579,0.29
FT-tree_Linux_Zookeeper,592,0.181,0.913,1.095,0.8668,0.9744,0.08
FT-tree_Linux_Proxifier,76,0.186,0.516,0.702,0.7794,0.8636,0.28
FT-tree_Linux_Hadoop,41,0.222,0.356,0.577,0.2299,0.1703,0.94
Spell_BGL_HPC,18,1.914,0.115,2.03,0.2364,0.3713,0.91
Spell_BGL_HDFS,7,1.976,0.111,2.086,0.5846,0.8417,0.88
Spell_BGL_Zookeeper,15,1.959,0.129,2.087,0.7412,0.9247,0.84
Spell_BGL_Proxifier,706,1.921,1.122,3.044,0.6708,0.8163,0.61
Spell_BGL_Hadoop,31,1.305,0.147,1.452,0.2297,0.1693,0.98
Spell_BGL_Linux,1,1.941,0.086,2.028,0.3964,0.2472,0.98
Spell_HPC_BGL,277,0.512,0.447,0.959,0.9638,0.9887,0.47
Spell_HPC_HDFS,91,0.553,0.254,0.808,0.8545,0.9641,0.66
Spell_HPC_Zookeeper,34,0.579,0.224,0.803,0.9444,0.9873,0.68
Spell_HPC_Proxifier,32,0.457,0.263,0.72,0.595,0.7847,0.74
Spell_HPC_Hadoop,32,0.452,0.199,0.651,0.2337,0.1877,0.94
Spell_HPC_Linux,50,0.608,0.205,0.813,0.5984,0.8428,0.52
Spell_HDFS_BGL,37,0.079,0.224,0.303,0.4574,0.6344,0.68
Spell_HDFS_HPC,68,0.078,0.206,0.285,0.8244,0.9591,0.61
Spell_HDFS_Zookeeper,29,0.076,0.224,0.3,0.9866,0.9971,0.56
Spell_HDFS_Proxifier,13,0.089,0.185,0.274,0.78,0.837,0.55
Spell_HDFS_Hadoop,31,0.077,0.241,0.318,0.235,0.1934,0.92
Spell_HDFS_Linux,43,0.077,0.197,0.274,0.8403,0.93,0.45
Spell_Zookeeper_BGL,61,0.137,0.279,0.417,0.5631,0.7619,0.64
Spell_Zookeeper_HPC,70,0.141,0.189,0.33,0.9648,0.9932,0.41
Spell_Zookeeper_HDFS,16,0.148,0.238,0.385,0.9325,0.9839,0.53
Spell_Zookeeper_Proxifier,10,0.138,0.14,0.279,0.9233,0.9467,0.83
Spell_Zookeeper_Hadoop,32,0.143,0.17,0.313,0.235,0.1934,0.92
Spell_Zookeeper_Linux,10,0.141,0.137,0.278,0.9287,0.9621,0.57
Spell_Proxifier_BGL,1140,0.2,1.199,1.399,0.0754,0.8485,0.37
Spell_Proxifier_HPC,1924,0.206,1.498,1.704,0.0015,0.9016,0.15
Spell_Proxifier_HDFS,817,0.252,0.933,1.185,0.6346,0.9318,0.59
Spell_Proxifier_Zookeeper,24,0.229,0.175,0.404,0.9861,0.997,0.64
Spell_Proxifier_Hadoop,41,0.219,0.175,0.394,0.377,0.5906,0.96
Spell_Proxifier_Linux,100,0.204,0.216,0.42,0.2472,0.778,0.31
Spell_Hadoop_BGL,35,0.965,0.373,1.338,0.5706,0.7716,0.78
Spell_Hadoop_HPC,102,0.959,0.367,1.325,0.9671,0.9937,0.4
Spell_Hadoop_HDFS,8,0.964,0.322,1.286,0.6749,0.8927,0.76
Spell_Hadoop_Zookeeper,36,0.98,0.523,1.503,0.9947,0.9989,0.63
Spell_Hadoop_Proxifier,60,0.964,0.396,1.359,0.8674,0.9132,0.64
Spell_Hadoop_Linux,111,0.949,0.423,1.372,0.2994,0.7749,0.39
Spell_Linux_BGL,414,0.256,0.761,1.018,0.7028,0.9287,0.36
Spell_Linux_HPC,8,0.24,0.265,0.505,0.2105,0.294,0.9
Spell_Linux_HDFS,144,0.209,0.404,0.613,0.9089,0.9787,0.51
Spell_Linux_Zookeeper,84,0.204,0.431,0.635,0.9951,0.9989,0.61
Spell_Linux_Proxifier,8,0.202,0.311,0.513,1,1,0.72
Spell_Linux_Hadoop,49,0.221,0.37,0.591,0.264,0.3095,0.94
Drain_BGL_HPC,80,1.472,0.171,1.643,0.8654,0.9766,0.43
Drain_BGL_HDFS,16,1.385,0.129,1.514,0.9325,0.9839,0.54
Drain_BGL_Zookeeper,71,1.394,0.247,1.641,0.9928,0.9985,0.61
Drain_BGL_Proxifier,122,1.416,0.345,1.762,0.7089,0.8296,0.64
Drain_BGL_Hadoop,40,1.147,0.159,1.306,0.2318,0.179,0.98
Drain_BGL_Linux,45,1.392,0.138,1.53,0.9398,0.9684,0.58
Drain_HPC_BGL,272,0.628,0.478,1.106,0.8086,0.9479,0.33
Drain_HPC_HDFS,54,0.599,0.193,0.792,0.8735,0.9682,0.53
Drain_HPC_Zookeeper,21,0.621,0.182,0.803,0.7876,0.9519,0.6
Drain_HPC_Proxifier,527,0.713,0.929,1.642,0.6797,0.8186,0.24
Drain_HPC_Hadoop,41,0.597,0.189,0.787,0.2295,0.1683,0.94
Drain_HPC_Linux,64,0.582,0.202,0.784,0.352,0.8002,0.5
Drain_HDFS_BGL,176,0.077,0.284,0.361,0.9904,0.9971,0.25
Drain_HDFS_HPC,152,0.078,0.23,0.308,0.8601,0.9757,0.37
Drain_HDFS_Zookeeper,81,0.077,0.25,0.327,0.9924,0.9984,0.11
Drain_HDFS_Proxifier,95,0.078,0.241,0.319,0.867,0.9129,0.18
Drain_HDFS_Hadoop,156,0.076,0.365,0.44,0.8869,0.9748,0.23
Drain_HDFS_Linux,145,0.077,0.22,0.297,0.471,0.8212,0.31
Drain_Zookeeper_BGL,906,0.192,0.972,1.164,0.2479,0.8668,0.31
Drain_Zookeeper_HPC,170,0.197,0.283,0.481,0.9043,0.9828,0.38
Drain_Zookeeper_HDFS,129,0.237,0.303,0.54,0.9165,0.9803,0.6
Drain_Zookeeper_Proxifier,31,0.235,0.205,0.439,0.764,0.8497,0.36
Drain_Zookeeper_Hadoop,108,0.192,0.31,0.502,0.5177,0.9371,0.74
Drain_Zookeeper_Linux,177,0.287,0.271,0.557,0.2196,0.773,0.26
Drain_Proxifier_BGL,1297,0.572,1.252,1.824,0.0497,0.8498,0.14
Drain_Proxifier_HPC,1655,0.641,1.313,1.954,0.0896,0.9061,0.15
Drain_Proxifier_HDFS,874,0.518,0.883,1.4,0.4961,0.9146,0.41
Drain_Proxifier_Zookeeper,102,0.561,0.287,0.847,0.9186,0.9836,0.22
Drain_Proxifier_Hadoop,85,0.554,0.28,0.834,0.3106,0.4511,0.89
Drain_Proxifier_Linux,169,0.776,0.263,1.039,0.2767,0.7738,0.3
Drain_Hadoop_BGL,373,0.782,0.724,1.506,0.9261,0.9782,0.45
Drain_Hadoop_HPC,401,0.779,0.58,1.359,0.8141,0.9691,0.27
Drain_Hadoop_HDFS,27,0.814,0.408,1.222,0.9963,0.9991,0.41
Drain_Hadoop_Zookeeper,472,0.772,0.748,1.52,0.7795,0.9607,0.23
Drain_Hadoop_Proxifier,301,0.793,0.689,1.482,0.7387,0.8464,0.2
Drain_Hadoop_Linux,239,0.948,0.464,1.412,0.1994,0.7698,0.22
Drain_Linux_BGL,1267,0.154,1.51,1.664,0.0643,0.8503,0.17
Drain_Linux_HPC,508,0.173,0.699,0.872,0.8285,0.9712,0.3
Drain_Linux_HDFS,1371,0.165,1.33,1.495,0.3826,0.9027,0.2
Drain_Linux_Zookeeper,361,0.174,0.703,0.877,0.9768,0.9951,0.13
Drain_Linux_Proxifier,715,0.192,1.359,1.551,0.6579,0.8109,0.13
Drain_Linux_Hadoop,41,0.172,0.354,0.527,0.2295,0.1683,0.94
MoLFI_BGL_HPC,86,0.326,0.181,0.507,0.9599,0.9924,0.33
MoLFI_BGL_HDFS,14,0.328,0.13,0.458,1,1,0.54
MoLFI_BGL_Zookeeper,44,0.339,0.16,0.498,0.9985,0.9997,0.63
MoLFI_BGL_Proxifier,30,0.339,0.181,0.52,0.7519,0.8526,0.25
MoLFI_BGL_Hadoop,39,0.335,0.152,0.487,0.2297,0.1693,0.98
MoLFI_BGL_Linux,25,0.327,0.167,0.494,0.5992,0.8173,0.76
MoLFI_HPC_BGL,923,0.355,0.932,1.287,0.2254,0.8609,0.35
MoLFI_HPC_HDFS,55,0.341,0.238,0.579,0.797,0.945,0.64
MoLFI_HPC_Zookeeper,25,0.353,0.186,0.539,0.9232,0.9844,0.6
MoLFI_HPC_Proxifier,743,0.353,1.158,1.511,0.6636,0.8133,0.23
MoLFI_HPC_Hadoop,42,0.344,0.193,0.537,0.2301,0.1713,0.95
MoLFI_HPC_Linux,59,0.343,0.196,0.539,0.349,0.7832,0.48
MoLFI_HDFS_BGL,41,0.079,0.17,0.249,0.4577,0.635,0.66
MoLFI_HDFS_HPC,203,0.123,0.3,0.423,0.8581,0.9692,0.43
MoLFI_HDFS_Zookeeper,64,0.079,0.236,0.315,0.9926,0.9984,0.2
MoLFI_HDFS_Proxifier,7,0.074,0.168,0.241,0.8724,0.8915,0.68
MoLFI_HDFS_Hadoop,32,0.079,0.172,0.251,0.2306,0.1732,0.92
MoLFI_HDFS_Linux,59,0.078,0.167,0.245,0.7839,0.8982,0.51
MoLFI_Zookeeper_BGL,113,0.129,0.252,0.381,0.754,0.9132,0.67
MoLFI_Zookeeper_HPC,217,0.14,0.296,0.436,0.8449,0.9735,0.35
MoLFI_Zookeeper_HDFS,14,0.146,0.168,0.314,1,1,0.61
MoLFI_Zookeeper_Proxifier,12,0.125,0.163,0.288,0.878,0.9193,0.63
MoLFI_Zookeeper_Hadoop,32,0.125,0.173,0.298,0.2297,0.1693,0.93
MoLFI_Zookeeper_Linux,17,0.144,0.146,0.291,0.7999,0.8882,0.54
MoLFI_Proxifier_BGL,149,0.482,0.396,0.879,0.9894,0.9967,0.3
MoLFI_Proxifier_HPC,81,0.479,0.247,0.727,0.9631,0.993,0.33
MoLFI_Proxifier_HDFS,13,0.5,0.232,0.732,0.8812,0.97,0.56
MoLFI_Proxifier_Zookeeper,53,0.48,0.253,0.733,0.9948,0.9989,0.61
MoLFI_Proxifier_Hadoop,41,0.488,0.238,0.727,0.2297,0.1693,0.98
MoLFI_Proxifier_Linux,142,0.512,0.298,0.81,0.3998,0.7954,0.48
MoLFI_Hadoop_BGL,52,0.42,0.366,0.786,0.6519,0.8387,0.65
MoLFI_Hadoop_HPC,59,0.683,0.33,1.013,0.9623,0.9927,0.42
MoLFI_Hadoop_HDFS,22,0.672,0.331,1.003,0.7238,0.9191,0.63
MoLFI_Hadoop_Zookeeper,40,0.531,0.374,0.906,0.9955,0.999,0.6
MoLFI_Hadoop_Proxifier,3,0.651,0.316,0.967,0.9998,0.9999,0.68
MoLFI_Hadoop_Linux,94,0.636,0.361,0.997,0.3424,0.783,0.51
MoLFI_Linux_BGL,422,0.133,0.74,0.872,0.579,0.9077,0.35
MoLFI_Linux_HPC,203,0.135,0.483,0.618,0.855,0.9685,0.42
MoLFI_Linux_HDFS,129,0.171,0.452,0.624,0.9176,0.9806,0.46
MoLFI_Linux_Zookeeper,57,0.141,0.404,0.545,0.995,0.9989,0.59
MoLFI_Linux_Proxifier,211,0.169,0.641,0.81,0.6867,0.8159,0.61
MoLFI_Linux_Hadoop,143,0.139,0.553,0.692,0.9981,0.9995,0.46


==> plot/result_summary_larger_context.csv <==
IPLoM_BGL_0.1,23,0.016,0.183,0.199,0.6875,0.8595,0.64
IPLoM_BGL_0.2,25,0.035,0.14,0.174,0.7614,0.892,0.56
IPLoM_BGL_0.3,21,0.17,0.154,0.324,0.6418,0.8291,0.64
IPLoM_BGL_0.4,17,0.192,0.089,0.281,0.4915,0.7755,0.68
IPLoM_BGL_0.5,14,0.215,0.106,0.32,0.3698,0.7029,0.73
IPLoM_BGL_0.6,14,0.371,0.09,0.461,0.36,0.6557,0.72
IPLoM_BGL_0.7,1,0.825,0.037,0.862,0.3831,0.666,0.71
IPLoM_BGL_0.8,1,1.526,0.027,1.554,0.3293,0.5308,0.79
IPLoM_BGL_0.9,1,1.597,0.019,1.616,0.4637,0.5404,0.84
IPLoM_HPC_0.1,62,0.063,0.191,0.254,0.8412,0.9587,0.38
IPLoM_HPC_0.2,16,0.238,0.155,0.393,0.78,0.9235,0.55
IPLoM_HPC_0.3,7,0.325,0.1,0.425,0.797,0.912,0.62
IPLoM_HPC_0.4,4,0.44,0.114,0.554,0.6403,0.7678,0.61
IPLoM_HPC_0.5,4,0.488,0.058,0.546,0.7042,0.8088,0.61
IPLoM_HPC_0.6,4,0.459,0.06,0.519,0.794,0.8475,0.6
IPLoM_HPC_0.7,4,0.595,0.04,0.635,0.8331,0.8151,0.6
IPLoM_HPC_0.8,1,0.629,0.03,0.659,0.9954,0.9957,0.53
IPLoM_HPC_0.9,0,0.894,0.013,0.907,0.9935,0.9954,0.76
IPLoM_HDFS_0.1,69,0.024,0.206,0.23,0.9121,0.9792,0.08
IPLoM_HDFS_0.2,68,0.031,0.196,0.228,0.8942,0.9737,0.08
IPLoM_HDFS_0.3,2,0.033,0.086,0.119,0.8556,0.9542,0.21
IPLoM_HDFS_0.4,2,0.045,0.08,0.124,0.8499,0.9502,0.22
IPLoM_HDFS_0.5,2,0.058,0.071,0.129,1,1,0.13
IPLoM_HDFS_0.6,2,0.063,0.057,0.12,1,1,0.13
IPLoM_HDFS_0.7,2,0.073,0.039,0.112,1,1,0.13
IPLoM_HDFS_0.8,1,0.08,0.026,0.106,1,1,0.14
IPLoM_HDFS_0.9,0,0.096,0.014,0.11,1,1,0.14
IPLoM_Zookeeper_0.1,256,0.011,0.377,0.387,0.9093,0.9831,0.03
IPLoM_Zookeeper_0.2,256,0.015,0.381,0.396,0.9125,0.985,0.03
IPLoM_Zookeeper_0.3,0,0.106,0.1,0.205,0.8587,0.9677,0.42
IPLoM_Zookeeper_0.4,5,0.167,0.096,0.262,0.9572,0.9891,0.25
IPLoM_Zookeeper_0.5,5,0.149,0.086,0.235,0.9342,0.9844,0.27
IPLoM_Zookeeper_0.6,5,0.16,0.067,0.227,0.8885,0.9759,0.29
IPLoM_Zookeeper_0.7,0,0.285,0.045,0.33,0.9696,0.9924,0.43
IPLoM_Zookeeper_0.8,0,0.52,0.034,0.554,0.8891,0.9655,0.52
IPLoM_Zookeeper_0.9,0,0.381,0.016,0.396,0.8404,0.9629,0.49
IPLoM_Proxifier_0.1,89,0.075,0.234,0.309,0.7474,0.8472,0.13
IPLoM_Proxifier_0.2,79,0.118,0.204,0.322,0.7466,0.8452,0.12
IPLoM_Proxifier_0.3,9,0.227,0.148,0.376,0.9478,0.962,0.22
IPLoM_Proxifier_0.4,9,0.274,0.089,0.364,0.8874,0.9223,0.25
IPLoM_Proxifier_0.5,0,0.447,0.057,0.503,0.8996,0.9296,0.34
IPLoM_Proxifier_0.6,0,0.481,0.048,0.529,0.9005,0.9309,0.34
IPLoM_Proxifier_0.7,0,0.567,0.062,0.63,0.9032,0.9331,0.33
IPLoM_Proxifier_0.8,0,0.684,0.023,0.707,0.9121,0.9402,0.33
IPLoM_Proxifier_0.9,0,0.747,0.012,0.759,0.9116,0.9445,0.33
LogSig_BGL_0.1,121,0.023,0.271,0.293,0.7759,0.9108,0.43
LogSig_BGL_0.2,33,0.255,0.186,0.441,0.7547,0.8879,0.51
LogSig_BGL_0.3,30,0.336,0.107,0.443,0.7605,0.9056,0.58
LogSig_BGL_0.4,24,0.123,0.115,0.238,0.7106,0.9117,0.59
LogSig_BGL_0.5,18,0.134,0.121,0.255,0.6107,0.8888,0.69
LogSig_BGL_0.6,29,0.634,0.076,0.71,0.9492,0.9896,0.61
LogSig_BGL_0.7,9,1.516,0.048,1.565,0.7127,0.9166,0.61
LogSig_BGL_0.8,9,1.709,0.031,1.741,0.5318,0.7974,0.75
LogSig_BGL_0.9,13,2.757,0.053,2.81,0.9937,0.9975,0.28
LogSig_HPC_0.1,133,0.119,0.31,0.429,0.8353,0.9574,0.45
LogSig_HPC_0.2,108,0.137,0.237,0.373,0.8306,0.9453,0.46
LogSig_HPC_0.3,19,0.246,0.086,0.331,0.8601,0.9447,0.48
LogSig_HPC_0.4,12,0.374,0.076,0.45,0.9767,0.9906,0.49
LogSig_HPC_0.5,10,0.367,0.081,0.449,0.9692,0.9863,0.49
LogSig_HPC_0.6,9,0.522,0.053,0.575,0.9973,0.9984,0.59
LogSig_HPC_0.7,6,0.462,0.038,0.499,0.8348,0.8173,0.75
LogSig_HPC_0.8,3,0.719,0.026,0.745,0.9966,0.9969,0.44
LogSig_HPC_0.9,0,0.799,0.012,0.811,0.7264,0.7365,0.79
LogSig_HDFS_0.1,3,0.015,0.142,0.157,0.9023,0.9733,0.2
LogSig_HDFS_0.2,3,0.024,0.105,0.129,0.8637,0.9574,0.27
LogSig_HDFS_0.3,5,0.032,0.104,0.136,0.869,0.9598,0.22
LogSig_HDFS_0.4,5,0.06,0.087,0.148,0.955,0.9872,0.2
LogSig_HDFS_0.5,2,0.051,0.059,0.11,0.821,0.9396,0.21
LogSig_HDFS_0.6,2,0.052,0.046,0.098,0.7572,0.9034,0.31
LogSig_HDFS_0.7,4,0.073,0.067,0.14,0.898,0.9668,0.22
LogSig_HDFS_0.8,4,0.102,0.03,0.133,0.9848,0.9955,0.22
LogSig_HDFS_0.9,3,0.115,0.016,0.131,0.8795,0.9608,0.24
LogSig_Zookeeper_0.1,256,0.021,0.373,0.395,0.9093,0.9831,0.03
LogSig_Zookeeper_0.2,256,0.027,0.368,0.394,0.9125,0.985,0.03
LogSig_Zookeeper_0.3,0,0.097,0.096,0.193,0.8131,0.955,0.38
LogSig_Zookeeper_0.4,7,0.214,0.114,0.328,0.9255,0.9803,0.18
LogSig_Zookeeper_0.5,7,0.196,0.077,0.273,0.8872,0.9719,0.21
LogSig_Zookeeper_0.6,11,0.22,0.069,0.289,0.9459,0.9891,0.23
LogSig_Zookeeper_0.7,2,0.331,0.04,0.372,0.8327,0.951,0.37
LogSig_Zookeeper_0.8,1,0.406,0.028,0.434,0.9922,0.9978,0.11
LogSig_Zookeeper_0.9,1,0.318,0.016,0.334,0.9593,0.992,0.2
LogSig_Proxifier_0.1,86,0.039,0.2,0.239,0.6849,0.8089,0.12
LogSig_Proxifier_0.2,46,0.073,0.179,0.253,0.7191,0.8223,0.14
LogSig_Proxifier_0.3,7,0.152,0.094,0.247,0.7027,0.8088,0.23
LogSig_Proxifier_0.4,8,0.25,0.076,0.326,0.7116,0.8146,0.19
LogSig_Proxifier_0.5,9,0.218,0.076,0.294,0.7627,0.8388,0.18
LogSig_Proxifier_0.6,7,0.243,0.062,0.306,0.8267,0.8759,0.13
LogSig_Proxifier_0.7,7,0.281,0.055,0.337,0.8093,0.8687,0.13
LogSig_Proxifier_0.8,5,0.351,0.046,0.396,0.8765,0.9032,0.14
LogSig_Proxifier_0.9,6,0.376,0.019,0.395,0.8716,0.9096,0.16
LKE_BGL_0.1,147,0.012,0.292,0.303,0.9859,0.9956,0.27
LKE_BGL_0.2,49,0.102,0.155,0.257,0.7438,0.8812,0.53
LKE_BGL_0.3,16,0.501,0.133,0.634,0.4653,0.6483,0.61
LKE_BGL_0.4,27,0.369,0.119,0.488,0.84,0.9616,0.56
LKE_BGL_0.5,18,0.302,0.101,0.403,0.2498,0.4763,0.71
LKE_BGL_0.6,11,0.419,0.11,0.53,0.3047,0.5582,0.75
LKE_BGL_0.7,0,0.202,0.025,0.227,0.1937,0.1365,0.95
LKE_BGL_0.8,0,0.202,0.018,0.221,0.2113,0.14,0.95
LKE_BGL_0.9,1,3.609,0.018,3.627,0.6734,0.8072,0.85
LKE_HPC_0.1,2,0.057,0.096,0.153,0.2193,0.1937,0.92
LKE_HPC_0.2,0,0.212,0.076,0.288,0.251,0.1435,0.95
LKE_HPC_0.3,0,0.306,0.069,0.375,0.4986,0.6538,0.85
LKE_HPC_0.4,,,,,,,
LKE_HPC_0.5,0,0.725,0.053,0.777,0.7148,0.8184,0.8
LKE_HPC_0.6,98,0.437,0.164,0.601,0.9611,0.9773,0.37
LKE_HPC_0.7,98,0.463,0.124,0.586,0.9709,0.9737,0.34
LKE_HPC_0.8,,,,,,,
LKE_HPC_0.9,,,,,,,
LKE_HDFS_0.1,66,0.019,0.18,0.198,0.6992,0.9073,0.21
LKE_HDFS_0.2,66,0.021,0.144,0.165,0.6981,0.904,0.21
LKE_HDFS_0.3,0,0.055,0.069,0.124,0.3017,0.3879,0.51
LKE_HDFS_0.4,2,0.039,0.073,0.112,0.7868,0.9235,0.26
LKE_HDFS_0.5,1,0.051,0.06,0.11,0.7937,0.9257,0.26
LKE_HDFS_0.6,1,0.068,0.057,0.125,0.7999,0.9246,0.26
LKE_HDFS_0.7,0,0.112,0.033,0.145,0.3261,0.406,0.5
LKE_HDFS_0.8,0,0.124,0.021,0.145,0.3319,0.4129,0.53
LKE_HDFS_0.9,0,0.124,0.014,0.138,0.7656,0.9116,0.34
LKE_Zookeeper_0.1,256,0.01,0.326,0.337,0.9093,0.9831,0.03
LKE_Zookeeper_0.2,256,0.016,0.412,0.428,0.9125,0.985,0.03
LKE_Zookeeper_0.3,12,0.065,0.108,0.174,0.901,0.9811,0.14
LKE_Zookeeper_0.4,0,1.373,0.094,1.467,0.7542,0.9203,0.46
LKE_Zookeeper_0.5,5,0.231,0.085,0.316,0.9079,0.9797,0.17
LKE_Zookeeper_0.6,0,1.499,0.06,1.558,0.3727,0.6765,0.55
LKE_Zookeeper_0.7,0,4.132,0.049,4.18,0.476,0.7311,0.52
LKE_Zookeeper_0.8,0,6.73,0.037,6.767,0.7097,0.8875,0.32
LKE_Zookeeper_0.9,1,0.473,0.018,0.491,0.9625,0.9926,0.15
LKE_Proxifier_0.1,15,0.041,0.114,0.155,0.5248,0.4848,0.52
LKE_Proxifier_0.2,89,0.186,0.206,0.392,0.6699,0.8016,0.12
LKE_Proxifier_0.3,9,0.414,0.166,0.581,0.8079,0.8647,0.27
LKE_Proxifier_0.4,1,0.144,0.041,0.185,0.5494,0.3797,0.96
LKE_Proxifier_0.5,0,0.241,0.047,0.288,0.5826,0.4476,0.96
LKE_Proxifier_0.6,0,0.43,0.036,0.467,0.8712,0.8904,0.55
LKE_Proxifier_0.7,0,0.382,0.024,0.406,0.5771,0.4439,0.96
LKE_Proxifier_0.8,0,0.4,0.019,0.418,0.5765,0.4562,0.96
LKE_Proxifier_0.9,0,1.262,0.015,1.276,0.855,0.9056,0.26
FT_tree_BGL_0.1,133,0.013,0.213,0.225,0.3736,0.4827,0.54
FT_tree_BGL_0.2,69,0.031,0.178,0.209,0.3702,0.4146,0.59
FT_tree_BGL_0.3,38,0.04,0.11,0.15,0.3458,0.4212,0.61
FT_tree_BGL_0.4,45,0.051,0.124,0.175,0.2694,0.4135,0.63
FT_tree_BGL_0.5,41,0.076,0.139,0.215,0.2364,0.4394,0.65
FT_tree_BGL_0.6,48,0.075,0.129,0.204,0.2853,0.5186,0.67
FT_tree_BGL_0.7,22,0.221,0.057,0.278,0.2826,0.4745,0.67
FT_tree_BGL_0.8,9,0.477,0.028,0.505,0.2659,0.3644,0.79
FT_tree_BGL_0.9,5,0.792,0.015,0.806,0.4227,0.4572,0.84
FT_tree_HPC_0.1,130,0.062,0.258,0.32,0.8381,0.958,0.36
FT_tree_HPC_0.2,111,0.13,0.258,0.388,0.9657,0.9905,0.29
FT_tree_HPC_0.3,103,0.174,0.19,0.364,0.9834,0.9943,0.28
FT_tree_HPC_0.4,96,0.315,0.151,0.466,0.9846,0.9937,0.27
FT_tree_HPC_0.5,96,0.308,0.187,0.496,0.9797,0.9909,0.25
FT_tree_HPC_0.6,96,0.337,0.169,0.506,0.9754,0.9858,0.23
FT_tree_HPC_0.7,96,0.374,0.123,0.497,0.972,0.9748,0.19
FT_tree_HPC_0.8,90,0.377,0.108,0.486,0.9381,0.9456,0.16
FT_tree_HPC_0.9,89,0.443,0.101,0.544,0.5839,0.7944,0.13
FT_tree_HDFS_0.1,7,0.014,0.12,0.134,1,1,0.13
FT_tree_HDFS_0.2,5,0.031,0.166,0.196,1,1,0.13
FT_tree_HDFS_0.3,4,0.036,0.098,0.134,1,1,0.12
FT_tree_HDFS_0.4,4,0.047,0.097,0.144,1,1,0.13
FT_tree_HDFS_0.5,3,0.053,0.068,0.122,1,1,0.13
FT_tree_HDFS_0.6,3,0.065,0.058,0.123,1,1,0.13
FT_tree_HDFS_0.7,3,0.065,0.04,0.106,1,1,0.14
FT_tree_HDFS_0.8,3,0.095,0.029,0.124,1,1,0.15
FT_tree_HDFS_0.9,1,0.09,0.014,0.104,1,1,0.14
FT_tree_Zookeeper_0.1,149,0.021,0.305,0.326,0.9155,0.9842,0.09
FT_tree_Zookeeper_0.2,149,0.014,0.261,0.276,0.9211,0.9864,0.09
FT_tree_Zookeeper_0.3,102,0.054,0.189,0.243,0.9351,0.988,0.14
FT_tree_Zookeeper_0.4,85,0.106,0.17,0.277,0.9355,0.9851,0.14
FT_tree_Zookeeper_0.5,85,0.101,0.153,0.255,0.9376,0.9869,0.15
FT_tree_Zookeeper_0.6,85,0.104,0.137,0.241,0.964,0.9933,0.16
FT_tree_Zookeeper_0.7,37,0.136,0.077,0.213,0.9956,0.9989,0.15
FT_tree_Zookeeper_0.8,19,0.165,0.052,0.217,0.9964,0.999,0.15
FT_tree_Zookeeper_0.9,19,0.237,0.036,0.273,0.9893,0.9979,0.19
FT_tree_Proxifier_0.1,75,0.053,0.204,0.257,0.7007,0.817,0.12
FT_tree_Proxifier_0.2,68,0.08,0.186,0.266,0.6965,0.8173,0.12
FT_tree_Proxifier_0.3,73,0.155,0.182,0.337,0.7119,0.8186,0.13
FT_tree_Proxifier_0.4,70,0.222,0.132,0.354,0.6881,0.806,0.13
FT_tree_Proxifier_0.5,16,0.355,0.081,0.437,0.829,0.8683,0.15
FT_tree_Proxifier_0.6,12,0.372,0.075,0.447,0.8045,0.8661,0.14
FT_tree_Proxifier_0.7,10,0.535,0.064,0.6,0.8067,0.868,0.13
FT_tree_Proxifier_0.8,8,0.464,0.042,0.506,0.8754,0.9024,0.14
FT_tree_Proxifier_0.9,8,0.5,0.034,0.534,0.8679,0.9073,0.15
Spell_BGL_0.1,66,0.015,0.173,0.188,0.4204,0.5742,0.55
Spell_BGL_0.2,35,0.063,0.123,0.186,0.4222,0.5282,0.61
Spell_BGL_0.3,34,0.087,0.13,0.217,0.3992,0.5397,0.62
Spell_BGL_0.4,32,0.099,0.116,0.214,0.3228,0.546,0.65
Spell_BGL_0.5,27,0.1,0.104,0.205,0.2951,0.585,0.68
Spell_BGL_0.6,20,0.128,0.096,0.224,0.3954,0.704,0.71
Spell_BGL_0.7,12,0.437,0.106,0.544,0.3974,0.6855,0.72
Spell_BGL_0.8,9,0.609,0.033,0.642,0.3456,0.5639,0.79
Spell_BGL_0.9,7,0.896,0.018,0.914,0.5861,0.7197,0.84
Spell_HPC_0.1,109,0.066,0.258,0.325,0.7756,0.9371,0.6
Spell_HPC_0.2,74,0.148,0.223,0.371,0.8278,0.9445,0.45
Spell_HPC_0.3,91,0.229,0.179,0.409,0.8534,0.9465,0.47
Spell_HPC_0.4,8,0.403,0.07,0.474,0.889,0.9484,0.58
Spell_HPC_0.5,8,0.534,0.062,0.595,0.9301,0.9658,0.58
Spell_HPC_0.6,8,0.622,0.053,0.675,0.9831,0.9899,0.57
Spell_HPC_0.7,8,0.612,0.045,0.657,0.9958,0.9961,0.54
Spell_HPC_0.8,4,0.693,0.032,0.724,0.9966,0.9969,0.27
Spell_HPC_0.9,2,1.094,0.016,1.11,0.996,0.9972,0.4
Spell_HDFS_0.1,5,0.022,0.128,0.15,0.528,0.7704,0.5
Spell_HDFS_0.2,50,0.029,0.141,0.17,0.73,0.9168,0.41
Spell_HDFS_0.3,4,0.041,0.089,0.13,0.419,0.6235,0.54
Spell_HDFS_0.4,6,0.044,0.074,0.118,0.4427,0.6446,0.52
Spell_HDFS_0.5,6,0.073,0.079,0.152,0.5758,0.7895,0.51
Spell_HDFS_0.6,5,0.06,0.057,0.117,0.6334,0.8256,0.48
Spell_HDFS_0.7,5,0.069,0.039,0.107,0.595,0.7978,0.51
Spell_HDFS_0.8,5,0.098,0.028,0.126,0.6989,0.8722,0.52
Spell_HDFS_0.9,4,0.094,0.015,0.109,0.4667,0.6699,0.55
Spell_Zookeeper_0.1,25,0.02,0.132,0.153,0.3627,0.6449,0.7
Spell_Zookeeper_0.2,25,0.028,0.11,0.138,0.3512,0.6584,0.69
Spell_Zookeeper_0.3,38,0.082,0.135,0.216,0.6614,0.8992,0.62
Spell_Zookeeper_0.4,25,0.111,0.114,0.225,0.9929,0.9982,0.55
Spell_Zookeeper_0.5,25,0.118,0.12,0.238,0.9887,0.9975,0.55
Spell_Zookeeper_0.6,25,0.115,0.085,0.2,0.9798,0.996,0.54
Spell_Zookeeper_0.7,25,0.166,0.065,0.23,0.9903,0.9976,0.54
Spell_Zookeeper_0.8,16,0.224,0.039,0.263,0.9905,0.9973,0.53
Spell_Zookeeper_0.9,16,0.225,0.026,0.251,0.9483,0.9893,0.52
Spell_Proxifier_0.1,52,0.05,0.169,0.219,0.7771,0.8376,0.63
Spell_Proxifier_0.2,29,0.113,0.149,0.262,0.7767,0.8395,0.64
Spell_Proxifier_0.3,5,0.134,0.069,0.204,0.8967,0.9119,0.73
Spell_Proxifier_0.4,6,0.184,0.067,0.251,1,1,0.73
Spell_Proxifier_0.5,5,0.244,0.061,0.305,1,1,0.73
Spell_Proxifier_0.6,4,0.384,0.046,0.43,0.8966,0.912,0.74
Spell_Proxifier_0.7,5,0.374,0.048,0.422,1,1,0.73
Spell_Proxifier_0.8,4,0.417,0.034,0.451,0.8948,0.913,0.73
Spell_Proxifier_0.9,4,0.468,0.041,0.509,0.894,0.919,0.72
Drain_BGL_0.1,79,0.011,0.19,0.202,0.7896,0.9178,0.45
Drain_BGL_0.2,52,0.051,0.16,0.211,0.7612,0.8919,0.47
Drain_BGL_0.3,38,0.085,0.146,0.231,0.6914,0.8635,0.51
Drain_BGL_0.4,46,0.129,0.159,0.287,0.5388,0.8149,0.54
Drain_BGL_0.5,39,0.145,0.1,0.245,0.4043,0.7448,0.58
Drain_BGL_0.6,38,0.126,0.109,0.235,0.4653,0.7795,0.57
Drain_BGL_0.7,8,0.272,0.05,0.322,0.7576,0.9336,0.57
Drain_BGL_0.8,6,0.337,0.036,0.373,0.658,0.8803,0.69
Drain_BGL_0.9,3,0.897,0.019,0.916,0.6248,0.7614,0.79
Drain_HPC_0.1,38,0.061,0.187,0.248,0.8507,0.9609,0.39
Drain_HPC_0.2,24,0.181,0.148,0.328,0.961,0.989,0.36
Drain_HPC_0.3,14,0.238,0.098,0.337,0.9976,0.9992,0.44
Drain_HPC_0.4,94,0.293,0.17,0.463,0.8754,0.9428,0.37
Drain_HPC_0.5,94,0.404,0.141,0.545,0.9121,0.9577,0.34
Drain_HPC_0.6,94,0.52,0.143,0.663,0.9612,0.9773,0.32
Drain_HPC_0.7,94,0.495,0.117,0.612,0.9709,0.9737,0.28
Drain_HPC_0.8,92,0.668,0.114,0.781,0.9381,0.9456,0.18
Drain_HPC_0.9,93,0.656,0.099,0.755,0.5833,0.7942,0.19
Drain_HDFS_0.1,69,0.017,0.193,0.21,0.9121,0.9792,0.08
Drain_HDFS_0.2,68,0.025,0.172,0.197,0.8942,0.9737,0.08
Drain_HDFS_0.3,4,0.04,0.11,0.15,1,1,0.12
Drain_HDFS_0.4,4,0.041,0.077,0.118,1,1,0.13
Drain_HDFS_0.5,2,0.054,0.07,0.124,1,1,0.13
Drain_HDFS_0.6,2,0.061,0.062,0.124,1,1,0.13
Drain_HDFS_0.7,2,0.068,0.041,0.108,1,1,0.13
Drain_HDFS_0.8,1,0.076,0.027,0.103,1,1,0.14
Drain_HDFS_0.9,0,0.095,0.016,0.11,1,1,0.14
Drain_Zookeeper_0.1,256,0.01,0.35,0.359,0.9093,0.9831,0.03
Drain_Zookeeper_0.2,256,0.017,0.388,0.405,0.9125,0.985,0.03
Drain_Zookeeper_0.3,9,0.064,0.118,0.182,0.9135,0.9834,0.23
Drain_Zookeeper_0.4,3,0.141,0.098,0.238,0.9888,0.9972,0.3
Drain_Zookeeper_0.5,3,0.149,0.083,0.232,0.983,0.9962,0.3
Drain_Zookeeper_0.6,3,0.251,0.063,0.315,0.9711,0.9943,0.31
Drain_Zookeeper_0.7,1,0.284,0.052,0.337,0.998,0.9995,0.42
Drain_Zookeeper_0.8,0,0.221,0.033,0.253,1,1,0.41
Drain_Zookeeper_0.9,0,0.289,0.019,0.308,0.9997,0.9999,0.36
Drain_Proxifier_0.1,89,0.068,0.212,0.279,0.7474,0.8472,0.13
Drain_Proxifier_0.2,79,0.104,0.217,0.321,0.7466,0.8452,0.12
Drain_Proxifier_0.3,50,0.309,0.131,0.44,0.7397,0.842,0.13
Drain_Proxifier_0.4,46,0.52,0.115,0.635,0.7224,0.8357,0.13
Drain_Proxifier_0.5,28,0.744,0.09,0.833,0.8043,0.8738,0.11
Drain_Proxifier_0.6,11,0.901,0.067,0.969,0.8777,0.9168,0.11
Drain_Proxifier_0.7,3,1.089,0.087,1.176,0.8764,0.9165,0.11
Drain_Proxifier_0.8,3,1.159,0.031,1.19,0.8712,0.9156,0.12
Drain_Proxifier_0.9,3,1.061,0.017,1.078,0.8575,0.9147,0.13
MoLFI_BGL_0.1,121,0.012,0.252,0.263,0.9949,0.9984,0.25
MoLFI_BGL_0.2,43,0.09,0.19,0.279,0.7799,0.9027,0.51
MoLFI_BGL_0.3,76,0.102,0.192,0.295,0.9634,0.9886,0.44
MoLFI_BGL_0.4,37,0.467,0.117,0.584,0.2991,0.4915,0.6
MoLFI_BGL_0.5,29,0.257,0.098,0.355,0.2467,0.4675,0.69
MoLFI_BGL_0.6,20,0.322,0.084,0.406,0.327,0.6011,0.68
MoLFI_BGL_0.7,20,0.548,0.087,0.635,0.5235,0.8114,0.7
MoLFI_BGL_0.8,12,0.749,0.041,0.79,0.4756,0.7461,0.75
MoLFI_BGL_0.9,14,1.043,0.024,1.067,0.5043,0.6094,0.81
MoLFI_HPC_0.1,119,0.073,0.266,0.338,0.8584,0.9627,0.45
MoLFI_HPC_0.2,17,0.175,0.123,0.298,0.664,0.8569,0.5
MoLFI_HPC_0.3,98,0.267,0.169,0.436,0.8558,0.9431,0.42
MoLFI_HPC_0.4,95,0.263,0.148,0.411,0.8754,0.9428,0.4
MoLFI_HPC_0.5,97,0.455,0.221,0.676,0.9123,0.9578,0.4
MoLFI_HPC_0.6,95,0.447,0.137,0.584,0.9612,0.9773,0.35
MoLFI_HPC_0.7,97,0.467,0.205,0.672,0.9712,0.974,0.32
MoLFI_HPC_0.8,88,0.552,0.114,0.665,0.9419,0.9487,0.26
MoLFI_HPC_0.9,88,0.661,0.091,0.752,0.5839,0.7944,0.33
MoLFI_HDFS_0.1,10,0.017,0.128,0.145,0.7813,0.9281,0.45
MoLFI_HDFS_0.2,11,0.025,0.116,0.141,0.9341,0.9806,0.43
MoLFI_HDFS_0.3,10,0.039,0.143,0.181,0.7922,0.9288,0.45
MoLFI_HDFS_0.4,13,0.044,0.092,0.136,0.9997,0.9999,0.39
MoLFI_HDFS_0.5,10,0.066,0.075,0.14,0.923,0.9762,0.43
MoLFI_HDFS_0.6,8,0.06,0.058,0.118,0.9528,0.9851,0.42
MoLFI_HDFS_0.7,8,0.114,0.058,0.173,0.9513,0.9848,0.41
MoLFI_HDFS_0.8,7,0.076,0.029,0.105,0.8038,0.9276,0.47
MoLFI_HDFS_0.9,7,0.133,0.019,0.152,0.9357,0.9802,0.44
MoLFI_Zookeeper_0.1,51,0.01,0.175,0.186,0.9979,0.9996,0.45
MoLFI_Zookeeper_0.2,51,0.016,0.158,0.174,0.9971,0.9995,0.43
MoLFI_Zookeeper_0.3,46,0.04,0.13,0.17,0.9994,0.9999,0.53
MoLFI_Zookeeper_0.4,15,0.066,0.092,0.158,0.9624,0.9904,0.57
MoLFI_Zookeeper_0.5,15,0.079,0.075,0.154,0.9415,0.9862,0.57
MoLFI_Zookeeper_0.6,29,0.09,0.079,0.169,0.9953,0.9991,0.52
MoLFI_Zookeeper_0.7,20,0.111,0.051,0.162,0.9821,0.9956,0.54
MoLFI_Zookeeper_0.8,14,0.15,0.037,0.187,0.998,0.9994,0.52
MoLFI_Zookeeper_0.9,14,0.147,0.021,0.168,0.9888,0.9978,0.5
MoLFI_Proxifier_0.1,58,0.079,0.197,0.276,0.8553,0.9042,0.63
MoLFI_Proxifier_0.2,57,0.119,0.18,0.3,0.8393,0.894,0.63
MoLFI_Proxifier_0.3,26,0.272,0.104,0.375,0.7752,0.8387,0.66
MoLFI_Proxifier_0.4,25,0.287,0.186,0.473,0.8252,0.8873,0.65
MoLFI_Proxifier_0.5,22,0.367,0.094,0.461,0.8283,0.8679,0.64
MoLFI_Proxifier_0.6,14,0.444,0.065,0.509,0.8871,0.9066,0.64
MoLFI_Proxifier_0.7,14,0.497,0.057,0.554,0.9758,0.9821,0.63
MoLFI_Proxifier_0.8,13,0.584,0.048,0.632,0.8763,0.9031,0.63
MoLFI_Proxifier_0.9,11,0.55,0.05,0.6,0.8718,0.9098,0.62


==> plot/result_summary_logparse_Hadoop_Linux.csv <==
,precision,recall,F measure,RI,training time
Hadoop_IPLoM_LOGPARSE,0.9927,1,0.9963,0.9991,0.086
Hadoop_LogSig_LOGPARSE,0.9925,0.7623,0.8623,0.9698,20.952
Hadoop_LKE_LOGPARSE,0.1239,1,0.2204,0.1239,230.498
Hadoop_FT_tree_LOGPARSE,0.9983,0.7961,0.8858,0.9746,0.434
Hadoop_Spell_LOGPARSE,0.9921,0.9003,0.944,0.9868,0.533
Hadoop_Drain_LOGPARSE,0.9981,0.9998,0.9989,0.9997,0.455
Hadoop_MoLFI_LOGPARSE,0.9999,0.7993,0.8884,0.9751,24.417
Linux_IPLoM_LOGPARSE,0.965,1,0.9822,0.991,0.093
Linux_LogSig_LOGPARSE,0.7451,0.3468,0.4733,0.8092,13.212
Linux_LKE_LOGPARSE,0.8697,1,0.9303,0.963,195.489
Linux_FT_tree_LOGPARSE,0.8143,0.4522,0.5815,0.8391,0.279
Linux_Spell_LOGPARSE,0.8971,1,0.9458,0.9717,0.483
Linux_Drain_LOGPARSE,0.9654,1,0.9824,0.9911,0.448
Linux_MoLFI_LOGPARSE,0.9757,0.5684,0.7184,0.8898,13.915


==> plot/result_summary_mix_except_one.csv <==
algorithm_trainingData_evalData,template num,training time,match time,whole time,F1,RI,compress rate
IPLoM_MixedLog_2kHPC,232,2.32,0.262,2.582,0.9525,0.9911,0.36
IPLoM_MixedLog_2kHDFS,16,6.483,0.158,6.641,0.9325,0.9839,0.38
IPLoM_MixedLog_2kZookeeper,73,3.919,0.219,4.138,0.9227,0.9844,0.42
IPLoM_MixedLog_2kHadoop,290,3.44,0.415,3.855,0.9343,0.9847,0.44
LogSig_MixedLog_2kHPC,294,2.025,0.295,2.32,0.8487,0.9703,0.56
LogSig_MixedLog_2kHDFS,8,2.747,0.134,2.881,0.7812,0.9286,0.62
LogSig_MixedLog_2kZookeeper,31,2.455,0.168,2.622,0.5159,0.8146,0.78
LogSig_MixedLog_2kHadoop,151,2.596,0.334,2.931,0.9919,0.998,0.58
FT_tree_MixedLog_2kHPC,254,2.286,0.262,2.548,0.8309,0.9715,0.27
FT_tree_MixedLog_2kHDFS,82,3.644,0.258,3.902,0.9278,0.9828,0.18
FT_tree_MixedLog_2kZookeeper,89,1.806,0.248,2.054,0.921,0.9841,0.4
FT_tree_MixedLog_2kHadoop,185,0.639,0.333,0.973,0.995,0.9988,0.3
Spell_MixedLog_2kHPC,107,1.073,0.2,1.273,0.9547,0.9913,0.43
Spell_MixedLog_2kHDFS,147,4.91,0.284,5.194,0.8673,0.9701,0.53
Spell_MixedLog_2kZookeeper,31,3.348,0.174,3.522,0.9629,0.9917,0.59
Spell_MixedLog_2kHadoop,169,1.497,0.345,1.841,0.9965,0.9991,0.53
Drain_MixedLog_2kHPC,372,2.155,0.421,2.576,0.9387,0.9886,0.3
Drain_MixedLog_2kHDFS,16,6.619,0.224,6.843,0.9325,0.9839,0.42
Drain_MixedLog_2kZookeeper,53,4.214,0.2,4.413,0.9232,0.9845,0.49
Drain_MixedLog_2kHadoop,178,2.624,0.346,2.97,0.9951,0.9988,0.48


==> plot/result_summary_noContext.csv <==
name,newtemplate,train_time,match_time,all_time,F1,RI,compression
IPLoM_BGL_0.1,37,0.008,0.114,0.121,0.778,0.9118,0.57
IPLoM_BGL_0.2,22,0.016,0.097,0.113,0.7813,0.9035,0.58
IPLoM_BGL_0.3,21,0.103,0.089,0.192,0.6434,0.8303,0.64
IPLoM_BGL_0.4,21,0.147,0.078,0.225,0.4914,0.7755,0.68
IPLoM_BGL_0.5,19,0.144,0.069,0.213,0.3679,0.7006,0.73
IPLoM_BGL_0.6,21,0.153,0.059,0.212,0.3598,0.6557,0.7
IPLoM_BGL_0.7,1,0.299,0.037,0.336,0.3831,0.666,0.72
IPLoM_BGL_0.8,1,0.554,0.025,0.579,0.3293,0.5308,0.79
IPLoM_BGL_0.9,1,0.543,0.014,0.558,0.4637,0.5404,0.84
IPLoM_HPC_0.1,58,0.018,0.161,0.179,0.9623,0.9914,0.33
IPLoM_HPC_0.2,20,0.061,0.095,0.156,0.8815,0.9635,0.51
IPLoM_HPC_0.3,11,0.082,0.079,0.161,0.8981,0.9613,0.52
IPLoM_HPC_0.4,6,0.116,0.069,0.185,0.6339,0.7648,0.6
IPLoM_HPC_0.5,6,0.155,0.06,0.215,0.6955,0.8045,0.6
IPLoM_HPC_0.6,6,0.176,0.048,0.224,0.7829,0.8408,0.59
IPLoM_HPC_0.7,6,0.173,0.041,0.214,0.8203,0.8031,0.58
IPLoM_HPC_0.8,1,0.325,0.025,0.35,0.9954,0.9957,0.53
IPLoM_HPC_0.9,0,0.396,0.015,0.41,0.9935,0.9954,0.76
IPLoM_HDFS_0.1,69,0.014,0.23,0.244,0.9121,0.9792,0.08
IPLoM_HDFS_0.2,68,0.017,0.14,0.157,0.8942,0.9737,0.08
IPLoM_HDFS_0.3,2,0.028,0.095,0.123,0.8556,0.9542,0.21
IPLoM_HDFS_0.4,2,0.025,0.074,0.099,0.8499,0.9502,0.22
IPLoM_HDFS_0.5,2,0.026,0.068,0.094,1,1,0.13
IPLoM_HDFS_0.6,2,0.031,0.052,0.083,1,1,0.13
IPLoM_HDFS_0.7,2,0.039,0.042,0.081,1,1,0.13
IPLoM_HDFS_0.8,1,0.041,0.028,0.069,1,1,0.14
IPLoM_HDFS_0.9,0,0.05,0.013,0.063,1,1,0.14
IPLoM_Zookeeper_0.1,255,0.006,0.249,0.255,0.9093,0.9831,0.04
IPLoM_Zookeeper_0.2,255,0.012,0.29,0.301,0.9125,0.985,0.04
IPLoM_Zookeeper_0.3,0,0.12,0.104,0.224,0.8587,0.9677,0.42
IPLoM_Zookeeper_0.4,5,0.152,0.095,0.248,0.9572,0.9891,0.25
IPLoM_Zookeeper_0.5,5,0.172,0.08,0.251,0.9342,0.9844,0.27
IPLoM_Zookeeper_0.6,5,0.166,0.115,0.282,0.8885,0.9759,0.29
IPLoM_Zookeeper_0.7,0,0.332,0.065,0.397,0.9696,0.9924,0.43
IPLoM_Zookeeper_0.8,0,0.279,0.028,0.308,0.8891,0.9655,0.52
IPLoM_Zookeeper_0.9,0,0.275,0.015,0.29,0.8404,0.9629,0.49
IPLoM_Proxifier_0.1,71,0.026,0.141,0.167,0.7477,0.8473,0.13
IPLoM_Proxifier_0.2,73,0.027,0.131,0.159,0.7467,0.8453,0.12
IPLoM_Proxifier_0.3,6,0.044,0.095,0.14,0.9482,0.9623,0.21
IPLoM_Proxifier_0.4,6,0.062,0.082,0.144,0.8994,0.9309,0.25
IPLoM_Proxifier_0.5,0,0.073,0.057,0.13,0.8996,0.9296,0.34
IPLoM_Proxifier_0.6,0,0.108,0.053,0.162,0.9005,0.9309,0.34
IPLoM_Proxifier_0.7,0,0.134,0.038,0.172,0.9032,0.9331,0.33
IPLoM_Proxifier_0.8,0,0.143,0.025,0.168,0.9121,0.9402,0.33
IPLoM_Proxifier_0.9,0,0.184,0.012,0.196,0.9116,0.9445,0.33
LogSig_BGL_0.1,313,0.014,0.253,0.267,0.9534,0.9862,0.18
LogSig_BGL_0.2,29,0.276,0.094,0.37,0.7766,0.9008,0.52
LogSig_BGL_0.3,32,0.337,0.09,0.427,0.9518,0.9848,0.55
LogSig_BGL_0.4,24,0.05,0.08,0.13,0.7403,0.9238,0.59
LogSig_BGL_0.5,25,0.104,0.13,0.233,0.5997,0.8836,0.66
LogSig_BGL_0.6,10,0.527,0.048,0.575,0.4576,0.7705,0.72
LogSig_BGL_0.7,38,0.897,0.057,0.954,0.9541,0.9901,0.39
LogSig_BGL_0.8,9,1.02,0.026,1.047,0.5318,0.7974,0.74
LogSig_BGL_0.9,5,1.389,0.016,1.404,0.8971,0.9546,0.8
LogSig_HPC_0.1,95,0.037,0.157,0.194,0.8346,0.9663,0.26
LogSig_HPC_0.2,46,0.074,0.114,0.189,0.8468,0.9619,0.26
LogSig_HPC_0.3,36,0.058,0.097,0.155,0.8584,0.957,0.25
LogSig_HPC_0.4,1,0.072,0.067,0.139,0.7539,0.8705,0.75
LogSig_HPC_0.5,13,0.087,0.065,0.152,0.9592,0.9821,0.26
LogSig_HPC_0.6,11,0.086,0.052,0.138,0.9857,0.9917,0.41
LogSig_HPC_0.7,8,0.113,0.038,0.15,0.822,0.8052,0.63
LogSig_HPC_0.8,5,0.154,0.032,0.186,0.9666,0.9698,0.29
LogSig_HPC_0.9,0,0.114,0.012,0.126,0.7264,0.7365,0.79
LogSig_HDFS_0.1,3,0.013,0.16,0.174,0.9023,0.9733,0.2
LogSig_HDFS_0.2,3,0.013,0.095,0.108,0.8637,0.9574,0.27
LogSig_HDFS_0.3,6,0.038,0.135,0.173,0.8692,0.9599,0.22
LogSig_HDFS_0.4,5,0.025,0.117,0.141,0.9611,0.989,0.2
LogSig_HDFS_0.5,2,0.03,0.064,0.094,0.821,0.9396,0.21
LogSig_HDFS_0.6,3,0.036,0.051,0.088,0.7573,0.9034,0.31
LogSig_HDFS_0.7,4,0.037,0.043,0.081,0.898,0.9668,0.22
LogSig_HDFS_0.8,5,0.042,0.026,0.068,0.9765,0.9931,0.18
LogSig_HDFS_0.9,3,0.047,0.013,0.06,0.8795,0.9608,0.24
LogSig_Zookeeper_0.1,255,0.009,0.233,0.241,0.9093,0.9831,0.04
LogSig_Zookeeper_0.2,255,0.012,0.213,0.225,0.9125,0.985,0.04
LogSig_Zookeeper_0.3,0,0.072,0.1,0.172,0.8417,0.9638,0.37
LogSig_Zookeeper_0.4,7,0.114,0.092,0.206,0.9255,0.9803,0.2
LogSig_Zookeeper_0.5,7,0.124,0.072,0.196,0.8872,0.9719,0.21
LogSig_Zookeeper_0.6,21,0.17,0.074,0.244,0.9924,0.9985,0.18
LogSig_Zookeeper_0.7,6,0.189,0.051,0.24,0.982,0.9955,0.21
LogSig_Zookeeper_0.8,1,0.244,0.027,0.271,0.9922,0.9978,0.11
LogSig_Zookeeper_0.9,2,0.228,0.015,0.243,0.961,0.9923,0.19
LogSig_Proxifier_0.1,71,0.011,0.141,0.152,0.6851,0.809,0.13
LogSig_Proxifier_0.2,56,0.022,0.142,0.165,0.684,0.8162,0.13
LogSig_Proxifier_0.3,7,0.041,0.091,0.132,0.7027,0.8088,0.23
LogSig_Proxifier_0.4,28,0.084,0.099,0.183,0.6703,0.81,0.15
LogSig_Proxifier_0.5,13,0.058,0.073,0.131,0.7772,0.8447,0.15
LogSig_Proxifier_0.6,9,0.096,0.048,0.144,0.8667,0.9089,0.13
LogSig_Proxifier_0.7,9,0.099,0.042,0.14,0.82,0.8773,0.12
LogSig_Proxifier_0.8,6,0.075,0.028,0.103,0.8766,0.9033,0.14
LogSig_Proxifier_0.9,7,0.095,0.019,0.113,0.8721,0.9099,0.16
LKE_BGL_0.1,173,0.007,0.202,0.21,0.9584,0.9874,0.32
LKE_BGL_0.2,45,0.224,0.101,0.325,0.7596,0.8909,0.55
LKE_BGL_0.3,22,0.281,0.083,0.364,0.4653,0.6483,0.61
LKE_BGL_0.4,22,0.194,0.065,0.259,0.2909,0.4709,0.67
LKE_BGL_0.5,22,0.358,0.089,0.447,0.2498,0.4763,0.7
LKE_BGL_0.6,23,0.571,0.057,0.629,0.5294,0.8283,0.66
LKE_BGL_0.7,7,0.913,0.042,0.955,0.6724,0.8992,0.66
LKE_BGL_0.8,0,0.072,0.017,0.089,0.2113,0.14,0.95
LKE_BGL_0.9,0,0.09,0.01,0.1,0.34,0.2285,0.96
LKE_HPC_0.1,2,0.017,0.096,0.113,0.2193,0.1937,0.92
LKE_HPC_0.2,0,0.102,0.082,0.184,0.251,0.1435,0.95
LKE_HPC_0.3,0,0.153,0.066,0.219,0.4986,0.6538,0.85
LKE_HPC_0.4,,,,,,,
LKE_HPC_0.5,0,0.389,0.052,0.442,0.7148,0.8184,0.8
LKE_HPC_0.6,,,,,,,
LKE_HPC_0.7,96,0.464,0.08,0.544,0.9712,0.974,0.19
LKE_HPC_0.8,0,0.918,0.021,0.939,0.8372,0.8196,0.81
LKE_HPC_0.9,,,,,,,
LKE_HDFS_0.1,66,0.015,0.136,0.15,0.6992,0.9073,0.21
LKE_HDFS_0.2,0,0.014,0.087,0.101,0.302,0.3819,0.52
LKE_HDFS_0.3,2,0.021,0.082,0.102,0.7922,0.9288,0.25
LKE_HDFS_0.4,0,0.026,0.067,0.093,0.3082,0.3814,0.52
LKE_HDFS_0.5,0,0.033,0.055,0.087,0.3163,0.4017,0.51
LKE_HDFS_0.6,0,0.043,0.052,0.095,0.3315,0.4118,0.51
LKE_HDFS_0.7,1,0.036,0.036,0.071,0.8013,0.9263,0.26
LKE_HDFS_0.8,0,0.045,0.024,0.069,0.8019,0.9268,0.34
LKE_HDFS_0.9,0,0.048,0.012,0.06,0.7656,0.9116,0.34
LKE_Zookeeper_0.1,255,0.007,0.239,0.246,0.9093,0.9831,0.04
LKE_Zookeeper_0.2,255,0.012,0.218,0.229,0.9125,0.985,0.04
LKE_Zookeeper_0.3,12,0.097,0.109,0.206,0.901,0.9811,0.15
LKE_Zookeeper_0.4,5,0.263,0.091,0.354,0.9165,0.9801,0.15
LKE_Zookeeper_0.5,0,0.636,0.076,0.712,0.4318,0.7086,0.53
LKE_Zookeeper_0.6,0,0.789,0.058,0.846,0.3489,0.6413,0.57
LKE_Zookeeper_0.7,4,0.308,0.054,0.362,0.9915,0.9979,0.13
LKE_Zookeeper_0.8,1,0.417,0.036,0.453,0.9916,0.9977,0.1
LKE_Zookeeper_0.9,1,0.442,0.019,0.461,0.9625,0.9926,0.15
LKE_Proxifier_0.1,55,0.11,0.198,0.308,0.75,0.8473,0.14
LKE_Proxifier_0.2,37,0.02,0.098,0.118,0.5276,0.5042,0.47
LKE_Proxifier_0.3,8,0.329,0.125,0.455,0.8004,0.861,0.28
LKE_Proxifier_0.4,1,0.023,0.042,0.065,0.5494,0.3797,0.96
LKE_Proxifier_0.5,0,0.073,0.037,0.11,0.5826,0.4476,0.96
LKE_Proxifier_0.6,0,0.132,0.032,0.165,0.5776,0.4421,0.96
LKE_Proxifier_0.7,0,0.213,0.025,0.237,0.5771,0.4439,0.96
LKE_Proxifier_0.8,0,0.201,0.015,0.217,0.5765,0.4562,0.96
LKE_Proxifier_0.9,0,0.471,0.015,0.486,0.855,0.9056,0.26
FT-tree_BGL_0.1,116,0.006,0.124,0.131,0.3739,0.4828,0.55
FT-tree_BGL_0.2,49,0.015,0.142,0.156,0.3705,0.4149,0.61
FT-tree_BGL_0.3,63,0.027,0.099,0.126,0.3455,0.4211,0.59
FT-tree_BGL_0.4,61,0.044,0.087,0.132,0.2693,0.4137,0.61
FT-tree_BGL_0.5,59,0.074,0.077,0.151,0.236,0.4397,0.62
FT-tree_BGL_0.6,58,0.105,0.073,0.178,0.2844,0.5183,0.63
FT-tree_BGL_0.7,25,0.619,0.039,0.658,0.2809,0.4738,0.68
FT-tree_BGL_0.8,9,0.99,0.023,1.013,0.2659,0.3644,0.8
FT-tree_BGL_0.9,5,1.691,0.015,1.706,0.4227,0.4572,0.85
FT-tree_HPC_0.1,173,0.013,0.173,0.186,0.8338,0.9662,0.31
FT-tree_HPC_0.2,39,0.035,0.114,0.148,0.8468,0.9619,0.26
FT-tree_HPC_0.3,34,0.042,0.099,0.141,0.8584,0.957,0.25
FT-tree_HPC_0.4,13,0.048,0.079,0.127,0.9912,0.9964,0.28
FT-tree_HPC_0.5,13,0.082,0.067,0.149,0.9885,0.9948,0.26
FT-tree_HPC_0.6,13,0.103,0.084,0.187,0.986,0.9919,0.24
FT-tree_HPC_0.7,19,0.07,0.052,0.122,0.9826,0.9841,0.2
FT-tree_HPC_0.8,13,0.09,0.036,0.126,0.963,0.9667,0.19
FT-tree_HPC_0.9,12,0.098,0.023,0.12,0.7909,0.879,0.18
FT-tree_HDFS_0.1,7,0.013,0.125,0.138,1,1,0.13
FT-tree_HDFS_0.2,5,0.016,0.1,0.116,1,1,0.13
FT-tree_HDFS_0.3,4,0.02,0.103,0.124,1,1,0.12
FT-tree_HDFS_0.4,4,0.024,0.086,0.11,1,1,0.13
FT-tree_HDFS_0.5,3,0.029,0.064,0.093,1,1,0.13
FT-tree_HDFS_0.6,3,0.03,0.051,0.081,1,1,0.13
FT-tree_HDFS_0.7,3,0.037,0.042,0.079,1,1,0.14
FT-tree_HDFS_0.8,3,0.042,0.027,0.069,1,1,0.15
FT-tree_HDFS_0.9,1,0.052,0.014,0.066,1,1,0.14
FT-tree_Zookeeper_0.1,139,0.007,0.195,0.202,0.9481,0.99,0.09
FT-tree_Zookeeper_0.2,139,0.011,0.188,0.199,0.9652,0.9937,0.1
FT-tree_Zookeeper_0.3,65,0.039,0.183,0.222,0.9383,0.9885,0.15
FT-tree_Zookeeper_0.4,53,0.061,0.126,0.187,0.9389,0.9858,0.14
FT-tree_Zookeeper_0.5,53,0.064,0.113,0.176,0.9429,0.988,0.15
FT-tree_Zookeeper_0.6,53,0.071,0.095,0.166,0.9731,0.9949,0.17
FT-tree_Zookeeper_0.7,37,0.074,0.067,0.141,0.9956,0.9989,0.15
FT-tree_Zookeeper_0.8,19,0.16,0.044,0.205,0.9964,0.999,0.15
FT-tree_Zookeeper_0.9,19,0.093,0.025,0.118,0.9893,0.9979,0.19
FT-tree_Proxifier_0.1,80,0.015,0.158,0.173,0.7035,0.8247,0.12
FT-tree_Proxifier_0.2,74,0.023,0.135,0.158,0.6909,0.8147,0.12
FT-tree_Proxifier_0.3,77,0.046,0.121,0.167,0.7117,0.8185,0.13
FT-tree_Proxifier_0.4,74,0.066,0.113,0.179,0.6877,0.8059,0.13
FT-tree_Proxifier_0.5,20,0.155,0.075,0.23,0.7683,0.8424,0.15
FT-tree_Proxifier_0.6,13,0.175,0.058,0.233,0.8043,0.8659,0.13
FT-tree_Proxifier_0.7,11,0.196,0.048,0.244,0.8063,0.8676,0.13
FT-tree_Proxifier_0.8,9,0.213,0.028,0.24,0.8752,0.9023,0.14
FT-tree_Proxifier_0.9,8,0.22,0.016,0.235,0.8679,0.9073,0.15
Spell_BGL_0.1,38,0.006,0.102,0.108,0.4207,0.5744,0.61
Spell_BGL_0.2,28,0.066,0.098,0.164,0.4222,0.5283,0.63
Spell_BGL_0.3,34,0.097,0.092,0.188,0.3992,0.5396,0.64
Spell_BGL_0.4,34,0.129,0.083,0.212,0.3231,0.5466,0.67
Spell_BGL_0.5,27,0.103,0.069,0.172,0.2947,0.5844,0.7
Spell_BGL_0.6,23,0.109,0.058,0.167,0.394,0.7029,0.71
Spell_BGL_0.7,16,0.199,0.04,0.239,0.3979,0.6863,0.72
Spell_BGL_0.8,10,0.31,0.028,0.338,0.3457,0.564,0.77
Spell_BGL_0.9,8,0.528,0.016,0.545,0.5873,0.7208,0.83
Spell_HPC_0.1,55,0.012,0.131,0.143,0.9624,0.9914,0.32
Spell_HPC_0.2,25,0.052,0.105,0.157,0.9587,0.9884,0.35
Spell_HPC_0.3,103,0.11,0.128,0.238,0.9812,0.9936,0.33
Spell_HPC_0.4,97,0.17,0.114,0.285,0.8755,0.9429,0.32
Spell_HPC_0.5,97,0.254,0.103,0.357,0.9123,0.9578,0.29
Spell_HPC_0.6,97,0.278,0.096,0.374,0.9615,0.9775,0.25
Spell_HPC_0.7,97,0.344,0.081,0.424,0.9712,0.974,0.2
Spell_HPC_0.8,90,0.397,0.067,0.463,0.9381,0.9456,0.18
Spell_HPC_0.9,89,0.566,0.055,0.621,0.5839,0.7944,0.17
Spell_HDFS_0.1,73,0.012,0.172,0.183,0.6991,0.9073,0.41
Spell_HDFS_0.2,74,0.02,0.144,0.164,0.8294,0.9544,0.39
Spell_HDFS_0.3,9,0.021,0.1,0.12,0.7922,0.9288,0.45
Spell_HDFS_0.4,12,0.022,0.083,0.105,0.9996,0.9999,0.42
Spell_HDFS_0.5,10,0.027,0.067,0.094,0.923,0.9762,0.44
Spell_HDFS_0.6,8,0.034,0.058,0.091,0.9528,0.9851,0.43
Spell_HDFS_0.7,8,0.039,0.044,0.083,0.9513,0.9848,0.43
Spell_HDFS_0.8,7,0.04,0.028,0.068,0.8038,0.9276,0.47
Spell_HDFS_0.9,7,0.086,0.022,0.108,0.9357,0.9802,0.46
Spell_Zookeeper_0.1,223,0.01,0.187,0.196,0.5029,0.8044,0.58
Spell_Zookeeper_0.2,225,0.015,0.193,0.209,0.8225,0.9612,0.48
Spell_Zookeeper_0.3,44,0.024,0.117,0.141,0.9996,0.9999,0.49
Spell_Zookeeper_0.4,36,0.041,0.107,0.147,0.9993,0.9998,0.51
Spell_Zookeeper_0.5,36,0.04,0.097,0.137,0.9989,0.9997,0.51
Spell_Zookeeper_0.6,36,0.045,0.078,0.124,0.998,0.9996,0.5
Spell_Zookeeper_0.7,30,0.053,0.053,0.107,0.9997,0.9999,0.48
Spell_Zookeeper_0.8,19,0.094,0.034,0.128,0.9999,1,0.47
Spell_Zookeeper_0.9,19,0.103,0.021,0.123,0.9995,0.9999,0.46
Spell_Proxifier_0.1,43,0.011,0.136,0.147,0.7774,0.8378,0.62
Spell_Proxifier_0.2,28,0.014,0.115,0.129,0.777,0.8397,0.63
Spell_Proxifier_0.3,6,0.025,0.071,0.096,0.8967,0.9119,0.72
Spell_Proxifier_0.4,7,0.041,0.064,0.104,1,1,0.71
Spell_Proxifier_0.5,10,0.101,0.061,0.163,0.8813,0.9181,0.71
Spell_Proxifier_0.6,7,0.122,0.045,0.167,0.9054,0.9341,0.72
Spell_Proxifier_0.7,6,0.164,0.035,0.199,0.8634,0.9018,0.72
Spell_Proxifier_0.8,5,0.231,0.032,0.263,0.857,0.8968,0.72
Spell_Proxifier_0.9,4,0.189,0.012,0.201,0.894,0.919,0.72
Drain_BGL_0.1,46,0.008,0.12,0.128,0.7908,0.9183,0.48
Drain_BGL_0.2,60,0.074,0.112,0.185,0.7608,0.8918,0.49
Drain_BGL_0.3,31,0.165,0.097,0.262,0.6917,0.8636,0.53
Drain_BGL_0.4,31,0.102,0.095,0.196,0.5396,0.8151,0.58
Drain_BGL_0.5,37,0.18,0.076,0.256,0.4044,0.7448,0.6
Drain_BGL_0.6,42,0.136,0.069,0.205,0.4651,0.7794,0.58
Drain_BGL_0.7,12,0.31,0.044,0.354,0.755,0.9331,0.57
Drain_BGL_0.8,6,0.823,0.033,0.855,0.658,0.8803,0.69
Drain_BGL_0.9,3,0.461,0.019,0.48,0.6248,0.7614,0.79
Drain_HPC_0.1,49,0.021,0.117,0.138,0.9592,0.9907,0.3
Drain_HPC_0.2,26,0.059,0.143,0.202,0.9626,0.9895,0.34
Drain_HPC_0.3,19,0.081,0.09,0.171,0.9895,0.9964,0.32
Drain_HPC_0.4,58,0.108,0.094,0.202,0.8776,0.9437,0.32
Drain_HPC_0.5,94,0.153,0.104,0.257,0.9121,0.9577,0.28
Drain_HPC_0.6,96,0.187,0.099,0.286,0.9615,0.9775,0.24
Drain_HPC_0.7,96,0.208,0.08,0.287,0.9712,0.974,0.19
Drain_HPC_0.8,90,0.271,0.069,0.34,0.9381,0.9456,0.17
Drain_HPC_0.9,89,0.324,0.055,0.378,0.5839,0.7944,0.15
Drain_HDFS_0.1,69,0.01,0.153,0.163,0.9121,0.9792,0.08
Drain_HDFS_0.2,68,0.016,0.14,0.156,0.8942,0.9737,0.08
Drain_HDFS_0.3,4,0.028,0.097,0.125,1,1,0.12
Drain_HDFS_0.4,4,0.024,0.084,0.108,1,1,0.13
Drain_HDFS_0.5,2,0.03,0.096,0.126,1,1,0.13
Drain_HDFS_0.6,2,0.034,0.059,0.093,1,1,0.13
Drain_HDFS_0.7,2,0.038,0.043,0.081,1,1,0.13
Drain_HDFS_0.8,1,0.041,0.027,0.068,1,1,0.14
Drain_HDFS_0.9,0,0.049,0.014,0.064,1,1,0.14
Drain_Zookeeper_0.1,255,0.007,0.29,0.296,0.9093,0.9831,0.04
Drain_Zookeeper_0.2,255,0.01,0.217,0.228,0.9125,0.985,0.04
Drain_Zookeeper_0.3,9,0.084,0.107,0.191,0.9135,0.9834,0.3
Drain_Zookeeper_0.4,3,0.131,0.094,0.225,0.9888,0.9972,0.3
Drain_Zookeeper_0.5,3,0.136,0.076,0.212,0.983,0.9962,0.3
Drain_Zookeeper_0.6,3,0.151,0.061,0.212,0.9711,0.9943,0.31
Drain_Zookeeper_0.7,1,0.19,0.043,0.233,0.998,0.9995,0.42
Drain_Zookeeper_0.8,0,0.198,0.03,0.228,1,1,0.41
Drain_Zookeeper_0.9,0,0.192,0.016,0.208,0.9997,0.9999,0.36
Drain_Proxifier_0.1,71,0.013,0.15,0.164,0.7477,0.8473,0.13
Drain_Proxifier_0.2,73,0.02,0.145,0.166,0.7467,0.8453,0.12
Drain_Proxifier_0.3,47,0.049,0.123,0.173,0.737,0.8406,0.13
Drain_Proxifier_0.4,45,0.06,0.097,0.157,0.7224,0.8357,0.13
Drain_Proxifier_0.5,24,0.212,0.088,0.3,0.8043,0.8738,0.11
Drain_Proxifier_0.6,11,0.287,0.067,0.354,0.8777,0.9168,0.11
Drain_Proxifier_0.7,3,0.324,0.051,0.376,0.8764,0.9165,0.11
Drain_Proxifier_0.8,3,0.365,0.03,0.395,0.8712,0.9156,0.12
Drain_Proxifier_0.9,3,0.238,0.017,0.256,0.8575,0.9147,0.13
MoLFI_BGL_0.1,117,0.006,0.164,0.17,0.9931,0.9978,0.22
MoLFI_BGL_0.2,78,0.201,0.136,0.337,0.9881,0.9959,0.26
MoLFI_BGL_0.3,22,0.301,0.117,0.418,0.3606,0.4567,0.64
MoLFI_BGL_0.4,22,0.463,0.076,0.539,0.2812,0.4451,0.68
MoLFI_BGL_0.5,29,0.345,0.071,0.415,0.2594,0.5016,0.65
MoLFI_BGL_0.6,20,0.615,0.062,0.677,0.327,0.6011,0.69
MoLFI_BGL_0.7,20,1.077,0.092,1.17,0.5194,0.8083,0.7
MoLFI_BGL_0.8,32,0.619,0.046,0.665,0.9545,0.989,0.29
MoLFI_BGL_0.9,8,1.063,0.018,1.081,0.476,0.5625,0.84
MoLFI_HPC_0.1,37,0.013,0.114,0.127,0.9798,0.9953,0.41
MoLFI_HPC_0.2,99,0.047,0.14,0.187,0.978,0.9937,0.36
MoLFI_HPC_0.3,97,0.051,0.118,0.169,0.9854,0.995,0.34
MoLFI_HPC_0.4,91,0.062,0.122,0.184,0.8769,0.9434,0.36
MoLFI_HPC_0.5,90,0.069,0.104,0.172,0.9141,0.9586,0.33
MoLFI_HPC_0.6,91,0.068,0.087,0.156,0.9637,0.9787,0.29
MoLFI_HPC_0.7,96,0.122,0.09,0.212,0.9737,0.9762,0.23
MoLFI_HPC_0.8,6,0.083,0.031,0.113,0.9702,0.9729,0.23
MoLFI_HPC_0.9,89,0.131,0.055,0.185,0.5839,0.7944,0.19
MoLFI_HDFS_0.1,10,0.009,0.134,0.143,0.7813,0.9281,0.45
MoLFI_HDFS_0.2,11,0.028,0.144,0.172,0.9341,0.9806,0.43
MoLFI_HDFS_0.3,10,0.02,0.099,0.118,0.7922,0.9288,0.45
MoLFI_HDFS_0.4,13,0.025,0.084,0.109,0.9997,0.9999,0.4
MoLFI_HDFS_0.5,10,0.031,0.077,0.108,0.923,0.9762,0.43
MoLFI_HDFS_0.6,8,0.035,0.058,0.093,0.9528,0.9851,0.42
MoLFI_HDFS_0.7,8,0.035,0.04,0.075,0.9513,0.9848,0.41
MoLFI_HDFS_0.8,7,0.074,0.036,0.11,0.8038,0.9276,0.47
MoLFI_HDFS_0.9,7,0.05,0.016,0.065,0.9357,0.9802,0.44
MoLFI_Zookeeper_0.1,55,0.008,0.158,0.166,0.9957,0.9991,0.44
MoLFI_Zookeeper_0.2,55,0.012,0.147,0.159,0.9941,0.9989,0.43
MoLFI_Zookeeper_0.3,45,0.023,0.111,0.134,0.9997,0.9999,0.53
MoLFI_Zookeeper_0.4,15,0.041,0.126,0.167,0.9624,0.9904,0.57
MoLFI_Zookeeper_0.5,15,0.045,0.075,0.12,0.9415,0.9862,0.57
MoLFI_Zookeeper_0.6,15,0.051,0.061,0.113,0.8994,0.9784,0.58
MoLFI_Zookeeper_0.7,31,0.073,0.051,0.124,0.9993,0.9998,0.53
MoLFI_Zookeeper_0.8,20,0.077,0.03,0.107,0.9999,1,0.51
MoLFI_Zookeeper_0.9,14,0.089,0.019,0.108,0.9898,0.998,0.5
MoLFI_Proxifier_0.1,53,0.024,0.125,0.149,0.8553,0.9042,0.62
MoLFI_Proxifier_0.2,53,0.055,0.136,0.191,0.8393,0.894,0.62
MoLFI_Proxifier_0.3,21,0.103,0.096,0.199,0.837,0.891,0.66
MoLFI_Proxifier_0.4,43,0.111,0.101,0.212,0.8189,0.884,0.63
MoLFI_Proxifier_0.5,19,0.167,0.07,0.237,0.8284,0.8679,0.64
MoLFI_Proxifier_0.6,13,0.274,0.061,0.335,0.8871,0.9066,0.64
MoLFI_Proxifier_0.7,13,0.34,0.049,0.389,0.9758,0.9821,0.63
MoLFI_Proxifier_0.8,12,0.343,0.031,0.373,0.8762,0.9031,0.63
MoLFI_Proxifier_0.9,10,0.33,0.019,0.349,0.8718,0.9097,0.62

==> plot/uncompress_result.csv <==
algorithm,data,ourAlgrothm_time,lzma_time,gzip_time,bzip2_time,7zip_time,zip_time
LogSig_results,HPC_0.20,0.01024,0.00223,0.00103,0.00683,0.00656,0.0055
LogSig_results,HDFS_0.60,0.00359,0.00134,0.00085,0.00558,0.00729,0.0048
LogSig_results,HDFS_0.70,0.00374,0.00102,0.00057,0.0031,0.00587,0.00445
LogSig_results,Zookeeper_0.10,0.00697,0.0014,0.00079,0.007,0.00617,0.00585
LogSig_results,Linux_0.40,0.00687,0.00099,0.00049,0.00269,0.0042,0.00362
LogSig_results,Linux_0.80,0.00129,0.00052,0.00026,0.00114,0.00358,0.00324
LogSig_results,HPC_0.30,0.00414,0.00128,0.00058,0.00416,0.0049,0.00368
LogSig_results,Hadoop_0.20,0.00473,0.00055,0.00029,0.00296,0.00482,0.00358
LogSig_results,Zookeeper_0.60,0.00264,0.00097,0.00049,0.00318,0.00456,0.0038
LogSig_results,Zookeeper_0.30,0.00322,0.00079,0.00047,0.00424,0.00437,0.00357
LogSig_results,Zookeeper_0.80,0.00123,0.00064,0.00036,0.00155,0.00542,0.00368
LogSig_results,HDFS_0.30,0.00366,0.00096,0.00056,0.00467,0.00506,0.00399
LogSig_results,Proxifier_0.30,0.00418,0.00134,0.00072,0.00602,0.00751,0.00653
LogSig_results,Proxifier_0.40,0.00879,0.0011,0.0006,0.0042,0.00499,0.00732
LogSig_results,HPC_0.50,0.00752,0.00086,0.00042,0.00259,0.005,0.00422
LogSig_results,HPC_0.60,0.00701,0.00111,0.00065,0.00317,0.00499,0.00508
LogSig_results,Zookeeper_0.90,0.00106,0.00055,0.00031,0.00087,0.0041,0.00369
LogSig_results,BGL_0.40,0.00323,0.00084,0.00038,0.00309,0.00534,0.00443
LogSig_results,Zookeeper_0.40,0.00734,0.00129,0.00079,0.00658,0.00549,0.00481
LogSig_results,HDFS_0.40,0.00495,0.00092,0.00055,0.0037,0.00471,0.0052
LogSig_results,HDFS_0.10,0.00476,0.0012,0.00066,0.00545,0.00483,0.00379
LogSig_results,Linux_0.70,0.00265,0.00062,0.00033,0.00204,0.00459,0.00404
LogSig_results,Hadoop_0.90,0.00094,0.0005,0.00025,0.00076,0.00409,0.00338
LogSig_results,BGL_0.50,0.0037,0.00097,0.00044,0.0027,0.00478,0.00355
LogSig_results,Proxifier_0.10,0.00508,0.00148,0.00084,0.00676,0.00518,0.00396
LogSig_results,Hadoop_0.80,0.00131,0.00057,0.00031,0.00136,0.00441,0.00329
LogSig_results,Proxifier_0.90,0.00062,0.00048,0.00027,0.00078,0.00369,0.00509
LogSig_results,Zookeeper_0.70,0.0016,0.00066,0.00038,0.00183,0.00389,0.00329
LogSig_results,Zookeeper_0.50,0.00231,0.00085,0.00044,0.00349,0.00431,0.00377
LogSig_results,Proxifier_0.80,0.0011,0.00057,0.00031,0.0014,0.00392,0.0034
LogSig_results,HPC_0.80,0.00136,0.00058,0.00038,0.00108,0.00369,0.00329
LogSig_results,BGL_0.10,0.0054,0.00149,0.00068,0.00472,0.0051,0.0039
LogSig_results,Hadoop_0.40,0.00391,0.00048,0.00028,0.00153,0.00541,0.00593
LogSig_results,HPC_0.90,0.00245,0.00071,0.00036,0.00117,0.00488,0.00382
LogSig_results,Hadoop_0.50,0.00422,0.00122,0.00067,0.00478,0.00617,0.00418
LogSig_results,Hadoop_0.10,0.00912,0.00089,0.00053,0.00283,0.00466,0.00396
LogSig_results,Hadoop_0.30,0.00467,0.00053,0.00033,0.00176,0.00401,0.00359
LogSig_results,Linux_0.90,0.00119,0.00047,0.00022,0.00051,0.00366,0.00351
LogSig_results,Hadoop_0.70,0.00128,0.00056,0.0004,0.002,0.00412,0.00361
LogSig_results,Proxifier_0.50,0.00276,0.00096,0.0005,0.00361,0.00472,0.00388
LogSig_results,Linux_0.10,0.00518,0.00104,0.00054,0.00392,0.00455,0.00383
LogSig_results,BGL_0.20,0.00948,0.00145,0.00079,0.00715,0.00627,0.00493
LogSig_results,Zookeeper_0.20,0.00653,0.00127,0.00084,0.00612,0.00505,0.00464
LogSig_results,Proxifier_0.60,0.00241,0.00083,0.00046,0.00287,0.00452,0.00743
LogSig_results,BGL_0.90,0.00179,0.00125,0.00063,0.00188,0.00436,0.00498
LogSig_results,Linux_0.50,0.00511,0.00081,0.0004,0.00235,0.00392,0.00342
LogSig_results,HPC_0.40,0.00303,0.00053,0.00031,0.00248,0.00606,0.00453
LogSig_results,BGL_0.60,0.00534,0.00091,0.00042,0.00228,0.00567,0.00454
LogSig_results,HPC_0.70,0.00209,0.00053,0.00027,0.00144,0.00424,0.00373
LogSig_results,BGL_0.70,0.00196,0.00068,0.00034,0.00183,0.00536,0.0036
LogSig_results,Linux_0.30,0.00701,0.00083,0.00044,0.00249,0.00436,0.00408
LogSig_results,Proxifier_0.70,0.00332,0.00075,0.00039,0.00219,0.0043,0.00347
LogSig_results,HPC_0.10,0.00556,0.0015,0.00076,0.00525,0.00521,0.00391
LogSig_results,BGL_0.80,0.00176,0.00053,0.00027,0.00121,0.00379,0.00515
LogSig_results,Linux_0.60,0.00232,0.00065,0.00034,0.00221,0.00384,0.00325
LogSig_results,HDFS_0.80,0.00129,0.00058,0.00041,0.00139,0.00384,0.00326
LogSig_results,Hadoop_0.60,0.00172,0.00136,0.00095,0.00654,0.00686,0.00433
LogSig_results,BGL_0.30,0.00661,0.00102,0.0005,0.00357,0.00439,0.00368
LogSig_results,HDFS_0.20,0.00514,0.00212,0.0013,0.01086,0.00685,0.00599
LogSig_results,Proxifier_0.20,0.00829,0.0029,0.00154,0.01279,0.00556,0.00541
LogSig_results,HDFS_0.50,0.00322,0.0008,0.00046,0.00338,0.00432,0.00453
LogSig_results,HDFS_0.90,0.00083,0.00048,0.00039,0.00082,0.00516,0.00645
LogSig_results,Linux_0.20,0.00436,0.00064,0.00038,0.00229,0.00519,0.00468
MoLFI_results,HPC_0.20,0.00562,0.00134,0.00058,0.00464,0.0051,0.00405
MoLFI_results,HDFS_0.60,0.00341,0.00081,0.00044,0.00261,0.00507,0.00512
MoLFI_results,HDFS_0.70,0.00508,0.00097,0.00054,0.00277,0.0052,0.00415
MoLFI_results,Zookeeper_0.10,0.00831,0.00178,0.00115,0.00895,0.00689,0.00503
MoLFI_results,Linux_0.40,0.00516,0.00088,0.00041,0.00218,0.00465,0.00375
MoLFI_results,Linux_0.80,0.00193,0.00069,0.00029,0.00107,0.00388,0.00344
MoLFI_results,HPC_0.30,0.00448,0.00121,0.00063,0.00422,0.00868,0.00629
MoLFI_results,Hadoop_0.20,0.00978,0.00077,0.00039,0.0022,0.00477,0.00466
MoLFI_results,Zookeeper_0.60,0.00448,0.00092,0.0005,0.00302,0.00453,0.00366
MoLFI_results,Zookeeper_0.30,0.00464,0.00121,0.00076,0.00547,0.00521,0.00405
MoLFI_results,Zookeeper_0.80,0.00178,0.00068,0.0004,0.00179,0.00416,0.00347
MoLFI_results,HDFS_0.30,0.00486,0.00104,0.00055,0.00458,0.00451,0.00368
MoLFI_results,Proxifier_0.30,0.00586,0.00144,0.00082,0.00507,0.00529,0.00419
MoLFI_results,Proxifier_0.40,0.00542,0.00142,0.0008,0.00439,0.00571,0.00477
MoLFI_results,HPC_0.50,0.00353,0.00099,0.00047,0.00308,0.00675,0.00415
MoLFI_results,HPC_0.60,0.00276,0.00096,0.00047,0.00277,0.00547,0.00434
MoLFI_results,Zookeeper_0.90,0.00096,0.00061,0.00028,0.00088,0.00439,0.00373
MoLFI_results,BGL_0.40,0.00406,0.00095,0.00055,0.00291,0.00566,0.00422
MoLFI_results,Zookeeper_0.40,0.00443,0.00109,0.00063,0.00472,0.00478,0.00386
MoLFI_results,HDFS_0.40,0.00436,0.00092,0.00051,0.00336,0.00453,0.00368
MoLFI_results,HDFS_0.10,0.0064,0.00109,0.00065,0.00629,0.00495,0.00373
MoLFI_results,Linux_0.70,0.00278,0.00069,0.00031,0.00158,0.00383,0.00353
MoLFI_results,Hadoop_0.90,0.001,0.00045,0.00026,0.0006,0.00368,0.00339
MoLFI_results,BGL_0.50,0.00364,0.00091,0.00044,0.00277,0.0043,0.00356
MoLFI_results,Proxifier_0.10,0.00728,0.00168,0.00091,0.0066,0.0053,0.00399
MoLFI_results,Hadoop_0.80,0.00212,0.00048,0.00028,0.00101,0.00429,0.00354
MoLFI_results,Proxifier_0.90,0.00114,0.00053,0.00028,0.00085,0.00396,0.00361
MoLFI_results,Zookeeper_0.70,0.00211,0.00084,0.00042,0.00218,0.00435,0.00359
MoLFI_results,Zookeeper_0.50,0.00357,0.00108,0.00055,0.0038,0.00584,0.00457
MoLFI_results,Proxifier_0.80,0.0021,0.00078,0.0004,0.00151,0.00481,0.00491
MoLFI_results,HPC_0.80,0.00153,0.00068,0.00036,0.00155,0.00395,0.00346
MoLFI_results,BGL_0.10,0.00537,0.00179,0.00087,0.00728,0.00592,0.00799
MoLFI_results,Hadoop_0.40,0.00456,0.00091,0.00056,0.0039,0.00436,0.00369
MoLFI_results,HPC_0.90,0.00122,0.00054,0.00028,0.00085,0.00393,0.00391
MoLFI_results,Hadoop_0.50,0.00335,0.0007,0.00043,0.00295,0.00427,0.00353
MoLFI_results,Hadoop_0.10,0.00626,0.00095,0.00067,0.00515,0.00476,0.00379
MoLFI_results,Hadoop_0.30,0.00498,0.00095,0.00056,0.00431,0.00463,0.0037
MoLFI_results,Linux_0.90,0.00135,0.00049,0.00023,0.00067,0.00365,0.00351
MoLFI_results,Hadoop_0.70,0.00237,0.00053,0.00033,0.00143,0.00407,0.00353
MoLFI_results,Proxifier_0.50,0.00437,0.00112,0.00057,0.0035,0.00618,0.00458
MoLFI_results,Linux_0.10,0.00902,0.001,0.00054,0.00385,0.00434,0.00363
MoLFI_results,BGL_0.20,0.00515,0.00148,0.00067,0.0054,0.00543,0.00401
MoLFI_results,Zookeeper_0.20,0.00576,0.00184,0.00106,0.00863,0.00531,0.00428
MoLFI_results,Proxifier_0.60,0.0049,0.00104,0.00054,0.00298,0.0049,0.00418
MoLFI_results,BGL_0.90,0.0014,0.00054,0.00026,0.00081,0.00381,0.00347
MoLFI_results,Linux_0.50,0.00432,0.02351,0.0005,0.00288,0.00554,0.00542
MoLFI_results,HPC_0.40,0.00451,0.00137,0.00068,0.00415,0.00528,0.00401
MoLFI_results,BGL_0.60,0.00362,0.00092,0.00041,0.00274,0.00473,0.00376
MoLFI_results,HPC_0.70,0.00255,0.00082,0.00041,0.0022,0.00463,0.00398
MoLFI_results,BGL_0.70,0.00264,0.00081,0.00039,0.00212,0.00484,0.00424
MoLFI_results,Linux_0.30,0.00591,0.0009,0.00047,0.00282,0.00468,0.00372
MoLFI_results,Proxifier_0.70,0.00296,0.00085,0.00042,0.00203,0.00463,0.00379
MoLFI_results,HPC_0.10,0.00583,0.00148,0.00069,0.00524,0.00836,0.00413
MoLFI_results,BGL_0.80,0.00202,0.00062,0.0003,0.00131,0.00495,0.00351
MoLFI_results,Linux_0.60,0.00327,0.00069,0.00035,0.00218,0.00419,0.00363
MoLFI_results,HDFS_0.80,0.00165,0.00059,0.00031,0.00128,0.00657,0.00519
MoLFI_results,Hadoop_0.60,0.00285,0.00067,0.00035,0.00183,0.0043,0.00467
MoLFI_results,BGL_0.30,0.00458,0.00095,0.00047,0.00301,0.00461,0.00384
MoLFI_results,HDFS_0.20,0.00569,0.00102,0.00062,0.00489,0.00492,0.00379
MoLFI_results,Proxifier_0.20,0.00694,0.00161,0.00082,0.00606,0.00546,0.00409
MoLFI_results,HDFS_0.50,0.00399,0.0008,0.00045,0.00305,0.0043,0.00372
MoLFI_results,HDFS_0.90,0.00108,0.00048,0.00025,0.00069,0.0036,0.00336
MoLFI_results,Linux_0.20,0.00635,0.00103,0.00056,0.0036,0.00751,0.00708
IPLoM_results,HPC_0.20,0.00575,0.00288,0.00133,0.01102,0.00775,0.00668
IPLoM_results,HDFS_0.60,0.00564,0.00107,0.00057,0.004,0.00687,0.00513
IPLoM_results,HDFS_0.70,0.00277,0.00082,0.00042,0.00246,0.00641,0.00548
IPLoM_results,Zookeeper_0.10,0.00498,0.00156,0.00105,0.01093,0.00656,0.00715
IPLoM_results,Linux_0.40,0.00765,0.00084,0.0004,0.00316,0.00605,0.00546
IPLoM_results,Linux_0.80,0.00173,0.00054,0.00026,0.00106,0.00478,0.00416
IPLoM_results,HPC_0.30,0.00453,0.00245,0.00113,0.00824,0.00674,0.0055
IPLoM_results,Hadoop_0.20,0.00926,0.00112,0.00069,0.00501,0.00716,0.00495
IPLoM_results,Zookeeper_0.60,0.00268,0.0009,0.00051,0.00298,0.0045,0.00378
IPLoM_results,Zookeeper_0.30,0.00466,0.00118,0.00065,0.00501,0.0055,0.00547
IPLoM_results,Zookeeper_0.80,0.00182,0.00064,0.00032,0.00133,0.00512,0.0041
IPLoM_results,HDFS_0.30,0.00433,0.00115,0.00051,0.00441,0.00455,0.00425
IPLoM_results,Proxifier_0.30,0.00474,0.00122,0.00057,0.00292,0.00482,0.00402
IPLoM_results,Proxifier_0.40,0.00455,0.00127,0.00056,0.00266,0.00496,0.00384
IPLoM_results,HPC_0.50,0.00393,0.00106,0.00047,0.00311,0.00459,0.00371
IPLoM_results,HPC_0.60,0.0033,0.00095,0.00052,0.00239,0.00556,0.004
IPLoM_results,Zookeeper_0.90,0.00108,0.00066,0.00034,0.00107,0.00472,0.00379
IPLoM_results,BGL_0.40,0.00528,0.00114,0.00052,0.00409,0.00466,0.0037
IPLoM_results,Zookeeper_0.40,0.00386,0.00114,0.00078,0.00524,0.0048,0.00448
IPLoM_results,HDFS_0.40,0.0043,0.00194,0.00117,0.00883,0.00524,0.00463
IPLoM_results,HDFS_0.10,0.00783,0.00137,0.00084,0.00623,0.005,0.00395
IPLoM_results,Linux_0.70,0.00244,0.00059,0.0003,0.00164,0.00378,0.00327
IPLoM_results,Hadoop_0.90,0.00085,0.00045,0.00024,0.00079,0.00367,0.00339
IPLoM_results,BGL_0.50,0.00395,0.00108,0.00048,0.00317,0.00468,0.00354
IPLoM_results,Proxifier_0.10,0.00518,0.00264,0.0014,0.01029,0.00817,0.00472
IPLoM_results,Hadoop_0.80,0.00228,0.00088,0.00053,0.00246,0.00567,0.00494
IPLoM_results,Proxifier_0.90,0.00151,0.00091,0.00043,0.00104,0.00654,0.00499
IPLoM_results,Zookeeper_0.70,0.00344,0.00098,0.00051,0.00312,0.00494,0.00433
IPLoM_results,Zookeeper_0.50,0.00407,0.00223,0.00131,0.00908,0.00538,0.00612
IPLoM_results,Proxifier_0.80,0.00403,0.0011,0.00062,0.00152,0.00511,0.00447
IPLoM_results,HPC_0.80,0.00281,0.00085,0.00047,0.00196,0.00475,0.00605
IPLoM_results,BGL_0.10,0.01416,0.00176,0.00061,0.00525,0.00527,0.0042
IPLoM_results,Hadoop_0.40,0.00417,0.00091,0.00057,0.00396,0.00508,0.00469
IPLoM_results,HPC_0.90,0.00148,0.00052,0.00027,0.0009,0.00382,0.00346
IPLoM_results,Hadoop_0.50,0.00449,0.0008,0.00049,0.00323,0.0044,0.00385
IPLoM_results,Hadoop_0.10,0.00555,0.00159,0.00177,0.01445,0.00575,0.00489
IPLoM_results,Hadoop_0.30,0.0097,0.00216,0.00127,0.00897,0.00604,0.00491
IPLoM_results,Linux_0.90,0.0022,0.0009,0.00041,0.00113,0.00657,0.00556
IPLoM_results,Hadoop_0.70,0.0031,0.00088,0.00051,0.00294,0.00432,0.00483
IPLoM_results,Proxifier_0.50,0.0049,0.001,0.00045,0.00192,0.00442,0.00388
IPLoM_results,Linux_0.10,0.00579,0.00097,0.00055,0.00386,0.00457,0.0037
IPLoM_results,BGL_0.20,0.00548,0.00197,0.00093,0.00557,0.00502,0.0043
IPLoM_results,Zookeeper_0.20,0.00438,0.00135,0.00084,0.00617,0.00506,0.0041
IPLoM_results,Proxifier_0.60,0.00296,0.00084,0.0004,0.00153,0.00605,0.00514
IPLoM_results,BGL_0.90,0.00146,0.00058,0.00028,0.00094,0.00483,0.00426
IPLoM_results,Linux_0.50,0.00329,0.00073,0.00037,0.00269,0.00562,0.00398
IPLoM_results,HPC_0.40,0.00416,0.00106,0.0005,0.00334,0.0047,0.00391
IPLoM_results,BGL_0.60,0.00422,0.00115,0.00051,0.00252,0.00486,0.00401
IPLoM_results,HPC_0.70,0.00271,0.0008,0.0004,0.00192,0.00467,0.00401
IPLoM_results,BGL_0.70,0.00318,0.00099,0.00045,0.00201,0.00488,0.00397
IPLoM_results,Linux_0.30,0.00472,0.00084,0.00047,0.0028,0.0043,0.00367
IPLoM_results,Proxifier_0.70,0.00227,0.00071,0.00034,0.00116,0.00396,0.00339
IPLoM_results,HPC_0.10,0.00539,0.00149,0.00068,0.00528,0.00526,0.00403
IPLoM_results,BGL_0.80,0.00261,0.00075,0.00035,0.00123,0.00436,0.00389
IPLoM_results,Linux_0.60,0.00318,0.00067,0.00034,0.00219,0.00389,0.00353
IPLoM_results,HDFS_0.80,0.00139,0.00056,0.00031,0.00137,0.00396,0.00352
IPLoM_results,Hadoop_0.60,0.0025,0.00141,0.00091,0.00607,0.0049,0.00409
IPLoM_results,BGL_0.30,0.00477,0.00117,0.00054,0.00417,0.00459,0.00372
IPLoM_results,HDFS_0.20,0.00457,0.00113,0.00067,0.00586,0.00525,0.00445
IPLoM_results,Proxifier_0.20,0.01155,0.0016,0.0008,0.00669,0.00771,0.00439
IPLoM_results,HDFS_0.50,0.00299,0.00076,0.00046,0.00316,0.00447,0.00383
IPLoM_results,HDFS_0.90,0.00093,0.00046,0.00024,0.00071,0.00371,0.00347
IPLoM_results,Linux_0.20,0.0052,0.00091,0.00048,0.00327,0.00419,0.00352
LKE_results,HPC_0.20,0.00496,0.00044,0.00023,0.00329,0.0038,0.0034
LKE_results,HDFS_0.60,0.00249,0.00084,0.00047,0.0033,0.00777,0.00685
LKE_results,HDFS_0.70,0.00337,0.00088,0.00044,0.00246,0.00583,0.00495
LKE_results,Zookeeper_0.10,0.00601,0.0016,0.00094,0.00755,0.00806,0.00595
LKE_results,Linux_0.40,0.00335,0.00062,0.00034,0.00317,0.00399,0.00328
LKE_results,Linux_0.80,0.00138,0.00047,0.00024,0.00109,0.00341,0.00328
LKE_results,HPC_0.30,0.00336,0.0005,0.00024,0.00281,0.00366,0.00325
LKE_results,Hadoop_0.20,0.00496,0.00052,0.00027,0.0031,0.004,0.00347
LKE_results,Zookeeper_0.60,0.00257,0.00055,0.00029,0.00201,0.0042,0.00576
LKE_results,Zookeeper_0.30,0.00371,0.00075,0.00039,0.00372,0.00531,0.00542
LKE_results,Zookeeper_0.80,0.00403,0.0007,0.00038,0.00171,0.00677,0.00482
LKE_results,HDFS_0.30,0.00442,0.00084,0.00047,0.00414,0.00446,0.00457
LKE_results,Proxifier_0.30,0.0038,0.00038,0.00021,0.00301,0.00375,0.00366
LKE_results,Proxifier_0.40,0.00357,0.00092,0.00051,0.00414,0.00432,0.00454
LKE_results,HPC_0.50,0.00287,0.00042,0.00024,0.0021,0.00365,0.00334
LKE_results,HPC_0.60,0.00264,0.00083,0.0004,0.00231,0.00443,0.00368
LKE_results,Zookeeper_0.90,0.00088,0.00051,0.00028,0.00086,0.00376,0.00339
LKE_results,BGL_0.40,0.00318,0.0006,0.00031,0.00286,0.00405,0.00339
LKE_results,Zookeeper_0.40,0.00292,0.00092,0.00055,0.00431,0.00468,0.0057
LKE_results,HDFS_0.40,0.00394,0.00051,0.00028,0.003,0.00387,0.00359
LKE_results,HDFS_0.10,0.00469,0.00094,0.00058,0.00561,0.00492,0.00431
LKE_results,Linux_0.70,0.00199,0.00051,0.00027,0.00161,0.00394,0.00358
LKE_results,Hadoop_0.90,0.00075,0.00046,0.00026,0.00077,0.00375,0.00358
LKE_results,BGL_0.50,0.0028,0.00067,0.00034,0.00268,0.00468,0.00397
LKE_results,Proxifier_0.10,0.0074,0.00099,0.00053,0.00462,0.00456,0.00378
LKE_results,Hadoop_0.80,0.00161,0.00051,0.0003,0.00144,0.00512,0.00462
LKE_results,Proxifier_0.90,0.00066,0.00036,0.0002,0.00055,0.00336,0.00329
LKE_results,Zookeeper_0.70,0.00175,0.00055,0.00029,0.00161,0.00517,0.00373
LKE_results,Zookeeper_0.50,0.00255,0.00056,0.00033,0.00275,0.00405,0.00367
LKE_results,Proxifier_0.80,0.00136,0.00045,0.00026,0.00112,0.00363,0.00332
LKE_results,HPC_0.80,--,--,--,--,--,--
LKE_results,BGL_0.10,0.00526,0.00129,0.00058,0.00494,0.00469,0.00381
LKE_results,Hadoop_0.40,0.00417,0.00043,0.00024,0.0026,0.00384,0.00344
LKE_results,HPC_0.90,--,--,--,--,--,--
LKE_results,Hadoop_0.50,0.00274,0.0007,0.00052,0.00276,0.00423,0.00351
LKE_results,Hadoop_0.10,--,--,--,--,--,--
LKE_results,Hadoop_0.30,0.00451,0.00051,0.00029,0.00322,0.00405,0.00358
LKE_results,Linux_0.90,0.00124,0.00043,0.00025,0.00073,0.00342,0.00338
LKE_results,Hadoop_0.70,0.00156,0.00057,0.00036,0.00197,0.00412,0.0046
LKE_results,Proxifier_0.50,0.00262,0.0004,0.00022,0.0022,0.00407,0.00331
LKE_results,Linux_0.10,0.00532,0.00137,0.00082,0.00953,0.00673,0.00618
LKE_results,BGL_0.20,0.00912,0.00151,0.00078,0.00696,0.00687,0.00548
LKE_results,Zookeeper_0.20,0.0072,0.00172,0.00083,0.00626,0.00622,0.00475
LKE_results,Proxifier_0.60,0.00221,0.0007,0.00042,0.00257,0.00413,0.00358
LKE_results,BGL_0.90,0.00099,0.00037,0.00021,0.00053,0.00367,0.00367
LKE_results,Linux_0.50,0.00252,0.00074,0.00036,0.00283,0.0057,0.00579
LKE_results,HPC_0.40,--,--,--,--,--,--
LKE_results,BGL_0.60,0.00295,0.00067,0.0003,0.00203,0.00443,0.0037
LKE_results,HPC_0.70,0.00227,0.0016,0.00095,0.0048,0.00503,0.00506
LKE_results,BGL_0.70,0.00288,0.00053,0.00028,0.00185,0.00378,0.00343
LKE_results,Linux_0.30,0.00543,0.00094,0.00032,0.00331,0.00367,0.00333
LKE_results,Proxifier_0.70,0.00194,0.00035,0.0002,0.00128,0.00339,0.00328
LKE_results,HPC_0.10,0.00435,0.00044,0.00023,0.00356,0.00353,0.0032
LKE_results,BGL_0.80,0.00175,0.00036,0.00019,0.00098,0.00328,0.00336
LKE_results,Linux_0.60,0.00226,0.00053,0.00028,0.00206,0.0036,0.00328
LKE_results,HDFS_0.80,0.00127,0.00048,0.00027,0.00116,0.00388,0.00389
LKE_results,Hadoop_0.60,--,--,--,--,--,--
LKE_results,BGL_0.30,0.0035,0.0007,0.00039,0.00353,0.00413,0.00335
LKE_results,HDFS_0.20,0.00437,0.00091,0.00055,0.00495,0.00473,0.00396
LKE_results,Proxifier_0.20,0.00463,0.00094,0.0005,0.00431,0.00468,0.00398
LKE_results,HDFS_0.50,0.00291,0.00073,0.00043,0.00313,0.00478,0.00392
LKE_results,HDFS_0.90,0.0009,0.0004,0.00021,0.00059,0.00698,0.00385
LKE_results,Linux_0.20,0.00445,0.00067,0.00038,0.00396,0.0047,0.00352
Spell_results,HPC_0.20,0.00518,0.00138,0.00063,0.00481,0.00906,0.00787
Spell_results,HDFS_0.60,0.00872,0.00087,0.00044,0.00217,0.00487,0.00414
Spell_results,HDFS_0.70,0.00259,0.00073,0.00037,0.00179,0.00662,0.00408
Spell_results,Zookeeper_0.10,0.00752,0.00134,0.00082,0.00535,0.00565,0.00441
Spell_results,Linux_0.40,0.00477,0.00083,0.00044,0.00297,0.00491,0.0053
Spell_results,Linux_0.80,0.00432,0.00062,0.00029,0.00114,0.00385,0.00337
Spell_results,HPC_0.30,0.00491,0.00123,0.00055,0.00397,0.00468,0.00367
Spell_results,Hadoop_0.20,0.00752,0.00107,0.00063,0.00278,0.00476,0.00449
Spell_results,Zookeeper_0.60,0.00345,0.00093,0.00048,0.00294,0.00508,0.00381
Spell_results,Zookeeper_0.30,0.00483,0.0012,0.00071,0.00549,0.00531,0.0042
Spell_results,Zookeeper_0.80,0.00188,0.00139,0.0008,0.00352,0.00767,0.00724
Spell_results,HDFS_0.30,0.01332,0.00098,0.00054,0.00409,0.00474,0.00381
Spell_results,Proxifier_0.30,0.00621,0.00144,0.00072,0.00508,0.00505,0.00389
Spell_results,Proxifier_0.40,0.00513,0.00135,0.00065,0.00439,0.00529,0.00368
Spell_results,HPC_0.50,0.00338,0.00218,0.00112,0.00713,0.00785,0.00687
Spell_results,HPC_0.60,0.00564,0.00141,0.00069,0.0037,0.0068,0.00428
Spell_results,Zookeeper_0.90,0.00235,0.00095,0.00039,0.00132,0.00451,0.00392
Spell_results,BGL_0.40,0.00662,0.00126,0.00058,0.00424,0.00557,0.00445
Spell_results,Zookeeper_0.40,0.0056,0.00121,0.00062,0.00448,0.00485,0.00401
Spell_results,HDFS_0.40,0.00483,0.00097,0.00052,0.00371,0.00461,0.00369
Spell_results,HDFS_0.10,0.00683,0.00114,0.00066,0.00516,0.0048,0.00387
Spell_results,Linux_0.70,0.00278,0.00063,0.00029,0.00157,0.00388,0.00342
Spell_results,Hadoop_0.90,0.00099,0.00049,0.00026,0.00066,0.00369,0.00341
Spell_results,BGL_0.50,0.00357,0.00097,0.00044,0.00304,0.00449,0.00365
Spell_results,Proxifier_0.10,0.00908,0.00178,0.00089,0.00599,0.00538,0.00411
Spell_results,Hadoop_0.80,0.00313,0.00063,0.00046,0.00178,0.00462,0.00408
Spell_results,Proxifier_0.90,0.00153,0.00059,0.0003,0.00092,0.00493,0.00344
Spell_results,Zookeeper_0.70,0.00213,0.00079,0.00041,0.00208,0.00525,0.00417
Spell_results,Zookeeper_0.50,0.00346,0.00106,0.00055,0.00371,0.00478,0.0039
Spell_results,Proxifier_0.80,0.00201,0.00072,0.00038,0.00151,0.00411,0.00336
Spell_results,HPC_0.80,0.00154,0.00064,0.00031,0.00148,0.00401,0.0043
Spell_results,BGL_0.10,0.00568,0.00101,0.00048,0.0047,0.00454,0.00388
Spell_results,Hadoop_0.40,0.00603,0.00085,0.00052,0.00163,0.00433,0.00351
Spell_results,HPC_0.90,0.0014,0.00054,0.00026,0.00081,0.00379,0.00317
Spell_results,Hadoop_0.50,0.00354,0.00092,0.00053,0.00349,0.00595,0.0038
Spell_results,Hadoop_0.10,0.00821,0.0011,0.00068,0.00332,0.00558,0.00379
Spell_results,Hadoop_0.30,0.0068,0.00096,0.00058,0.00234,0.00455,0.00365
Spell_results,Linux_0.90,0.00147,0.00055,0.00025,0.00066,0.00391,0.00348
Spell_results,Hadoop_0.70,0.00214,0.00059,0.00035,0.00182,0.0039,0.00346
Spell_results,Proxifier_0.50,0.00435,0.00112,0.00057,0.00362,0.00459,0.00695
Spell_results,Linux_0.10,0.00695,0.0021,0.00118,0.00828,0.00505,0.00447
Spell_results,BGL_0.20,0.00835,0.00098,0.00045,0.00421,0.00536,0.00414
Spell_results,Zookeeper_0.20,0.01456,0.00236,0.00142,0.00876,0.0065,0.00461
Spell_results,Proxifier_0.60,0.0053,0.00105,0.00055,0.00277,0.00457,0.00615
Spell_results,BGL_0.90,0.00128,0.00049,0.00027,0.00076,0.0053,0.00565
Spell_results,Linux_0.50,0.00412,0.00074,0.00041,0.00266,0.00424,0.00348
Spell_results,HPC_0.40,0.00384,0.0011,0.00051,0.00342,0.00493,0.0037
Spell_results,BGL_0.60,0.00309,0.0009,0.0005,0.00245,0.00434,0.00377
Spell_results,HPC_0.70,0.00222,0.00073,0.00039,0.00176,0.00422,0.0036
Spell_results,BGL_0.70,0.00233,0.00075,0.00037,0.00181,0.00442,0.00406
Spell_results,Linux_0.30,0.00494,0.00182,0.00101,0.00514,0.00636,0.00431
Spell_results,Proxifier_0.70,0.00597,0.001,0.00051,0.00265,0.00538,0.00562
Spell_results,HPC_0.10,0.00551,0.00148,0.00068,0.0053,0.00851,0.00598
Spell_results,BGL_0.80,0.00204,0.00057,0.00027,0.00121,0.00429,0.00368
Spell_results,Linux_0.60,0.00298,0.00067,0.00035,0.00214,0.00418,0.00374
Spell_results,HDFS_0.80,0.00181,0.00065,0.00031,0.00133,0.00394,0.00353
Spell_results,Hadoop_0.60,0.00292,0.00076,0.00046,0.00252,0.00704,0.00635
Spell_results,BGL_0.30,0.0047,0.00096,0.00045,0.00376,0.00494,0.00394
Spell_results,HDFS_0.20,0.00609,0.00113,0.00064,0.00486,0.00489,0.00459
Spell_results,Proxifier_0.20,0.00641,0.00165,0.00089,0.00609,0.00554,0.00537
Spell_results,HDFS_0.50,0.00435,0.00082,0.00049,0.00309,0.00464,0.00389
Spell_results,HDFS_0.90,0.00126,0.00053,0.00025,0.00064,0.00389,0.00339
Spell_results,Linux_0.20,0.00577,0.00093,0.00053,0.00308,0.00443,0.00364
Drain_results,HPC_0.20,0.00508,0.00305,0.00142,0.01119,0.00745,0.00688
Drain_results,HDFS_0.60,0.00271,0.00077,0.00045,0.00263,0.00442,0.00389
Drain_results,HDFS_0.70,0.00196,0.00062,0.00036,0.00201,0.00424,0.00364
Drain_results,Zookeeper_0.10,0.00452,0.00144,0.00086,0.00706,0.00547,0.00401
Drain_results,Linux_0.40,0.00406,0.0008,0.00043,0.00322,0.00418,0.00338
Drain_results,Linux_0.80,0.00169,0.00058,0.00029,0.0011,0.00396,0.00404
Drain_results,HPC_0.30,0.00452,0.00122,0.00067,0.004,0.00502,0.00366
Drain_results,Hadoop_0.20,0.00524,0.00245,0.00154,0.01186,0.00638,0.00781
Drain_results,Zookeeper_0.60,0.00306,0.00078,0.00045,0.00289,0.00714,0.00657
Drain_results,Zookeeper_0.30,0.00878,0.0011,0.00073,0.00695,0.00743,0.00728
Drain_results,Zookeeper_0.80,0.00348,0.0006,0.0003,0.00147,0.00443,0.00386
Drain_results,HDFS_0.30,0.00389,0.00095,0.00054,0.00446,0.00462,0.00373
Drain_results,Proxifier_0.30,0.00412,0.00139,0.00078,0.00543,0.00511,0.00401
Drain_results,Proxifier_0.40,0.0036,0.00144,0.00074,0.00501,0.00827,0.00724
Drain_results,HPC_0.50,0.00353,0.00096,0.00048,0.00291,0.00688,0.00428
Drain_results,HPC_0.60,0.00252,0.00084,0.00043,0.00233,0.00444,0.00368
Drain_results,Zookeeper_0.90,0.0009,0.00052,0.00027,0.00083,0.00494,0.00448
Drain_results,BGL_0.40,0.00575,0.00097,0.00047,0.00346,0.00454,0.00372
Drain_results,Zookeeper_0.40,0.0034,0.00092,0.00056,0.00437,0.00439,0.00373
Drain_results,HDFS_0.40,0.00341,0.00082,0.00051,0.00383,0.00437,0.00368
Drain_results,HDFS_0.10,0.00478,0.00118,0.00067,0.00596,0.00536,0.00439
Drain_results,Linux_0.70,0.00234,0.00061,0.00031,0.00163,0.00426,0.00381
Drain_results,Hadoop_0.90,0.00088,0.00053,0.00026,0.00077,0.00452,0.00358
Drain_results,BGL_0.50,0.0034,0.001,0.00053,0.00323,0.00794,0.0046
Drain_results,Proxifier_0.10,0.00515,0.00174,0.00089,0.00726,0.00917,0.00478
Drain_results,Hadoop_0.80,0.00169,0.0005,0.00031,0.00144,0.004,0.00349
Drain_results,Proxifier_0.90,0.00077,0.00054,0.00028,0.0008,0.00418,0.00374
Drain_results,Zookeeper_0.70,0.00177,0.00068,0.00044,0.00199,0.004,0.00354
Drain_results,Zookeeper_0.50,0.00279,0.00086,0.00059,0.00354,0.00457,0.00388
Drain_results,Proxifier_0.80,0.00143,0.00071,0.00038,0.00154,0.00416,0.00365
Drain_results,HPC_0.80,0.00134,0.0006,0.00032,0.00122,0.00399,0.00361
Drain_results,BGL_0.10,0.00481,0.00131,0.00062,0.00512,0.00502,0.0039
Drain_results,Hadoop_0.40,0.00415,0.00097,0.00057,0.00398,0.00495,0.00434
Drain_results,HPC_0.90,0.00111,0.00051,0.00026,0.00067,0.00381,0.00342
Drain_results,Hadoop_0.50,0.00276,0.00084,0.00049,0.00317,0.00444,0.00547
Drain_results,Hadoop_0.10,0.00552,0.00117,0.00074,0.00598,0.00527,0.00416
Drain_results,Hadoop_0.30,0.005,0.00103,0.00064,0.00474,0.00508,0.00405
Drain_results,Linux_0.90,0.00113,0.00051,0.00023,0.00062,0.00523,0.00442
Drain_results,Hadoop_0.70,0.00175,0.00058,0.00037,0.00197,0.00404,0.00353
Drain_results,Proxifier_0.50,0.00278,0.00111,0.00059,0.00382,0.00543,0.00463
Drain_results,Linux_0.10,0.00922,0.00098,0.00053,0.00401,0.00486,0.0037
Drain_results,BGL_0.20,0.00489,0.00118,0.00052,0.00454,0.00475,0.0038
Drain_results,Zookeeper_0.20,0.0044,0.00135,0.00077,0.00615,0.00799,0.00713
Drain_results,Proxifier_0.60,0.00255,0.00096,0.00051,0.00294,0.00498,0.00387
Drain_results,BGL_0.90,0.00102,0.00055,0.00027,0.00083,0.00408,0.00373
Drain_results,Linux_0.50,0.00316,0.00166,0.00095,0.00298,0.00791,0.0052
Drain_results,HPC_0.40,0.00373,0.00107,0.00049,0.00336,0.00526,0.0043
Drain_results,BGL_0.60,0.003,0.00094,0.00041,0.00259,0.00479,0.00391
Drain_results,HPC_0.70,0.00215,0.00087,0.0004,0.00194,0.00742,0.00608
Drain_results,BGL_0.70,0.00295,0.00095,0.00043,0.00234,0.00621,0.0055
Drain_results,Linux_0.30,0.00513,0.00101,0.00053,0.00305,0.00696,0.00542
Drain_results,Proxifier_0.70,0.00233,0.00096,0.00049,0.00236,0.00574,0.00616
Drain_results,HPC_0.10,0.01176,0.00249,0.00114,0.00865,0.00689,0.00524
Drain_results,BGL_0.80,0.00313,0.01321,0.00046,0.00136,0.00722,0.00547
Drain_results,Linux_0.60,0.00268,0.00069,0.00036,0.00221,0.00428,0.00373
Drain_results,HDFS_0.80,0.00138,0.00055,0.00032,0.00134,0.00387,0.00352
Drain_results,Hadoop_0.60,0.0036,0.00062,0.00046,0.00248,0.00422,0.00363
Drain_results,BGL_0.30,0.00435,0.00107,0.00049,0.00395,0.00606,0.00475
Drain_results,HDFS_0.20,0.00456,0.00103,0.00071,0.00531,0.00476,0.0042
Drain_results,Proxifier_0.20,0.00477,0.00153,0.00086,0.00672,0.00537,0.00448
Drain_results,HDFS_0.50,0.00293,0.00076,0.00055,0.0031,0.00444,0.00373
Drain_results,HDFS_0.90,0.00096,0.00057,0.00028,0.0008,0.00388,0.00497
Drain_results,Linux_0.20,0.00512,0.00091,0.00059,0.00332,0.00462,0.00396
FT-tree_results,HPC_0.20,0.00461,0.00124,0.00059,0.00455,0.00499,0.00401
FT-tree_results,HDFS_0.60,0.00231,0.00068,0.00044,0.00262,0.00427,0.00566
FT-tree_results,HDFS_0.70,0.00405,0.0011,0.00061,0.00342,0.00442,0.00363
FT-tree_results,Zookeeper_0.10,0.00563,0.00306,0.00189,0.01035,0.0067,0.0045
FT-tree_results,Linux_0.40,0.00531,0.00079,0.00042,0.00264,0.0044,0.0039
FT-tree_results,Linux_0.80,0.00153,0.00053,0.00024,0.00104,0.00415,0.00379
FT-tree_results,HPC_0.30,0.00401,0.00122,0.00055,0.00408,0.00545,0.00629
FT-tree_results,Hadoop_0.20,0.00687,0.00087,0.00047,0.00254,0.00463,0.0039
FT-tree_results,Zookeeper_0.60,0.0028,0.00091,0.0006,0.00313,0.00462,0.00349
FT-tree_results,Zookeeper_0.30,0.00386,0.00121,0.00073,0.00557,0.00551,0.00463
FT-tree_results,Zookeeper_0.80,0.00316,0.00061,0.00034,0.00159,0.00406,0.00352
FT-tree_results,HDFS_0.30,0.00332,0.00089,0.00053,0.0046,0.00452,0.00359
FT-tree_results,Proxifier_0.30,0.00337,0.00119,0.00065,0.00522,0.00484,0.00364
FT-tree_results,Proxifier_0.40,0.00298,0.00094,0.00054,0.00411,0.00442,0.0037
FT-tree_results,HPC_0.50,0.00297,0.00085,0.00052,0.0028,0.00505,0.00492
FT-tree_results,HPC_0.60,0.00255,0.00075,0.00039,0.00219,0.00425,0.00367
FT-tree_results,Zookeeper_0.90,0.00092,0.00054,0.00028,0.00088,0.00374,0.00358
FT-tree_results,BGL_0.40,0.00325,0.00083,0.00035,0.00296,0.00501,0.00424
FT-tree_results,Zookeeper_0.40,0.00341,0.00107,0.00063,0.00471,0.00497,0.00403
FT-tree_results,HDFS_0.40,0.00291,0.00086,0.00052,0.00395,0.00457,0.00359
FT-tree_results,HDFS_0.10,0.00451,0.0011,0.00066,0.00617,0.00453,0.00364
FT-tree_results,Linux_0.70,0.0022,0.00067,0.00032,0.00188,0.0042,0.00355
FT-tree_results,Hadoop_0.90,0.00091,0.00051,0.00025,0.00075,0.00387,0.00351
FT-tree_results,BGL_0.50,0.00278,0.0008,0.00034,0.00255,0.00417,0.00485
FT-tree_results,Proxifier_0.10,0.005,0.00162,0.0008,0.00695,0.00544,0.00413
FT-tree_results,Hadoop_0.80,0.00161,0.00054,0.00031,0.00137,0.00428,0.00386
FT-tree_results,Proxifier_0.90,0.00065,0.00046,0.00023,0.00081,0.00399,0.00374
FT-tree_results,Zookeeper_0.70,0.00173,0.0008,0.00042,0.00237,0.00443,0.00385
FT-tree_results,Zookeeper_0.50,0.00275,0.00099,0.00057,0.00398,0.00502,0.00398
FT-tree_results,Proxifier_0.80,0.00122,0.00057,0.00037,0.00128,0.00428,0.00375
FT-tree_results,HPC_0.80,0.00123,0.00126,0.00071,0.00281,0.00496,0.00395
FT-tree_results,BGL_0.10,0.01098,0.00094,0.00046,0.00515,0.00475,0.00609
FT-tree_results,Hadoop_0.40,0.00484,0.00192,0.00125,0.00864,0.00742,0.00521
FT-tree_results,HPC_0.90,0.00322,0.00098,0.00048,0.00125,0.00426,0.00455
FT-tree_results,Hadoop_0.50,0.00394,0.00089,0.00049,0.00324,0.00473,0.00503
FT-tree_results,Hadoop_0.10,0.0057,0.00139,0.00077,0.00591,0.00672,0.00617
FT-tree_results,Hadoop_0.30,0.00494,0.00096,0.0006,0.00447,0.00622,0.00491
FT-tree_results,Linux_0.90,0.00108,0.00049,0.00023,0.00065,0.00397,0.00359
FT-tree_results,Hadoop_0.70,0.00168,0.00056,0.00035,0.00186,0.00405,0.00359
FT-tree_results,Proxifier_0.50,0.00229,0.00076,0.00044,0.00328,0.00433,0.00351
FT-tree_results,Linux_0.10,0.00497,0.00095,0.00052,0.004,0.00463,0.00396
FT-tree_results,BGL_0.20,0.00432,0.00086,0.00043,0.00394,0.0062,0.00377
FT-tree_results,Zookeeper_0.20,0.00457,0.00129,0.00079,0.00622,0.00509,0.00438
FT-tree_results,Proxifier_0.60,0.00213,0.00067,0.00039,0.00261,0.00412,0.00363
FT-tree_results,BGL_0.90,0.00086,0.0005,0.00022,0.00066,0.00364,0.00363
FT-tree_results,Linux_0.50,0.00272,0.00083,0.00042,0.00304,0.00414,0.00349
FT-tree_results,HPC_0.40,0.00336,0.0008,0.00043,0.00304,0.00429,0.00354
FT-tree_results,BGL_0.60,0.00258,0.0007,0.00035,0.00227,0.00419,0.00354
FT-tree_results,HPC_0.70,0.00222,0.00073,0.0004,0.00178,0.00596,0.00519
FT-tree_results,BGL_0.70,0.00185,0.00061,0.00029,0.00171,0.00516,0.0045
FT-tree_results,Linux_0.30,0.00424,0.0017,0.0011,0.00719,0.00832,0.00483
FT-tree_results,Proxifier_0.70,0.00302,0.00063,0.00033,0.00202,0.00398,0.00344
FT-tree_results,HPC_0.10,0.00569,0.00148,0.00068,0.00524,0.00539,0.004
FT-tree_results,BGL_0.80,0.00181,0.00048,0.00023,0.00113,0.00366,0.00337
FT-tree_results,Linux_0.60,0.0023,0.00068,0.00033,0.00215,0.00417,0.00496
FT-tree_results,HDFS_0.80,0.00144,0.00058,0.00032,0.00142,0.00381,0.00342
FT-tree_results,Hadoop_0.60,0.00231,0.00066,0.00042,0.00234,0.00423,0.00453
FT-tree_results,BGL_0.30,0.00628,0.00103,0.00051,0.00491,0.00435,0.00347
FT-tree_results,HDFS_0.20,0.00433,0.0011,0.00061,0.00546,0.00461,0.00364
FT-tree_results,Proxifier_0.20,0.00435,0.0014,0.00074,0.00617,0.00506,0.00411
FT-tree_results,HDFS_0.50,0.00266,0.00084,0.0005,0.00322,0.00434,0.00352
FT-tree_results,HDFS_0.90,0.00086,0.00051,0.00028,0.00083,0.0038,0.00349
FT-tree_results,Linux_0.20,0.00485,0.00105,0.00054,0.00425,0.00426,0.00359


==> plot/uncompress_result_one_piece.csv <==
algorithm,data,ourAlgrothm_time,lzma_time,gzip_time,bzip2_time,7zip_time,zip_time
Drain_results,BGL_0.10,0.00014,0.00033,0.00018,0.00015,0.0039,0.00376
Drain_results,BGL_0.20,7.00E-05,0.00033,0.00018,0.00015,0.00326,0.00323
Drain_results,BGL_0.30,0.0001,0.00039,0.0002,0.00018,0.00321,0.00327
Drain_results,BGL_0.40,8.00E-05,0.00033,0.00018,0.00015,0.00316,0.00327
Drain_results,BGL_0.50,9.00E-05,0.00033,0.00019,0.00016,0.00352,0.00435
Drain_results,BGL_0.60,0.00017,0.00059,0.0003,0.00026,0.00525,0.00499
Drain_results,BGL_0.70,0.00011,0.00048,0.00027,0.0002,0.00419,0.00401
Drain_results,BGL_0.80,0.00013,0.00047,0.00026,0.0003,0.00339,0.00335
Drain_results,BGL_0.90,0.0002,0.00063,0.00036,0.0003,0.00555,0.00507
Drain_results,Hadoop_0.10,0.00033,0.00034,0.00019,0.00016,0.00363,0.00361
Drain_results,Hadoop_0.20,0.00052,0.00056,0.00028,0.00023,0.004,0.00388
Drain_results,Hadoop_0.30,0.0003,0.00033,0.00018,0.00015,0.0037,0.00365
Drain_results,Hadoop_0.40,0.0003,0.00035,0.00019,0.00016,0.00358,0.00339
Drain_results,Hadoop_0.50,0.00012,0.00034,0.00018,0.00015,0.00337,0.00388
Drain_results,Hadoop_0.60,9.00E-05,0.00034,0.00022,0.00015,0.00334,0.00316
Drain_results,Hadoop_0.70,0.0001,0.00037,0.00018,0.00015,0.0034,0.00331
Drain_results,Hadoop_0.80,0.0001,0.00036,0.0002,0.00017,0.00348,0.00324
Drain_results,Hadoop_0.90,0.0001,0.00036,0.00019,0.00018,0.00346,0.00328
Drain_results,HDFS_0.10,8.00E-05,0.00036,0.00018,0.00017,0.00339,0.00332
Drain_results,HDFS_0.20,8.00E-05,0.00048,0.00042,0.00035,0.00467,0.00671
Drain_results,HDFS_0.30,3.00E-05,0.00032,0.0002,0.00016,0.00322,0.00313
Drain_results,HDFS_0.40,3.00E-05,0.00033,0.00019,0.00016,0.00328,0.00324
Drain_results,HDFS_0.50,6.00E-05,0.00062,0.0003,0.00025,0.00356,0.0032
Drain_results,HDFS_0.60,4.00E-05,0.00063,0.00045,0.00034,0.00437,0.0032
Drain_results,HDFS_0.70,6.00E-05,0.00032,0.00017,0.00015,0.00323,0.00313
Drain_results,HDFS_0.80,5.00E-05,0.00032,0.00021,0.00015,0.00336,0.00326
Drain_results,HDFS_0.90,4.00E-05,0.00037,0.0002,0.00019,0.00321,0.00318
Drain_results,HPC_0.10,0.00014,0.00059,0.0003,0.00027,0.00383,0.00329
Drain_results,HPC_0.20,6.00E-05,0.00039,0.00017,0.00015,0.00322,0.00328
Drain_results,HPC_0.30,0.00011,0.00051,0.00029,0.00025,0.00355,0.00333
Drain_results,HPC_0.40,0.00011,0.00071,0.00044,0.0003,0.00645,0.00559
Drain_results,HPC_0.50,6.00E-05,0.00032,0.00018,0.00015,0.00321,0.00323
Drain_results,HPC_0.60,6.00E-05,0.00031,0.0002,0.00016,0.00314,0.00312
Drain_results,HPC_0.70,0.00011,0.00047,0.00025,0.00022,0.00452,0.00424
Drain_results,HPC_0.80,6.00E-05,0.00036,0.00019,0.00016,0.00392,0.0038
Drain_results,HPC_0.90,6.00E-05,0.00035,0.00018,0.00022,0.00323,0.00315
Drain_results,Linux_0.10,8.00E-05,0.00035,0.00018,0.00015,0.00342,0.00319
Drain_results,Linux_0.20,6.00E-05,0.00044,0.00018,0.00016,0.00336,0.00319
Drain_results,Linux_0.30,7.00E-05,0.00042,0.0004,0.00033,0.00399,0.00585
Drain_results,Linux_0.40,5.00E-05,0.00033,0.00019,0.00016,0.00316,0.00328
Drain_results,Linux_0.50,0.0001,0.00064,0.00032,0.00031,0.00415,0.00402
Drain_results,Linux_0.60,0.0001,0.00048,0.00027,0.00022,0.00347,0.00336
Drain_results,Linux_0.70,6.00E-05,0.0004,0.00019,0.00016,0.00344,0.0032
Drain_results,Linux_0.80,5.00E-05,0.00074,0.00041,0.00035,0.00366,0.00366
Drain_results,Linux_0.90,5.00E-05,0.00032,0.00025,0.00015,0.00328,0.00321
Drain_results,Proxifier_0.10,9.00E-05,0.00037,0.00021,0.00017,0.00407,0.00388
Drain_results,Proxifier_0.20,0.00018,0.00066,0.00033,0.00028,0.00359,0.0035
Drain_results,Proxifier_0.30,8.00E-05,0.00038,0.0002,0.00017,0.00333,0.0032
Drain_results,Proxifier_0.40,7.00E-05,0.00036,0.00021,0.00018,0.00332,0.00334
Drain_results,Proxifier_0.50,7.00E-05,0.00033,0.00018,0.00017,0.00328,0.00332
Drain_results,Proxifier_0.60,8.00E-05,0.00043,0.00021,0.00023,0.00646,0.00665
Drain_results,Proxifier_0.70,7.00E-05,0.00062,0.00034,0.00027,0.00541,0.00494
Drain_results,Proxifier_0.80,9.00E-05,0.00039,0.0002,0.00017,0.0034,0.00363
Drain_results,Proxifier_0.90,9.00E-05,0.00037,0.0002,0.00017,0.00332,0.00327
Drain_results,Zookeeper_0.10,0.00021,0.00035,0.00018,0.00016,0.00341,0.00348
Drain_results,Zookeeper_0.20,0.0002,0.00036,0.0002,0.00017,0.00361,0.00349
Drain_results,Zookeeper_0.30,5.00E-05,0.00034,0.00021,0.00015,0.00325,0.00324
Drain_results,Zookeeper_0.40,5.00E-05,0.0004,0.00018,0.00015,0.00324,0.0032
Drain_results,Zookeeper_0.50,5.00E-05,0.00035,0.00019,0.00017,0.00327,0.00321
Drain_results,Zookeeper_0.60,8.00E-05,0.00037,0.00019,0.00017,0.00477,0.00342
Drain_results,Zookeeper_0.70,5.00E-05,0.00036,0.0002,0.00016,0.00327,0.00315
Drain_results,Zookeeper_0.80,6.00E-05,0.00035,0.00018,0.00016,0.00361,0.00313
Drain_results,Zookeeper_0.90,5.00E-05,0.00034,0.00018,0.00016,0.00317,0.00315
FT_tree_results,BGL_0.10,0.00012,0.00035,0.0002,0.00017,0.00344,0.0032
FT_tree_results,BGL_0.20,7.00E-05,0.00032,0.00018,0.00017,0.00347,0.00329
FT_tree_results,BGL_0.30,6.00E-05,0.00035,0.0002,0.00016,0.00388,0.00321
FT_tree_results,BGL_0.40,9.00E-05,0.00037,0.00022,0.00015,0.00332,0.00328
FT_tree_results,BGL_0.50,8.00E-05,0.00032,0.00019,0.00017,0.00333,0.00368
FT_tree_results,BGL_0.60,0.00011,0.00039,0.00021,0.00019,0.00457,0.00409
FT_tree_results,BGL_0.70,9.00E-05,0.00034,0.00023,0.00018,0.00459,0.00352
FT_tree_results,BGL_0.80,0.00011,0.00055,0.00031,0.00026,0.00377,0.00487
FT_tree_results,BGL_0.90,7.00E-05,0.00045,0.00033,0.00031,0.00627,0.00648
FT_tree_results,Hadoop_0.10,0.00019,0.00033,0.00018,0.00022,0.00341,0.00342
FT_tree_results,Hadoop_0.20,0.00021,0.00035,0.00018,0.00016,0.00341,0.00335
FT_tree_results,Hadoop_0.30,0.00039,0.00034,0.00018,0.00015,0.00382,0.00379
FT_tree_results,Hadoop_0.40,0.00044,0.00034,0.00021,0.00019,0.00358,0.00363
FT_tree_results,Hadoop_0.50,0.00018,0.00032,0.00018,0.00015,0.00349,0.00343
FT_tree_results,Hadoop_0.60,0.00023,0.00039,0.00028,0.00019,0.00384,0.00528
FT_tree_results,Hadoop_0.70,0.00017,0.00034,0.00019,0.0002,0.00357,0.00345
FT_tree_results,Hadoop_0.80,0.00017,0.00033,0.00018,0.00015,0.0034,0.00343
FT_tree_results,Hadoop_0.90,0.00017,0.00035,0.00019,0.00016,0.00654,0.00351
FT_tree_results,HDFS_0.10,4.00E-05,0.00036,0.0002,0.00016,0.00324,0.0032
FT_tree_results,HDFS_0.20,4.00E-05,0.00039,0.00022,0.00018,0.00358,0.00315
FT_tree_results,HDFS_0.30,5.00E-05,0.00052,0.00028,0.0003,0.00447,0.00309
FT_tree_results,HDFS_0.40,3.00E-05,0.00034,0.0002,0.00026,0.00322,0.00319
FT_tree_results,HDFS_0.50,8.00E-05,0.00061,0.00034,0.00029,0.00355,0.00404
FT_tree_results,HDFS_0.60,4.00E-05,0.00046,0.00041,0.00034,0.00541,0.00383
FT_tree_results,HDFS_0.70,5.00E-05,0.00036,0.0002,0.00017,0.00371,0.00363
FT_tree_results,HDFS_0.80,6.00E-05,0.00045,0.0003,0.00021,0.00416,0.00386
FT_tree_results,HDFS_0.90,9.00E-05,0.00054,0.00029,0.00024,0.00321,0.00338
FT_tree_results,HPC_0.10,0.00035,0.00068,0.00037,0.0003,0.00578,0.0039
FT_tree_results,HPC_0.20,8.00E-05,0.00039,0.00027,0.00018,0.0033,0.0034
FT_tree_results,HPC_0.30,7.00E-05,0.00038,0.00018,0.00015,0.00329,0.00323
FT_tree_results,HPC_0.40,6.00E-05,0.00035,0.00021,0.00016,0.00519,0.00429
FT_tree_results,HPC_0.50,9.00E-05,0.00041,0.00023,0.00019,0.00337,0.0032
FT_tree_results,HPC_0.60,8.00E-05,0.00032,0.00018,0.00015,0.0033,0.00314
FT_tree_results,HPC_0.70,8.00E-05,0.00033,0.0002,0.00019,0.00378,0.00487
FT_tree_results,HPC_0.80,9.00E-05,0.00035,0.00018,0.00015,0.00342,0.00365
FT_tree_results,HPC_0.90,6.00E-05,0.00033,0.00018,0.00016,0.00372,0.00347
FT_tree_results,Linux_0.10,6.00E-05,0.00032,0.00019,0.00015,0.00338,0.00319
FT_tree_results,Linux_0.20,0.00011,0.00041,0.00025,0.00021,0.00498,0.00461
FT_tree_results,Linux_0.30,9.00E-05,0.00033,0.00021,0.00017,0.00368,0.00483
FT_tree_results,Linux_0.40,9.00E-05,0.00033,0.00019,0.00016,0.00395,0.00323
FT_tree_results,Linux_0.50,0.00012,0.00039,0.00022,0.00017,0.00432,0.00559
FT_tree_results,Linux_0.60,0.00017,0.00049,0.00028,0.00023,0.00365,0.00359
FT_tree_results,Linux_0.70,0.0001,0.00032,0.00019,0.00015,0.00332,0.00326
FT_tree_results,Linux_0.80,8.00E-05,0.00034,0.00018,0.00016,0.00354,0.00318
FT_tree_results,Linux_0.90,6.00E-05,0.00032,0.00018,0.00017,0.0033,0.00322
FT_tree_results,Proxifier_0.10,8.00E-05,0.00033,0.00025,0.00015,0.00328,0.00329
FT_tree_results,Proxifier_0.20,9.00E-05,0.00073,0.00041,0.00034,0.00571,0.00537
FT_tree_results,Proxifier_0.30,0.00014,0.00055,0.00027,0.00025,0.00424,0.00328
FT_tree_results,Proxifier_0.40,0.00014,0.00045,0.00025,0.00021,0.00376,0.00426
FT_tree_results,Proxifier_0.50,6.00E-05,0.00034,0.00021,0.00016,0.0034,0.00345
FT_tree_results,Proxifier_0.60,5.00E-05,0.00032,0.00018,0.00015,0.00356,0.00672
FT_tree_results,Proxifier_0.70,6.00E-05,0.00042,0.00021,0.00024,0.00625,0.0055
FT_tree_results,Proxifier_0.80,5.00E-05,0.00033,0.00019,0.00016,0.00327,0.00318
FT_tree_results,Proxifier_0.90,5.00E-05,0.00032,0.00019,0.00023,0.00322,0.00319
FT_tree_results,Zookeeper_0.10,0.00013,0.00033,0.00018,0.00015,0.0046,0.00373
FT_tree_results,Zookeeper_0.20,0.00011,0.00032,0.00019,0.00016,0.00342,0.00508
FT_tree_results,Zookeeper_0.30,0.0001,0.00075,0.00039,0.00034,0.00575,0.00578
FT_tree_results,Zookeeper_0.40,0.0001,0.00033,0.00018,0.00015,0.00348,0.0033
FT_tree_results,Zookeeper_0.50,0.0001,0.00036,0.00018,0.00016,0.00342,0.0034
FT_tree_results,Zookeeper_0.60,0.0001,0.00037,0.0002,0.00017,0.00325,0.00328
FT_tree_results,Zookeeper_0.70,0.00011,0.00034,0.00018,0.00015,0.00351,0.00336
FT_tree_results,Zookeeper_0.80,0.00022,0.00064,0.00032,0.00028,0.00507,0.00334
FT_tree_results,Zookeeper_0.90,0.00011,0.00034,0.00019,0.00015,0.00425,0.00328
IPLoM_results,BGL_0.10,0.0001,0.00031,0.00028,0.00018,0.00332,0.00331
IPLoM_results,BGL_0.20,7.00E-05,0.00032,0.00018,0.00016,0.00326,0.00311
IPLoM_results,BGL_0.30,5.00E-05,0.00034,0.0002,0.00017,0.00336,0.00311
IPLoM_results,BGL_0.40,6.00E-05,0.00038,0.00018,0.00015,0.00325,0.00308
IPLoM_results,BGL_0.50,5.00E-05,0.00031,0.00018,0.00015,0.00329,0.00358
IPLoM_results,BGL_0.60,7.00E-05,0.00037,0.0002,0.00017,0.00495,0.00446
IPLoM_results,BGL_0.70,7.00E-05,0.00038,0.00022,0.00018,0.0037,0.00354
IPLoM_results,BGL_0.80,7.00E-05,0.00034,0.00021,0.00019,0.00353,0.00333
IPLoM_results,BGL_0.90,7.00E-05,0.00031,0.00018,0.00015,0.00327,0.00339
IPLoM_results,Hadoop_0.10,0.0002,0.00034,0.00019,0.00016,0.00359,0.0035
IPLoM_results,Hadoop_0.20,0.00023,0.00036,0.00021,0.00016,0.00348,0.00341
IPLoM_results,Hadoop_0.30,0.0002,0.00034,0.0002,0.00016,0.00355,0.00357
IPLoM_results,Hadoop_0.40,0.00029,0.00034,0.00018,0.00015,0.00357,0.00356
IPLoM_results,Hadoop_0.50,0.0001,0.00036,0.00018,0.00015,0.0034,0.00332
IPLoM_results,Hadoop_0.60,9.00E-05,0.00037,0.0002,0.00018,0.00336,0.00316
IPLoM_results,Hadoop_0.70,0.0001,0.00034,0.00018,0.00015,0.00338,0.0033
IPLoM_results,Hadoop_0.80,9.00E-05,0.00033,0.00023,0.00015,0.00333,0.00328
IPLoM_results,Hadoop_0.90,9.00E-05,0.00034,0.00018,0.00016,0.00359,0.00329
IPLoM_results,HDFS_0.10,9.00E-05,0.00035,0.00019,0.00017,0.00332,0.00334
IPLoM_results,HDFS_0.20,7.00E-05,0.00036,0.00021,0.00018,0.0032,0.00319
IPLoM_results,HDFS_0.30,4.00E-05,0.00035,0.00021,0.00016,0.00323,0.0032
IPLoM_results,HDFS_0.40,3.00E-05,0.00046,0.00024,0.00017,0.00343,0.00331
IPLoM_results,HDFS_0.50,5.00E-05,0.00035,0.00021,0.00019,0.00329,0.00339
IPLoM_results,HDFS_0.60,5.00E-05,0.00042,0.0002,0.00016,0.00454,0.00518
IPLoM_results,HDFS_0.70,7.00E-05,0.00053,0.00026,0.00021,0.00449,0.00347
IPLoM_results,HDFS_0.80,4.00E-05,0.00036,0.0002,0.00017,0.00338,0.00326
IPLoM_results,HDFS_0.90,4.00E-05,0.0004,0.0002,0.00018,0.00322,0.00326
IPLoM_results,HPC_0.10,8.00E-05,0.00037,0.00021,0.00019,0.00364,0.00343
IPLoM_results,HPC_0.20,6.00E-05,0.00035,0.00018,0.00015,0.0032,0.00316
IPLoM_results,HPC_0.30,6.00E-05,0.00033,0.00018,0.00015,0.00321,0.00304
IPLoM_results,HPC_0.40,5.00E-05,0.00033,0.00018,0.00015,0.00356,0.00309
IPLoM_results,HPC_0.50,5.00E-05,0.00031,0.00018,0.00017,0.00312,0.00313
IPLoM_results,HPC_0.60,9.00E-05,0.00035,0.00018,0.00016,0.00356,0.00321
IPLoM_results,HPC_0.70,5.00E-05,0.00066,0.00034,0.00029,0.00399,0.00525
IPLoM_results,HPC_0.80,5.00E-05,0.00035,0.0002,0.00017,0.0034,0.00342
IPLoM_results,HPC_0.90,5.00E-05,0.00035,0.00019,0.00015,0.00325,0.00321
IPLoM_results,Linux_0.10,8.00E-05,0.00033,0.00018,0.00017,0.00334,0.00342
IPLoM_results,Linux_0.20,7.00E-05,0.00034,0.0002,0.00019,0.0033,0.00319
IPLoM_results,Linux_0.30,6.00E-05,0.00034,0.0002,0.00017,0.00355,0.00326
IPLoM_results,Linux_0.40,6.00E-05,0.00044,0.00024,0.00018,0.00321,0.00329
IPLoM_results,Linux_0.50,5.00E-05,0.00034,0.00018,0.00015,0.00338,0.00332
IPLoM_results,Linux_0.60,6.00E-05,0.00034,0.00022,0.00017,0.00482,0.00311
IPLoM_results,Linux_0.70,5.00E-05,0.00031,0.00018,0.00017,0.00331,0.00311
IPLoM_results,Linux_0.80,5.00E-05,0.00033,0.00018,0.00017,0.00327,0.00315
IPLoM_results,Linux_0.90,5.00E-05,0.00033,0.00018,0.00015,0.00336,0.0035
IPLoM_results,Proxifier_0.10,8.00E-05,0.00035,0.00019,0.00016,0.00336,0.00331
IPLoM_results,Proxifier_0.20,8.00E-05,0.00038,0.00021,0.00018,0.0033,0.00314
IPLoM_results,Proxifier_0.30,5.00E-05,0.00037,0.00021,0.00016,0.00336,0.00329
IPLoM_results,Proxifier_0.40,5.00E-05,0.00031,0.00017,0.00019,0.00335,0.00313
IPLoM_results,Proxifier_0.50,4.00E-05,0.00036,0.0002,0.00019,0.00323,0.00325
IPLoM_results,Proxifier_0.60,6.00E-05,0.00042,0.00028,0.00023,0.0033,0.00314
IPLoM_results,Proxifier_0.70,4.00E-05,0.00033,0.0002,0.00017,0.00344,0.00387
IPLoM_results,Proxifier_0.80,4.00E-05,0.00034,0.00019,0.00017,0.00363,0.0034
IPLoM_results,Proxifier_0.90,4.00E-05,0.00034,0.00019,0.00015,0.00327,0.0034
IPLoM_results,Zookeeper_0.10,0.00023,0.00035,0.0002,0.00017,0.00556,0.00359
IPLoM_results,Zookeeper_0.20,0.0002,0.00033,0.00018,0.00015,0.00337,0.00331
IPLoM_results,Zookeeper_0.30,4.00E-05,0.00048,0.00034,0.00018,0.0035,0.00323
IPLoM_results,Zookeeper_0.40,5.00E-05,0.00032,0.00019,0.00015,0.00332,0.00302
IPLoM_results,Zookeeper_0.50,5.00E-05,0.00037,0.00018,0.00016,0.00329,0.00324
IPLoM_results,Zookeeper_0.60,5.00E-05,0.00034,0.00019,0.00016,0.00341,0.00313
IPLoM_results,Zookeeper_0.70,5.00E-05,0.00034,0.00019,0.00024,0.00329,0.0035
IPLoM_results,Zookeeper_0.80,6.00E-05,0.00033,0.0002,0.00015,0.00322,0.0036
IPLoM_results,Zookeeper_0.90,5.00E-05,0.00033,0.00018,0.00016,0.00319,0.00336
LKE_results,BGL_0.10,0.0001,0.00033,0.00018,0.00016,0.00335,0.0032
LKE_results,BGL_0.20,8.00E-05,0.00039,0.00018,0.00016,0.0032,0.00314
LKE_results,BGL_0.30,7.00E-05,0.00033,0.00018,0.00016,0.00341,0.00327
LKE_results,BGL_0.40,0.00012,0.00054,0.00031,0.00025,0.00476,0.0037
LKE_results,BGL_0.50,6.00E-05,0.00031,0.00018,0.00015,0.00315,0.00334
LKE_results,BGL_0.60,6.00E-05,0.00038,0.00022,0.00016,0.0036,0.00335
LKE_results,BGL_0.70,3.00E-05,0.00031,0.00021,0.00015,0.00334,0.00316
LKE_results,BGL_0.80,3.00E-05,0.00035,0.00019,0.00016,0.00324,0.00322
LKE_results,BGL_0.90,3.00E-05,0.00042,0.00018,0.00015,0.00332,0.00325
LKE_results,Hadoop_0.10,--,--,--,--,--,--
LKE_results,Hadoop_0.20,6.00E-05,0.00039,0.00021,0.00018,0.00671,0.00654
LKE_results,Hadoop_0.30,7.00E-05,0.00035,0.00022,0.00015,0.00318,0.00463
LKE_results,Hadoop_0.40,6.00E-05,0.00034,0.00021,0.00015,0.00332,0.00322
LKE_results,Hadoop_0.50,7.00E-05,0.00033,0.00018,0.00017,0.00333,0.00324
LKE_results,Hadoop_0.60,--,--,--,--,--,--
LKE_results,Hadoop_0.70,7.00E-05,0.00036,0.0002,0.00016,0.00323,0.00312
LKE_results,Hadoop_0.80,7.00E-05,0.00033,0.00018,0.00015,0.00328,0.0032
LKE_results,Hadoop_0.90,7.00E-05,0.00036,0.00019,0.00017,0.00334,0.00311
LKE_results,HDFS_0.10,8.00E-05,0.00032,0.00018,0.00015,0.00313,0.00357
LKE_results,HDFS_0.20,7.00E-05,0.00034,0.00021,0.00018,0.00351,0.0033
LKE_results,HDFS_0.30,3.00E-05,0.00056,0.00031,0.00024,0.00483,0.00513
LKE_results,HDFS_0.40,5.00E-05,0.00054,0.0003,0.00025,0.00353,0.00345
LKE_results,HDFS_0.50,4.00E-05,0.00034,0.00019,0.00017,0.0034,0.00322
LKE_results,HDFS_0.60,3.00E-05,0.00035,0.00023,0.00017,0.0033,0.00316
LKE_results,HDFS_0.70,3.00E-05,0.00032,0.0002,0.0002,0.00328,0.00325
LKE_results,HDFS_0.80,3.00E-05,0.00034,0.00019,0.00016,0.00328,0.00304
LKE_results,HDFS_0.90,4.00E-05,0.00042,0.00021,0.00017,0.00366,0.00522
LKE_results,HPC_0.10,3.00E-05,0.00033,0.00019,0.00016,0.00329,0.00323
LKE_results,HPC_0.20,4.00E-05,0.00032,0.00019,0.0002,0.00342,0.00338
LKE_results,HPC_0.30,3.00E-05,0.00032,0.00022,0.00017,0.00314,0.0031
LKE_results,HPC_0.40,--,--,--,--,--,--
LKE_results,HPC_0.50,4.00E-05,0.00033,0.00021,0.00016,0.0035,0.00324
LKE_results,HPC_0.60,0.0001,0.00033,0.00018,0.00016,0.00333,0.00333
LKE_results,HPC_0.70,9.00E-05,0.00033,0.0002,0.00016,0.00357,0.00367
LKE_results,HPC_0.80,--,--,--,--,--,--
LKE_results,HPC_0.90,--,--,--,--,--,--
LKE_results,Linux_0.10,3.00E-05,0.00031,0.00018,0.00015,0.00315,0.00326
LKE_results,Linux_0.20,3.00E-05,0.00032,0.00018,0.00015,0.00316,0.00331
LKE_results,Linux_0.30,3.00E-05,0.00032,0.00018,0.00015,0.00325,0.00327
LKE_results,Linux_0.40,3.00E-05,0.00033,0.00026,0.00017,0.00324,0.00312
LKE_results,Linux_0.50,3.00E-05,0.00039,0.0003,0.00024,0.00337,0.00329
LKE_results,Linux_0.60,3.00E-05,0.0004,0.00018,0.00016,0.00337,0.00323
LKE_results,Linux_0.70,3.00E-05,0.0004,0.00018,0.00015,0.00309,0.00307
LKE_results,Linux_0.80,3.00E-05,0.00034,0.00021,0.00018,0.0033,0.00316
LKE_results,Linux_0.90,3.00E-05,0.00032,0.00018,0.00015,0.00326,0.00341
LKE_results,Proxifier_0.10,3.00E-05,0.00031,0.0002,0.00018,0.0031,0.00306
LKE_results,Proxifier_0.20,5.00E-05,0.0004,0.00019,0.00016,0.00332,0.00343
LKE_results,Proxifier_0.30,4.00E-05,0.0004,0.00021,0.00018,0.00394,0.00366
LKE_results,Proxifier_0.40,6.00E-05,0.00041,0.0002,0.00017,0.00343,0.00339
LKE_results,Proxifier_0.50,3.00E-05,0.00031,0.00017,0.00018,0.00316,0.00307
LKE_results,Proxifier_0.60,4.00E-05,0.00035,0.00018,0.00016,0.00338,0.00451
LKE_results,Proxifier_0.70,3.00E-05,0.0004,0.00018,0.00015,0.00329,0.00317
LKE_results,Proxifier_0.80,3.00E-05,0.00032,0.00017,0.00015,0.00317,0.00334
LKE_results,Proxifier_0.90,5.00E-05,0.00032,0.00018,0.00015,0.00308,0.00304
LKE_results,Zookeeper_0.10,0.00022,0.00033,0.0002,0.00019,0.00352,0.00345
LKE_results,Zookeeper_0.20,0.00021,0.00032,0.00018,0.00016,0.00337,0.00326
LKE_results,Zookeeper_0.30,0.00019,0.00062,0.00031,0.00027,0.00407,0.0051
LKE_results,Zookeeper_0.40,0.00012,0.00059,0.00034,0.00029,0.0037,0.00389
LKE_results,Zookeeper_0.50,0.00015,0.00037,0.0002,0.00017,0.00405,0.00356
LKE_results,Zookeeper_0.60,0.00042,0.00071,0.00037,0.00029,0.00442,0.00503
LKE_results,Zookeeper_0.70,0.00024,0.00031,0.00018,0.00015,0.00342,0.00345
LKE_results,Zookeeper_0.80,0.00047,0.00059,0.00029,0.00023,0.00513,0.00385
LKE_results,Zookeeper_0.90,7.00E-05,0.00073,0.00041,0.00035,0.00574,0.0061
LogSig_results,BGL_0.10,0.00014,0.00033,0.00018,0.00015,0.0034,0.00347
LogSig_results,BGL_0.20,7.00E-05,0.00031,0.00018,0.00015,0.00344,0.00339
LogSig_results,BGL_0.30,6.00E-05,0.0004,0.00018,0.00015,0.00317,0.00315
LogSig_results,BGL_0.40,0.00018,0.00047,0.00018,0.00015,0.00328,0.00342
LogSig_results,BGL_0.50,6.00E-05,0.0004,0.00018,0.00015,0.00326,0.00315
LogSig_results,BGL_0.60,6.00E-05,0.00031,0.00017,0.0002,0.0036,0.00353
LogSig_results,BGL_0.70,7.00E-05,0.00037,0.0002,0.0002,0.00364,0.00344
LogSig_results,BGL_0.80,5.00E-05,0.00034,0.00019,0.00016,0.00336,0.00313
LogSig_results,BGL_0.90,6.00E-05,0.00034,0.00018,0.00015,0.00329,0.00331
LogSig_results,Hadoop_0.10,5.00E-05,0.00037,0.00019,0.00016,0.00352,0.00366
LogSig_results,Hadoop_0.20,0.00011,0.00076,0.00039,0.00028,0.0037,0.00353
LogSig_results,Hadoop_0.30,6.00E-05,0.00034,0.00018,0.00016,0.00475,0.0045
LogSig_results,Hadoop_0.40,6.00E-05,0.00083,0.00033,0.00028,0.00656,0.00627
LogSig_results,Hadoop_0.50,0.0001,0.00034,0.00026,0.00015,0.00571,0.0054
LogSig_results,Hadoop_0.60,6.00E-05,0.00032,0.00018,0.00015,0.00327,0.00328
LogSig_results,Hadoop_0.70,7.00E-05,0.00035,0.00022,0.00016,0.00332,0.00317
LogSig_results,Hadoop_0.80,6.00E-05,0.00035,0.0002,0.00017,0.00326,0.00323
LogSig_results,Hadoop_0.90,6.00E-05,0.00037,0.00019,0.00016,0.00381,0.00331
LogSig_results,HDFS_0.10,4.00E-05,0.00042,0.00019,0.00016,0.00304,0.00306
LogSig_results,HDFS_0.20,3.00E-05,0.00036,0.00019,0.00018,0.00339,0.00314
LogSig_results,HDFS_0.30,4.00E-05,0.00041,0.00022,0.00017,0.0042,0.00626
LogSig_results,HDFS_0.40,3.00E-05,0.00035,0.00019,0.00016,0.00313,0.00303
LogSig_results,HDFS_0.50,4.00E-05,0.00038,0.00018,0.00018,0.00337,0.00308
LogSig_results,HDFS_0.60,4.00E-05,0.00045,0.00024,0.00021,0.00547,0.00534
LogSig_results,HDFS_0.70,4.00E-05,0.00042,0.00021,0.0002,0.00506,0.00476
LogSig_results,HDFS_0.80,3.00E-05,0.00033,0.00018,0.00016,0.0033,0.00328
LogSig_results,HDFS_0.90,5.00E-05,0.00043,0.00023,0.00019,0.00368,0.00335
LogSig_results,HPC_0.10,0.00015,0.00044,0.00018,0.00015,0.00354,0.00358
LogSig_results,HPC_0.20,0.00012,0.00058,0.00035,0.00027,0.00673,0.0051
LogSig_results,HPC_0.30,0.00011,0.00074,0.00038,0.00031,0.00578,0.00421
LogSig_results,HPC_0.40,4.00E-05,0.00036,0.00019,0.0002,0.00373,0.00358
LogSig_results,HPC_0.50,6.00E-05,0.00036,0.00018,0.00017,0.00337,0.00317
LogSig_results,HPC_0.60,4.00E-05,0.00031,0.00017,0.00014,0.00329,0.00673
LogSig_results,HPC_0.70,5.00E-05,0.00033,0.00019,0.00015,0.00356,0.00345
LogSig_results,HPC_0.80,4.00E-05,0.00034,0.00018,0.00015,0.00335,0.00321
LogSig_results,HPC_0.90,6.00E-05,0.00059,0.0003,0.00026,0.00501,0.00505
LogSig_results,Linux_0.10,0.00011,0.00048,0.00035,0.00019,0.00379,0.0033
LogSig_results,Linux_0.20,6.00E-05,0.00041,0.00026,0.00021,0.00363,0.00649
LogSig_results,Linux_0.30,5.00E-05,0.00034,0.0002,0.00017,0.00353,0.00334
LogSig_results,Linux_0.40,7.00E-05,0.00036,0.00019,0.00017,0.00414,0.00392
LogSig_results,Linux_0.50,3.00E-05,0.00074,0.00036,0.00029,0.00409,0.00571
LogSig_results,Linux_0.60,4.00E-05,0.00037,0.00022,0.00015,0.00333,0.00335
LogSig_results,Linux_0.70,4.00E-05,0.00033,0.00019,0.00015,0.0031,0.00318
LogSig_results,Linux_0.80,4.00E-05,0.00034,0.0002,0.00017,0.00633,0.00644
LogSig_results,Linux_0.90,4.00E-05,0.00033,0.00018,0.00015,0.00402,0.00332
LogSig_results,Proxifier_0.10,8.00E-05,0.00033,0.00018,0.00016,0.00335,0.0033
LogSig_results,Proxifier_0.20,8.00E-05,0.00035,0.00019,0.00016,0.00333,0.0033
LogSig_results,Proxifier_0.30,8.00E-05,0.00072,0.00036,0.0003,0.0037,0.00327
LogSig_results,Proxifier_0.40,5.00E-05,0.00038,0.00018,0.00018,0.00347,0.00344
LogSig_results,Proxifier_0.50,3.00E-05,0.00037,0.00019,0.00024,0.00408,0.0039
LogSig_results,Proxifier_0.60,3.00E-05,0.00037,0.00021,0.00017,0.00333,0.00318
LogSig_results,Proxifier_0.70,3.00E-05,0.00037,0.00019,0.00016,0.0035,0.00328
LogSig_results,Proxifier_0.80,3.00E-05,0.00033,0.00023,0.00015,0.00317,0.00334
LogSig_results,Proxifier_0.90,3.00E-05,0.00036,0.00023,0.00017,0.00333,0.0032
LogSig_results,Zookeeper_0.10,0.00024,0.00036,0.00021,0.00018,0.00403,0.00379
LogSig_results,Zookeeper_0.20,0.00035,0.00034,0.00023,0.00016,0.00504,0.00344
LogSig_results,Zookeeper_0.30,5.00E-05,0.00047,0.00025,0.00022,0.00381,0.00525
LogSig_results,Zookeeper_0.40,5.00E-05,0.00032,0.00019,0.00015,0.00342,0.00332
LogSig_results,Zookeeper_0.50,4.00E-05,0.00034,0.00018,0.00016,0.00335,0.00322
LogSig_results,Zookeeper_0.60,0.00011,0.00065,0.00032,0.00028,0.00507,0.00352
LogSig_results,Zookeeper_0.70,4.00E-05,0.00037,0.00018,0.00016,0.00336,0.00314
LogSig_results,Zookeeper_0.80,6.00E-05,0.00048,0.00023,0.0002,0.00378,0.00356
LogSig_results,Zookeeper_0.90,4.00E-05,0.00075,0.0004,0.00034,0.00591,0.00559
MoLFI_results,BGL_0.10,0.00019,0.00052,0.00027,0.00022,0.0038,0.00358
MoLFI_results,BGL_0.20,0.00013,0.0004,0.0002,0.00016,0.00341,0.00322
MoLFI_results,BGL_0.30,9.00E-05,0.00033,0.00019,0.00024,0.00328,0.00325
MoLFI_results,BGL_0.40,9.00E-05,0.00031,0.00019,0.00017,0.00335,0.00303
MoLFI_results,BGL_0.50,8.00E-05,0.00035,0.00018,0.00015,0.0033,0.0035
MoLFI_results,BGL_0.60,8.00E-05,0.00047,0.00019,0.00016,0.00372,0.00606
MoLFI_results,BGL_0.70,0.00018,0.00036,0.0002,0.00017,0.00328,0.00328
MoLFI_results,BGL_0.80,0.00011,0.00034,0.00018,0.00016,0.0039,0.00348
MoLFI_results,BGL_0.90,0.00011,0.00031,0.00017,0.00015,0.00339,0.00323
MoLFI_results,Hadoop_0.10,0.00014,0.00036,0.00022,0.00016,0.00355,0.0035
MoLFI_results,Hadoop_0.20,0.00012,0.00045,0.00022,0.00017,0.00476,0.00461
MoLFI_results,Hadoop_0.30,0.00015,0.00045,0.00018,0.00015,0.00329,0.00328
MoLFI_results,Hadoop_0.40,0.00022,0.00049,0.00025,0.00021,0.00413,0.00359
MoLFI_results,Hadoop_0.50,0.0002,0.00034,0.00021,0.00016,0.00361,0.00342
MoLFI_results,Hadoop_0.60,0.00015,0.00035,0.00019,0.00016,0.00339,0.0034
MoLFI_results,Hadoop_0.70,0.00015,0.00036,0.00022,0.00016,0.00332,0.00325
MoLFI_results,Hadoop_0.80,0.00017,0.00036,0.00022,0.00017,0.00351,0.00339
MoLFI_results,Hadoop_0.90,0.00016,0.00036,0.00019,0.00017,0.00363,0.00354
MoLFI_results,HDFS_0.10,9.00E-05,0.00064,0.00039,0.00029,0.00586,0.0058
MoLFI_results,HDFS_0.20,5.00E-05,0.00034,0.00018,0.00015,0.00336,0.00319
MoLFI_results,HDFS_0.30,4.00E-05,0.00049,0.00023,0.00019,0.00418,0.00354
MoLFI_results,HDFS_0.40,5.00E-05,0.0007,0.00041,0.00031,0.00657,0.006
MoLFI_results,HDFS_0.50,5.00E-05,0.00033,0.00019,0.00016,0.00349,0.00313
MoLFI_results,HDFS_0.60,5.00E-05,0.00042,0.00019,0.00017,0.00323,0.00328
MoLFI_results,HDFS_0.70,5.00E-05,0.00033,0.00018,0.00015,0.00321,0.00302
MoLFI_results,HDFS_0.80,5.00E-05,0.00033,0.00017,0.00017,0.00316,0.00316
MoLFI_results,HDFS_0.90,5.00E-05,0.00044,0.00019,0.00017,0.0046,0.00442
MoLFI_results,HPC_0.10,7.00E-05,0.00039,0.00019,0.00017,0.00331,0.00334
MoLFI_results,HPC_0.20,0.00022,0.00032,0.0002,0.00015,0.00395,0.00341
MoLFI_results,HPC_0.30,0.00019,0.00042,0.00021,0.00017,0.00406,0.00526
MoLFI_results,HPC_0.40,0.00015,0.00031,0.00017,0.00015,0.00327,0.00347
MoLFI_results,HPC_0.50,0.00015,0.00031,0.00019,0.00016,0.00329,0.00346
MoLFI_results,HPC_0.60,0.00017,0.00031,0.00019,0.00017,0.00339,0.00326
MoLFI_results,HPC_0.70,0.00015,0.00031,0.00018,0.00015,0.00325,0.00313
MoLFI_results,HPC_0.80,0.00029,0.00059,0.00029,0.00025,0.00353,0.00365
MoLFI_results,HPC_0.90,0.00023,0.00048,0.00029,0.0002,0.00423,0.00358
MoLFI_results,Linux_0.10,6.00E-05,0.00034,0.00018,0.00018,0.00324,0.00325
MoLFI_results,Linux_0.20,0.00013,0.00037,0.00019,0.00015,0.00364,0.00321
MoLFI_results,Linux_0.30,5.00E-05,0.00032,0.00018,0.00015,0.00316,0.00307
MoLFI_results,Linux_0.40,6.00E-05,0.00046,0.00022,0.0002,0.00644,0.00535
MoLFI_results,Linux_0.50,6.00E-05,0.00033,0.00018,0.00015,0.0034,0.00312
MoLFI_results,Linux_0.60,6.00E-05,0.00033,0.00018,0.00015,0.00323,0.00341
MoLFI_results,Linux_0.70,0.00013,0.00032,0.00018,0.00017,0.00434,0.00377
MoLFI_results,Linux_0.80,7.00E-05,0.00054,0.00022,0.00018,0.00357,0.00387
MoLFI_results,Linux_0.90,7.00E-05,0.00034,0.00019,0.00019,0.00323,0.00321
MoLFI_results,Proxifier_0.10,0.00011,0.00036,0.00019,0.00016,0.00357,0.00332
MoLFI_results,Proxifier_0.20,0.00014,0.00052,0.00022,0.00015,0.00348,0.00346
MoLFI_results,Proxifier_0.30,0.00015,0.00037,0.00028,0.00018,0.0033,0.0034
MoLFI_results,Proxifier_0.40,0.0002,0.00037,0.00021,0.00019,0.0037,0.00339
MoLFI_results,Proxifier_0.50,0.00021,0.00037,0.00019,0.00019,0.00371,0.0034
MoLFI_results,Proxifier_0.60,0.0006,0.0004,0.0002,0.00016,0.0035,0.00345
MoLFI_results,Proxifier_0.70,0.00031,0.00034,0.00018,0.00015,0.00348,0.00338
MoLFI_results,Proxifier_0.80,0.00063,0.00063,0.00038,0.00027,0.00416,0.00381
MoLFI_results,Proxifier_0.90,0.00034,0.00034,0.00019,0.00016,0.00355,0.00362
MoLFI_results,Zookeeper_0.10,8.00E-05,0.00033,0.00021,0.00016,0.00336,0.00308
MoLFI_results,Zookeeper_0.20,7.00E-05,0.0007,0.00038,0.00033,0.00376,0.00378
MoLFI_results,Zookeeper_0.30,8.00E-05,0.00035,0.00021,0.00016,0.00342,0.00345
MoLFI_results,Zookeeper_0.40,7.00E-05,0.00034,0.00021,0.00018,0.00338,0.00318
MoLFI_results,Zookeeper_0.50,0.0001,0.00075,0.0004,0.00035,0.00595,0.00605
MoLFI_results,Zookeeper_0.60,8.00E-05,0.00046,0.00019,0.00016,0.00343,0.00337
MoLFI_results,Zookeeper_0.70,9.00E-05,0.00043,0.0002,0.00016,0.00354,0.00324
MoLFI_results,Zookeeper_0.80,9.00E-05,0.00032,0.00018,0.00016,0.00333,0.00323
MoLFI_results,Zookeeper_0.90,9.00E-05,0.00035,0.0002,0.00021,0.00322,0.00305
Spell_results,BGL_0.10,8.00E-05,0.00032,0.00018,0.00016,0.00329,0.00316
Spell_results,BGL_0.20,6.00E-05,0.00033,0.00019,0.00015,0.00331,0.0031
Spell_results,BGL_0.30,8.00E-05,0.00041,0.0002,0.00017,0.00673,0.00664
Spell_results,BGL_0.40,8.00E-05,0.00036,0.00018,0.00018,0.00319,0.00353
Spell_results,BGL_0.50,9.00E-05,0.00039,0.00023,0.00019,0.00372,0.00359
Spell_results,BGL_0.60,7.00E-05,0.00035,0.00019,0.00016,0.00322,0.00317
Spell_results,BGL_0.70,7.00E-05,0.00034,0.00019,0.00016,0.00326,0.00326
Spell_results,BGL_0.80,9.00E-05,0.00041,0.0002,0.00019,0.0033,0.00326
Spell_results,BGL_0.90,7.00E-05,0.00031,0.00019,0.00016,0.0033,0.00322
Spell_results,Hadoop_0.10,7.00E-05,0.00032,0.00018,0.00015,0.00372,0.00334
Spell_results,Hadoop_0.20,8.00E-05,0.00058,0.0004,0.00034,0.00682,0.00621
Spell_results,Hadoop_0.30,8.00E-05,0.00036,0.00018,0.00016,0.00325,0.00326
Spell_results,Hadoop_0.40,7.00E-05,0.00038,0.00018,0.00015,0.00335,0.00332
Spell_results,Hadoop_0.50,0.0001,0.00033,0.00018,0.00016,0.00341,0.00329
Spell_results,Hadoop_0.60,0.0001,0.00033,0.0002,0.00016,0.00383,0.00341
Spell_results,Hadoop_0.70,0.0001,0.00033,0.00018,0.00015,0.00321,0.00371
Spell_results,Hadoop_0.80,0.0001,0.00033,0.00024,0.00015,0.00321,0.00324
Spell_results,Hadoop_0.90,0.00014,0.00048,0.00026,0.00023,0.00362,0.00402
Spell_results,HDFS_0.10,8.00E-05,0.00061,0.00033,0.00029,0.00353,0.00354
Spell_results,HDFS_0.20,9.00E-05,0.0004,0.00022,0.00017,0.00403,0.00488
Spell_results,HDFS_0.30,4.00E-05,0.00035,0.00018,0.00016,0.00547,0.00381
Spell_results,HDFS_0.40,8.00E-05,0.00073,0.00039,0.00033,0.00496,0.0045
Spell_results,HDFS_0.50,5.00E-05,0.00038,0.00018,0.00015,0.00362,0.00393
Spell_results,HDFS_0.60,4.00E-05,0.00041,0.0002,0.00017,0.00417,0.00391
Spell_results,HDFS_0.70,5.00E-05,0.00059,0.00031,0.00027,0.00491,0.00349
Spell_results,HDFS_0.80,4.00E-05,0.0004,0.0002,0.00018,0.00332,0.00325
Spell_results,HDFS_0.90,4.00E-05,0.00045,0.0002,0.00017,0.00333,0.00308
Spell_results,HPC_0.10,7.00E-05,0.00038,0.0002,0.00017,0.0034,0.00335
Spell_results,HPC_0.20,6.00E-05,0.00033,0.00019,0.00016,0.00323,0.00466
Spell_results,HPC_0.30,6.00E-05,0.00032,0.00018,0.00016,0.00334,0.0032
Spell_results,HPC_0.40,6.00E-05,0.0004,0.0002,0.00017,0.00366,0.00344
Spell_results,HPC_0.50,6.00E-05,0.00032,0.00018,0.00015,0.00355,0.00337
Spell_results,HPC_0.60,6.00E-05,0.00031,0.00018,0.00015,0.00425,0.00383
Spell_results,HPC_0.70,6.00E-05,0.00037,0.00018,0.00015,0.0033,0.00436
Spell_results,HPC_0.80,6.00E-05,0.00034,0.00018,0.00016,0.00319,0.003
Spell_results,HPC_0.90,5.00E-05,0.00034,0.00019,0.00016,0.00332,0.00324
Spell_results,Linux_0.10,6.00E-05,0.00045,0.00019,0.00016,0.00323,0.00317
Spell_results,Linux_0.20,7.00E-05,0.00035,0.00019,0.00015,0.00325,0.0039
Spell_results,Linux_0.30,5.00E-05,0.00035,0.0002,0.00016,0.00377,0.00337
Spell_results,Linux_0.40,8.00E-05,0.00042,0.00019,0.00016,0.00332,0.00314
Spell_results,Linux_0.50,5.00E-05,0.00032,0.00018,0.00015,0.00387,0.00383
Spell_results,Linux_0.60,5.00E-05,0.00037,0.0002,0.00017,0.00335,0.00326
Spell_results,Linux_0.70,9.00E-05,0.0005,0.00028,0.00024,0.00348,0.00424
Spell_results,Linux_0.80,5.00E-05,0.00034,0.00018,0.00016,0.00317,0.00319
Spell_results,Linux_0.90,5.00E-05,0.00034,0.00018,0.00015,0.00311,0.00316
Spell_results,Proxifier_0.10,6.00E-05,0.00035,0.0002,0.00016,0.00337,0.00326
Spell_results,Proxifier_0.20,6.00E-05,0.00053,0.00022,0.00018,0.00448,0.00378
Spell_results,Proxifier_0.30,4.00E-05,0.00035,0.00019,0.00016,0.00381,0.00357
Spell_results,Proxifier_0.40,4.00E-05,0.00041,0.00018,0.00015,0.00356,0.00349
Spell_results,Proxifier_0.50,4.00E-05,0.00034,0.00018,0.00015,0.0032,0.00306
Spell_results,Proxifier_0.60,4.00E-05,0.00035,0.0002,0.00017,0.00329,0.00332
Spell_results,Proxifier_0.70,4.00E-05,0.00037,0.0002,0.00022,0.00336,0.00329
Spell_results,Proxifier_0.80,4.00E-05,0.00036,0.0002,0.00017,0.00319,0.00336
Spell_results,Proxifier_0.90,4.00E-05,0.00035,0.00018,0.00015,0.0032,0.00303
Spell_results,Zookeeper_0.10,0.00018,0.0006,0.00027,0.00023,0.00356,0.00389
Spell_results,Zookeeper_0.20,0.00011,0.00034,0.00028,0.00017,0.00341,0.00327
Spell_results,Zookeeper_0.30,0.00014,0.00053,0.00031,0.00026,0.00463,0.00416
Spell_results,Zookeeper_0.40,7.00E-05,0.00073,0.00041,0.00034,0.00428,0.0057
Spell_results,Zookeeper_0.50,7.00E-05,0.00035,0.00018,0.00016,0.00332,0.00321
Spell_results,Zookeeper_0.60,0.00017,0.00062,0.00034,0.0003,0.00549,0.00516
Spell_results,Zookeeper_0.70,8.00E-05,0.00034,0.00018,0.00015,0.00321,0.00331
Spell_results,Zookeeper_0.80,0.00017,0.00038,0.0002,0.00016,0.00392,0.00543
Spell_results,Zookeeper_0.90,7.00E-05,0.00032,0.00024,0.00015,0.00331,0.00326


==> plot/yihao_kfold_result.csv <==
name,newtemplate,train_time,match_time,all_time,F1,RI,compression
IPLoM_BGL_0.1,63,0.01,0.174,0.184,0.9594,0.9871,0.47
IPLoM_BGL_0.2,48,0.025,0.175,0.201,0.9753,0.9914,0.5
IPLoM_BGL_0.3,21,0.134,0.106,0.24,0.6434,0.8303,0.64
IPLoM_BGL_0.4,20,0.098,0.11,0.208,0.4914,0.7755,0.68
IPLoM_BGL_0.5,17,0.139,0.104,0.243,0.3697,0.7028,0.73
IPLoM_BGL_0.6,21,0.302,0.147,0.448,0.3579,0.6528,0.71
IPLoM_BGL_0.7,1,0.398,0.039,0.437,0.3831,0.666,0.72
IPLoM_BGL_0.8,1,0.766,0.027,0.793,0.3293,0.5308,0.79
IPLoM_BGL_0.9,1,1.37,0.016,1.387,0.4637,0.5404,0.84
IPLoM_HPC_0.1,61,0.023,0.15,0.173,0.9595,0.9908,0.32
IPLoM_HPC_0.2,20,0.08,0.099,0.18,0.8823,0.964,0.51
IPLoM_HPC_0.3,9,0.174,0.117,0.291,0.9045,0.9635,0.56
IPLoM_HPC_0.4,4,0.222,0.067,0.289,0.6403,0.7678,0.6
IPLoM_HPC_0.5,4,0.222,0.074,0.296,0.7042,0.8088,0.6
IPLoM_HPC_0.6,4,0.287,0.046,0.333,0.794,0.8475,0.6
IPLoM_HPC_0.7,4,0.361,0.038,0.399,0.8331,0.8151,0.59
IPLoM_HPC_0.8,1,0.494,0.025,0.519,0.9954,0.9957,0.53
IPLoM_HPC_0.9,0,0.49,0.013,0.502,0.9935,0.9954,0.76
IPLoM_HDFS_0.1,69,0.012,0.147,0.159,0.9121,0.9792,0.08
IPLoM_HDFS_0.2,68,0.022,0.143,0.165,0.8942,0.9737,0.08
IPLoM_HDFS_0.3,1,0.027,0.097,0.124,0.8556,0.9542,0.21
IPLoM_HDFS_0.4,1,0.031,0.073,0.105,0.8499,0.9501,0.22
IPLoM_HDFS_0.5,2,0.038,0.064,0.102,1,1,0.13
IPLoM_HDFS_0.6,2,0.051,0.059,0.11,1,1,0.13
IPLoM_HDFS_0.7,2,0.052,0.042,0.094,1,1,0.13
IPLoM_HDFS_0.8,1,0.052,0.028,0.079,1,1,0.14
IPLoM_HDFS_0.9,0,0.068,0.016,0.083,1,1,0.14
IPLoM_Zookeeper_0.1,258,0.007,0.267,0.274,0.9037,0.9822,0.03
IPLoM_Zookeeper_0.2,258,0.012,0.251,0.263,0.9048,0.9838,0.04
IPLoM_Zookeeper_0.3,0,0.101,0.108,0.209,0.8587,0.9677,0.42
IPLoM_Zookeeper_0.4,5,0.17,0.102,0.272,0.9572,0.9891,0.25
IPLoM_Zookeeper_0.5,5,0.179,0.093,0.273,0.9342,0.9844,0.27
IPLoM_Zookeeper_0.6,5,0.2,0.069,0.269,0.8885,0.9759,0.29
IPLoM_Zookeeper_0.7,0,0.228,0.044,0.272,0.9696,0.9924,0.43
IPLoM_Zookeeper_0.8,0,0.323,0.029,0.352,0.8891,0.9655,0.52
IPLoM_Zookeeper_0.9,0,0.336,0.015,0.351,0.8404,0.9629,0.49
IPLoM_Proxifier_0.1,66,0.031,0.16,0.191,0.7477,0.8473,0.13
IPLoM_Proxifier_0.2,69,0.045,0.155,0.2,0.7467,0.8453,0.12
IPLoM_Proxifier_0.3,6,0.083,0.108,0.191,0.9482,0.9623,0.21
IPLoM_Proxifier_0.4,6,0.097,0.083,0.18,0.8874,0.9224,0.25
IPLoM_Proxifier_0.5,0,0.133,0.064,0.196,0.8996,0.9296,0.34
IPLoM_Proxifier_0.6,0,0.185,0.071,0.256,0.9005,0.9309,0.34
IPLoM_Proxifier_0.7,0,0.209,0.036,0.245,0.9032,0.9331,0.33
IPLoM_Proxifier_0.8,0,0.227,0.026,0.253,0.9121,0.9402,0.33
IPLoM_Proxifier_0.9,0,0.265,0.013,0.278,0.9116,0.9445,0.33
LogSig_BGL_0.1,125,0.014,0.273,0.287,0.7709,0.9082,0.42
LogSig_BGL_0.2,77,0.256,0.145,0.401,0.9931,0.9976,0.34
LogSig_BGL_0.3,22,0.195,0.093,0.288,0.773,0.9119,0.58
LogSig_BGL_0.4,21,0.084,0.107,0.191,0.5602,0.8298,0.62
LogSig_BGL_0.5,23,0.12,0.088,0.208,0.4024,0.741,0.7
LogSig_BGL_0.6,26,0.31,0.065,0.376,0.8465,0.9649,0.68
LogSig_BGL_0.7,18,0.752,0.06,0.812,0.7659,0.9368,0.6
LogSig_BGL_0.8,8,0.989,0.028,1.017,0.5318,0.7974,0.75
LogSig_BGL_0.9,11,1.137,0.023,1.16,0.9932,0.9973,0.49
LogSig_HPC_0.1,163,0.043,0.219,0.261,0.831,0.9657,0.34
LogSig_HPC_0.2,30,0.068,0.11,0.178,0.9187,0.9784,0.33
LogSig_HPC_0.3,19,0.074,0.089,0.163,0.8602,0.9448,0.39
LogSig_HPC_0.4,9,0.179,0.075,0.254,0.9776,0.9909,0.5
LogSig_HPC_0.5,9,0.131,0.072,0.203,0.9691,0.9863,0.49
LogSig_HPC_0.6,9,0.152,0.05,0.202,0.9973,0.9984,0.56
LogSig_HPC_0.7,6,0.121,0.039,0.16,0.8348,0.8173,0.77
LogSig_HPC_0.8,3,0.198,0.031,0.228,0.9966,0.9969,0.44
LogSig_HPC_0.9,0,0.149,0.013,0.162,0.7264,0.7365,0.79
LogSig_HDFS_0.1,3,0.016,0.113,0.128,0.9023,0.9733,0.2
LogSig_HDFS_0.2,3,0.016,0.095,0.111,0.8637,0.9574,0.27
LogSig_HDFS_0.3,6,0.028,0.094,0.122,0.8692,0.9599,0.22
LogSig_HDFS_0.4,5,0.029,0.086,0.115,0.955,0.9872,0.2
LogSig_HDFS_0.5,2,0.037,0.063,0.101,0.821,0.9396,0.21
LogSig_HDFS_0.6,2,0.039,0.046,0.085,0.7572,0.9034,0.31
LogSig_HDFS_0.7,4,0.044,0.037,0.081,0.898,0.9668,0.22
LogSig_HDFS_0.8,5,0.052,0.027,0.078,0.9765,0.9931,0.21
LogSig_HDFS_0.9,3,0.062,0.014,0.076,0.8795,0.9608,0.24
LogSig_Zookeeper_0.1,258,0.012,0.283,0.295,0.9037,0.9822,0.04
LogSig_Zookeeper_0.2,258,0.016,0.26,0.276,0.9048,0.9838,0.04
LogSig_Zookeeper_0.3,0,0.089,0.096,0.186,0.8131,0.955,0.38
LogSig_Zookeeper_0.4,7,0.155,0.089,0.244,0.9255,0.9803,0.18
LogSig_Zookeeper_0.5,7,0.177,0.082,0.259,0.8872,0.9719,0.21
LogSig_Zookeeper_0.6,22,0.134,0.068,0.202,0.9839,0.9969,0.18
LogSig_Zookeeper_0.7,2,0.295,0.044,0.339,0.8352,0.9518,0.38
LogSig_Zookeeper_0.8,1,0.322,0.027,0.349,0.9922,0.9978,0.11
LogSig_Zookeeper_0.9,2,0.235,0.015,0.25,0.961,0.9923,0.2
LogSig_Proxifier_0.1,67,0.02,0.162,0.182,0.6851,0.809,0.13
LogSig_Proxifier_0.2,56,0.028,0.141,0.17,0.6706,0.8074,0.13
LogSig_Proxifier_0.3,7,0.049,0.091,0.14,0.7027,0.8088,0.24
LogSig_Proxifier_0.4,8,0.069,0.08,0.149,0.7122,0.8142,0.19
LogSig_Proxifier_0.5,9,0.085,0.082,0.167,0.7391,0.831,0.2
LogSig_Proxifier_0.6,7,0.094,0.089,0.183,0.8267,0.8759,0.13
LogSig_Proxifier_0.7,7,0.184,0.047,0.232,0.8093,0.8687,0.13
LogSig_Proxifier_0.8,5,0.122,0.028,0.15,0.8765,0.9032,0.14
LogSig_Proxifier_0.9,6,0.128,0.015,0.143,0.8716,0.9096,0.16
LKE_BGL_0.1,91,0.009,0.192,0.201,0.9767,0.9927,0.36
LKE_BGL_0.2,26,0.282,0.131,0.414,0.7432,0.8809,0.55
LKE_BGL_0.3,22,0.412,0.097,0.509,0.4653,0.6483,0.61
LKE_BGL_0.4,22,0.23,0.093,0.323,0.2909,0.4709,0.66
LKE_BGL_0.5,22,0.38,0.07,0.45,0.2498,0.4763,0.69
LKE_BGL_0.6,14,0.358,0.056,0.414,0.3047,0.5582,0.73
LKE_BGL_0.7,0,0.17,0.027,0.197,0.1937,0.1365,0.95
LKE_BGL_0.8,1,1.389,0.026,1.415,0.75,0.9232,0.75
LKE_BGL_0.9,0,0.142,0.01,0.152,0.34,0.2285,0.96
LKE_HPC_0.1,2,0.018,0.075,0.093,0.2193,0.1937,0.92
LKE_HPC_0.2,,,,,,,
LKE_HPC_0.3,0,0.143,0.069,0.211,0.4986,0.6538,0.85
LKE_HPC_0.4,0,0.265,0.058,0.322,0.6936,0.8174,0.79
LKE_HPC_0.5,,,,,,,
LKE_HPC_0.6,80,0.375,0.097,0.472,0.9621,0.9778,0.34
LKE_HPC_0.7,80,0.387,0.106,0.493,0.9719,0.9746,0.3
LKE_HPC_0.8,93,0.388,0.087,0.475,0.7815,0.7694,0.5
LKE_HPC_0.9,,,,,,,
LKE_HDFS_0.1,66,0.011,0.152,0.163,0.6992,0.9073,0.21
LKE_HDFS_0.2,0,0.019,0.083,0.101,0.302,0.3819,0.52
LKE_HDFS_0.3,2,0.026,0.091,0.117,0.7922,0.9288,0.25
LKE_HDFS_0.4,0,0.04,0.065,0.105,0.3082,0.3814,0.52
LKE_HDFS_0.5,0,0.049,0.054,0.103,0.3163,0.4017,0.51
LKE_HDFS_0.6,0,0.052,0.045,0.097,0.3315,0.4118,0.51
LKE_HDFS_0.7,1,0.045,0.037,0.082,0.8013,0.9263,0.26
LKE_HDFS_0.8,0,0.067,0.027,0.094,0.8019,0.9268,0.34
LKE_HDFS_0.9,0,0.058,0.012,0.07,0.7656,0.9116,0.34
LKE_Zookeeper_0.1,258,0.008,0.294,0.303,0.9037,0.9822,0.03
LKE_Zookeeper_0.2,258,0.014,0.253,0.267,0.9048,0.9838,0.04
LKE_Zookeeper_0.3,12,0.069,0.113,0.183,0.901,0.9811,0.14
LKE_Zookeeper_0.4,5,0.235,0.14,0.376,0.9165,0.9801,0.14
LKE_Zookeeper_0.5,0,0.771,0.074,0.845,0.4318,0.7086,0.53
LKE_Zookeeper_0.6,5,0.201,0.073,0.274,0.9105,0.9818,0.18
LKE_Zookeeper_0.7,4,0.263,0.049,0.312,0.9915,0.9979,0.1
LKE_Zookeeper_0.8,0,4.912,0.036,4.948,0.7097,0.8875,0.32
LKE_Zookeeper_0.9,1,0.256,0.018,0.274,0.9625,0.9926,0.15
LKE_Proxifier_0.1,67,0.043,0.179,0.222,0.7265,0.8372,0.12
LKE_Proxifier_0.2,37,0.035,0.117,0.153,0.5276,0.5042,0.47
LKE_Proxifier_0.3,9,0.381,0.149,0.53,0.8004,0.861,0.28
LKE_Proxifier_0.4,9,0.194,0.103,0.297,0.8032,0.8637,0.28
LKE_Proxifier_0.5,0,0.131,0.036,0.167,0.5826,0.4476,0.96
LKE_Proxifier_0.6,0,0.184,0.053,0.237,0.8712,0.8904,0.55
LKE_Proxifier_0.7,0,0.449,0.05,0.499,0.8372,0.8832,0.26
LKE_Proxifier_0.8,0,0.203,0.016,0.219,0.5765,0.4562,0.96
LKE_Proxifier_0.9,0,0.447,0.015,0.462,0.855,0.9056,0.26
FT-Tree_BGL_0.1,125,0.009,0.185,0.194,0.3738,0.4827,0.55
FT-Tree_BGL_0.2,58,0.019,0.132,0.152,0.3704,0.4148,0.6
FT-Tree_BGL_0.3,32,0.041,0.101,0.141,0.346,0.4213,0.61
FT-Tree_BGL_0.4,68,0.037,0.138,0.175,0.269,0.4136,0.6
FT-Tree_BGL_0.5,70,0.092,0.131,0.223,0.2355,0.4394,0.62
FT-Tree_BGL_0.6,64,0.082,0.09,0.172,0.2838,0.518,0.62
FT-Tree_BGL_0.7,30,0.593,0.049,0.641,0.2807,0.4737,0.67
FT-Tree_BGL_0.8,9,0.979,0.025,1.004,0.2659,0.3644,0.8
FT-Tree_BGL_0.9,5,1.689,0.015,1.703,0.4227,0.4572,0.85
FT-Tree_HPC_0.1,179,0.024,0.216,0.24,0.8302,0.9656,0.31
FT-Tree_HPC_0.2,42,0.05,0.119,0.169,0.8468,0.9619,0.29
FT-Tree_HPC_0.3,33,0.091,0.094,0.185,0.8584,0.957,0.29
FT-Tree_HPC_0.4,12,0.101,0.08,0.18,0.9912,0.9964,0.32
FT-Tree_HPC_0.5,12,0.092,0.072,0.164,0.9885,0.9948,0.31
FT-Tree_HPC_0.6,12,0.144,0.062,0.207,0.986,0.9919,0.3
FT-Tree_HPC_0.7,12,0.127,0.043,0.17,0.9842,0.9855,0.26
FT-Tree_HPC_0.8,6,0.139,0.031,0.169,0.9666,0.9698,0.19
FT-Tree_HPC_0.9,5,0.166,0.019,0.185,0.8166,0.8916,0.18
FT-Tree_HDFS_0.1,7,0.011,0.122,0.133,1,1,0.13
FT-Tree_HDFS_0.2,5,0.019,0.114,0.132,1,1,0.13
FT-Tree_HDFS_0.3,4,0.025,0.099,0.124,1,1,0.12
FT-Tree_HDFS_0.4,4,0.03,0.102,0.132,1,1,0.13
FT-Tree_HDFS_0.5,3,0.035,0.069,0.104,1,1,0.13
FT-Tree_HDFS_0.6,3,0.049,0.061,0.111,1,1,0.13
FT-Tree_HDFS_0.7,3,0.054,0.044,0.098,1,1,0.14
FT-Tree_HDFS_0.8,3,0.067,0.03,0.097,1,1,0.15
FT-Tree_HDFS_0.9,1,0.105,0.014,0.119,1,1,0.14
FT-Tree_Zookeeper_0.1,108,0.008,0.204,0.212,0.9117,0.9835,0.12
FT-Tree_Zookeeper_0.2,108,0.013,0.195,0.208,0.9159,0.9856,0.12
FT-Tree_Zookeeper_0.3,68,0.052,0.172,0.224,0.9382,0.9885,0.15
FT-Tree_Zookeeper_0.4,52,0.075,0.132,0.207,0.9389,0.9858,0.14
FT-Tree_Zookeeper_0.5,52,0.115,0.141,0.256,0.9429,0.988,0.15
FT-Tree_Zookeeper_0.6,52,0.078,0.11,0.188,0.9731,0.9949,0.17
FT-Tree_Zookeeper_0.7,36,0.118,0.075,0.193,0.9956,0.9989,0.15
FT-Tree_Zookeeper_0.8,19,0.124,0.046,0.17,0.9964,0.999,0.15
FT-Tree_Zookeeper_0.9,19,0.155,0.026,0.181,0.9893,0.9979,0.19
FT-Tree_Proxifier_0.1,69,0.022,0.158,0.18,0.7104,0.8237,0.12
FT-Tree_Proxifier_0.2,66,0.035,0.153,0.188,0.7334,0.8389,0.13
FT-Tree_Proxifier_0.3,73,0.07,0.14,0.21,0.7119,0.8186,0.13
FT-Tree_Proxifier_0.4,70,0.092,0.118,0.21,0.6881,0.806,0.13
FT-Tree_Proxifier_0.5,20,0.229,0.08,0.309,0.7652,0.841,0.15
FT-Tree_Proxifier_0.6,5,0.194,0.059,0.253,0.8322,0.8781,0.14
FT-Tree_Proxifier_0.7,11,0.176,0.047,0.223,0.8063,0.8676,0.13
FT-Tree_Proxifier_0.8,9,0.259,0.03,0.289,0.8752,0.9023,0.14
FT-Tree_Proxifier_0.9,8,0.284,0.019,0.303,0.8679,0.9073,0.15
Spell_BGL_0.1,49,0.008,0.125,0.134,0.4206,0.5743,0.58
Spell_BGL_0.2,27,0.082,0.122,0.204,0.4222,0.5283,0.61
Spell_BGL_0.3,33,0.075,0.112,0.187,0.3992,0.5397,0.63
Spell_BGL_0.4,34,0.094,0.109,0.203,0.323,0.5465,0.64
Spell_BGL_0.5,32,0.088,0.106,0.193,0.2945,0.5843,0.67
Spell_BGL_0.6,22,0.095,0.07,0.165,0.394,0.7029,0.7
Spell_BGL_0.7,14,0.344,0.058,0.403,0.3974,0.6856,0.72
Spell_BGL_0.8,9,0.502,0.028,0.53,0.3456,0.5639,0.78
Spell_BGL_0.9,8,0.96,0.017,0.978,0.5873,0.7208,0.83
Spell_HPC_0.1,46,0.023,0.167,0.191,0.9629,0.9915,0.35
Spell_HPC_0.2,22,0.09,0.11,0.2,0.9541,0.987,0.41
Spell_HPC_0.3,15,0.196,0.099,0.296,0.9933,0.9977,0.44
Spell_HPC_0.4,11,0.264,0.076,0.339,0.8819,0.9455,0.34
Spell_HPC_0.5,11,0.258,0.066,0.325,0.9208,0.9616,0.32
Spell_HPC_0.6,11,0.284,0.06,0.344,0.9718,0.9833,0.28
Spell_HPC_0.7,11,0.301,0.048,0.349,0.983,0.9844,0.24
Spell_HPC_0.8,6,0.422,0.032,0.455,0.9666,0.9698,0.23
Spell_HPC_0.9,5,0.574,0.018,0.593,0.8166,0.8916,0.25
Spell_HDFS_0.1,5,0.016,0.117,0.133,0.528,0.7704,0.5
Spell_HDFS_0.2,50,0.018,0.186,0.204,0.73,0.9168,0.41
Spell_HDFS_0.3,4,0.029,0.097,0.125,0.419,0.6235,0.54
Spell_HDFS_0.4,9,0.031,0.083,0.114,0.7543,0.908,0.48
Spell_HDFS_0.5,6,0.038,0.074,0.113,0.5758,0.7895,0.51
Spell_HDFS_0.6,5,0.043,0.056,0.099,0.6626,0.8466,0.48
Spell_HDFS_0.7,5,0.047,0.038,0.085,0.6146,0.8137,0.51
Spell_HDFS_0.8,5,0.06,0.028,0.088,0.6989,0.8722,0.52
Spell_HDFS_0.9,4,0.057,0.013,0.07,0.4806,0.6878,0.56
Spell_Zookeeper_0.1,101,0.011,0.163,0.174,0.3706,0.6612,0.63
Spell_Zookeeper_0.2,101,0.016,0.152,0.169,0.3615,0.679,0.62
Spell_Zookeeper_0.3,38,0.036,0.135,0.171,0.9987,0.9997,0.52
Spell_Zookeeper_0.4,30,0.052,0.106,0.158,0.9925,0.9981,0.52
Spell_Zookeeper_0.5,30,0.068,0.118,0.186,0.9881,0.9973,0.52
Spell_Zookeeper_0.6,30,0.067,0.078,0.145,0.9788,0.9958,0.51
Spell_Zookeeper_0.7,25,0.087,0.058,0.144,0.9903,0.9976,0.5
Spell_Zookeeper_0.8,17,0.113,0.04,0.153,0.9928,0.998,0.48
Spell_Zookeeper_0.9,17,0.11,0.021,0.131,0.9605,0.992,0.49
Spell_Proxifier_0.1,17,0.022,0.144,0.166,0.7853,0.8425,0.64
Spell_Proxifier_0.2,22,0.027,0.109,0.136,0.7771,0.8397,0.64
Spell_Proxifier_0.3,6,0.048,0.078,0.125,0.8967,0.9119,0.73
Spell_Proxifier_0.4,7,0.063,0.074,0.137,1,1,0.72
Spell_Proxifier_0.5,6,0.091,0.079,0.17,1,1,0.73
Spell_Proxifier_0.6,4,0.122,0.043,0.165,0.8966,0.912,0.74
Spell_Proxifier_0.7,5,0.129,0.033,0.163,1,1,0.73
Spell_Proxifier_0.8,4,0.156,0.022,0.178,0.8948,0.913,0.73
Spell_Proxifier_0.9,4,0.17,0.013,0.184,0.894,0.919,0.72
Drain_BGL_0.1,126,0.008,0.259,0.267,0.9583,0.987,0.25
Drain_BGL_0.2,38,0.076,0.134,0.21,0.7645,0.8938,0.49
Drain_BGL_0.3,39,0.094,0.143,0.237,0.6914,0.8635,0.53
Drain_BGL_0.4,39,0.09,0.112,0.201,0.5392,0.815,0.57
Drain_BGL_0.5,42,0.171,0.13,0.301,0.4043,0.7448,0.6
Drain_BGL_0.6,41,0.218,0.094,0.313,0.4654,0.7795,0.59
Drain_BGL_0.7,12,0.557,0.05,0.606,0.755,0.9331,0.57
Drain_BGL_0.8,6,0.702,0.031,0.733,0.658,0.8803,0.7
Drain_BGL_0.9,3,0.936,0.017,0.954,0.6248,0.7614,0.79
Drain_HPC_0.1,56,0.026,0.138,0.164,0.96,0.9909,0.37
Drain_HPC_0.2,25,0.093,0.114,0.206,0.961,0.989,0.4
Drain_HPC_0.3,14,0.127,0.097,0.223,0.9976,0.9992,0.47
Drain_HPC_0.4,10,0.182,0.073,0.255,0.8819,0.9455,0.33
Drain_HPC_0.5,10,0.258,0.071,0.329,0.9208,0.9616,0.3
Drain_HPC_0.6,10,0.342,0.059,0.401,0.9718,0.9833,0.26
Drain_HPC_0.7,10,0.344,0.044,0.388,0.983,0.9844,0.22
Drain_HPC_0.8,6,0.415,0.033,0.449,0.9666,0.9698,0.21
Drain_HPC_0.9,5,0.461,0.017,0.479,0.8166,0.8916,0.22
Drain_HDFS_0.1,69,0.016,0.149,0.165,0.9121,0.9792,0.08
Drain_HDFS_0.2,68,0.024,0.133,0.157,0.8942,0.9737,0.08
Drain_HDFS_0.3,4,0.022,0.088,0.111,1,1,0.12
Drain_HDFS_0.4,4,0.031,0.083,0.114,1,1,0.13
Drain_HDFS_0.5,2,0.039,0.064,0.103,1,1,0.13
Drain_HDFS_0.6,2,0.043,0.051,0.095,1,1,0.13
Drain_HDFS_0.7,2,0.049,0.042,0.091,1,1,0.13
Drain_HDFS_0.8,1,0.059,0.031,0.089,1,1,0.14
Drain_HDFS_0.9,0,0.057,0.013,0.07,1,1,0.14
Drain_Zookeeper_0.1,258,0.008,0.255,0.263,0.9037,0.9822,0.03
Drain_Zookeeper_0.2,258,0.012,0.255,0.267,0.9048,0.9838,0.04
Drain_Zookeeper_0.3,9,0.063,0.117,0.18,0.9135,0.9834,0.3
Drain_Zookeeper_0.4,3,0.115,0.126,0.241,0.9888,0.9972,0.3
Drain_Zookeeper_0.5,3,0.26,0.08,0.339,0.983,0.9962,0.3
Drain_Zookeeper_0.6,3,0.139,0.066,0.205,0.9711,0.9943,0.31
Drain_Zookeeper_0.7,1,0.173,0.057,0.229,0.998,0.9995,0.42
Drain_Zookeeper_0.8,0,0.2,0.033,0.233,1,1,0.41
Drain_Zookeeper_0.9,0,0.181,0.016,0.197,0.9997,0.9999,0.36
Drain_Proxifier_0.1,66,0.029,0.153,0.182,0.7477,0.8473,0.13
Drain_Proxifier_0.2,69,0.044,0.164,0.208,0.7467,0.8453,0.12
Drain_Proxifier_0.3,47,0.136,0.139,0.275,0.7397,0.842,0.13
Drain_Proxifier_0.4,45,0.168,0.115,0.283,0.7224,0.8357,0.13
Drain_Proxifier_0.5,24,0.261,0.085,0.346,0.8043,0.8738,0.11
Drain_Proxifier_0.6,11,0.334,0.086,0.419,0.8777,0.9168,0.11
Drain_Proxifier_0.7,3,0.427,0.044,0.472,0.8764,0.9165,0.11
Drain_Proxifier_0.8,3,0.442,0.034,0.476,0.8712,0.9156,0.12
Drain_Proxifier_0.9,3,0.371,0.016,0.387,0.8575,0.9147,0.13
MoLFI_BGL_0.1,108,0.009,0.201,0.21,0.9936,0.998,0.24
MoLFI_BGL_0.2,82,0.062,0.199,0.261,0.9873,0.9956,0.28
MoLFI_BGL_0.3,71,0.167,0.185,0.351,0.9826,0.9947,0.31
MoLFI_BGL_0.4,21,0.29,0.099,0.389,0.2813,0.4451,0.67
MoLFI_BGL_0.5,20,0.304,0.087,0.391,0.241,0.4503,0.69
MoLFI_BGL_0.6,20,0.291,0.07,0.361,0.327,0.6011,0.68
MoLFI_BGL_0.7,26,0.735,0.063,0.798,0.561,0.8379,0.67
MoLFI_BGL_0.8,16,0.766,0.035,0.801,0.5233,0.7902,0.72
MoLFI_BGL_0.9,23,0.308,0.035,0.343,0.9997,0.9999,0.23
MoLFI_HPC_0.1,39,0.036,0.124,0.16,0.8641,0.9642,0.43
MoLFI_HPC_0.2,97,0.083,0.218,0.301,0.8217,0.9391,0.42
MoLFI_HPC_0.3,98,0.122,0.213,0.336,0.9737,0.9908,0.41
MoLFI_HPC_0.4,96,0.109,0.132,0.241,0.8768,0.9434,0.36
MoLFI_HPC_0.5,96,0.176,0.117,0.293,0.9141,0.9586,0.33
MoLFI_HPC_0.6,96,0.16,0.131,0.291,0.9637,0.9787,0.29
MoLFI_HPC_0.7,96,0.178,0.099,0.278,0.9737,0.9762,0.23
MoLFI_HPC_0.8,88,0.184,0.098,0.282,0.9419,0.9487,0.26
MoLFI_HPC_0.9,88,0.247,0.066,0.313,0.5839,0.7944,0.28
MoLFI_HDFS_0.1,10,0.011,0.126,0.137,0.7813,0.9281,0.45
MoLFI_HDFS_0.2,11,0.031,0.151,0.181,0.9341,0.9806,0.43
MoLFI_HDFS_0.3,10,0.027,0.11,0.137,0.7922,0.9288,0.45
MoLFI_HDFS_0.4,13,0.032,0.092,0.124,0.9997,0.9999,0.39
MoLFI_HDFS_0.5,10,0.036,0.071,0.106,0.923,0.9762,0.43
MoLFI_HDFS_0.6,8,0.04,0.053,0.093,0.9528,0.9851,0.42
MoLFI_HDFS_0.7,8,0.051,0.045,0.095,0.9513,0.9848,0.41
MoLFI_HDFS_0.8,7,0.064,0.03,0.093,0.8038,0.9276,0.47
MoLFI_HDFS_0.9,7,0.06,0.015,0.075,0.9357,0.9802,0.44
MoLFI_Zookeeper_0.1,56,0.008,0.172,0.179,0.9956,0.9991,0.45
MoLFI_Zookeeper_0.2,56,0.014,0.151,0.165,0.9939,0.9989,0.44
MoLFI_Zookeeper_0.3,46,0.035,0.116,0.152,0.9994,0.9999,0.52
MoLFI_Zookeeper_0.4,15,0.052,0.09,0.143,0.9624,0.9904,0.57
MoLFI_Zookeeper_0.5,15,0.07,0.128,0.199,0.9415,0.9862,0.57
MoLFI_Zookeeper_0.6,15,0.073,0.062,0.135,0.8994,0.9784,0.58
MoLFI_Zookeeper_0.7,30,0.084,0.056,0.14,0.9994,0.9999,0.52
MoLFI_Zookeeper_0.8,9,0.085,0.028,0.112,0.9368,0.9813,0.56
MoLFI_Zookeeper_0.9,9,0.096,0.019,0.115,0.7227,0.9251,0.59
MoLFI_Proxifier_0.1,46,0.05,0.152,0.202,0.8556,0.9044,0.63
MoLFI_Proxifier_0.2,55,0.068,0.148,0.217,0.8393,0.894,0.62
MoLFI_Proxifier_0.3,44,0.157,0.12,0.277,0.7708,0.8363,0.64
MoLFI_Proxifier_0.4,16,0.207,0.082,0.289,0.827,0.8882,0.66
MoLFI_Proxifier_0.5,22,0.253,0.076,0.328,0.8283,0.8679,0.64
MoLFI_Proxifier_0.6,14,0.315,0.064,0.379,0.8871,0.9066,0.64
MoLFI_Proxifier_0.7,14,0.396,0.073,0.468,0.9758,0.9821,0.63
MoLFI_Proxifier_0.8,12,0.385,0.032,0.417,0.8762,0.9031,0.63
MoLFI_Proxifier_0.9,11,0.468,0.025,0.493,0.8718,0.9098,0.62

==> plot/yuzhe_double_compression_result.csv <==
algorithm,way,sourceSize,matchResultsSize,matchResults_rate,lz4,lz4_rate,gz,gz_rate,bz,bz_rate,7z,7z_rate,zip,zip_rate,double_lz4,double_lz4_rate,double_gz,double_gz_rate,double_bz,double_bz_rate,double_7z,double_7z_rate,double_zip,double_zip_rate
Drain_results,BGL_0.10,133103,35376,0.26578,28872,0.21691,17448,0.13109,15965,0.11994,13978,0.10502,17537,0.13176,11788,0.08856,7390,0.05552,7736,0.05812,6835,0.05135,7485,0.05623
Drain_results,BGL_0.20,121603,59063,0.4857,26059,0.2143,16038,0.13189,14539,0.11956,12750,0.10485,16127,0.13262,11981,0.09853,7982,0.06564,8093,0.06655,7182,0.05906,8077,0.06642
Drain_results,BGL_0.30,111300,58887,0.52908,23539,0.21149,14442,0.12976,13424,0.12061,11777,0.10581,14531,0.13056,11517,0.10348,7723,0.06939,7837,0.07041,6940,0.06235,7818,0.07024
Drain_results,BGL_0.40,102367,56955,0.55638,21328,0.20835,13021,0.1272,12344,0.12059,10795,0.10545,13110,0.12807,11210,0.10951,7478,0.07305,7579,0.07404,6717,0.06562,7573,0.07398
Drain_results,BGL_0.50,92956,55544,0.59753,18735,0.20155,11410,0.12275,11049,0.11886,9624,0.10353,11499,0.1237,10501,0.11297,6973,0.07501,7154,0.07696,6301,0.06778,7068,0.07604
Drain_results,BGL_0.60,82895,49003,0.59115,16600,0.20025,10192,0.12295,10053,0.12127,8666,0.10454,10281,0.12402,10083,0.12164,6691,0.08072,6927,0.08356,6059,0.07309,6786,0.08186
Drain_results,BGL_0.70,64407,37211,0.57775,12270,0.19051,7728,0.11999,7715,0.11979,6693,0.10392,7817,0.12137,7741,0.12019,5042,0.07828,5283,0.08203,4689,0.0728,5137,0.07976
Drain_results,BGL_0.80,45267,32017,0.70729,8403,0.18563,5308,0.11726,5390,0.11907,4663,0.10301,5397,0.11923,5794,0.128,3767,0.08322,3978,0.08788,3526,0.07789,3862,0.08532
Drain_results,BGL_0.90,31473,25500,0.81022,5058,0.16071,3216,0.10218,3353,0.10654,2985,0.09484,3305,0.10501,3552,0.11286,2312,0.07346,2390,0.07594,2211,0.07025,2407,0.07648
Drain_results,HDFS_0.10,232768,19445,0.08354,76378,0.32813,43163,0.18543,33815,0.14527,37188,0.15976,43252,0.18582,5054,0.02171,2386,0.01025,1866,0.00802,2355,0.01012,2481,0.01066
Drain_results,HDFS_0.20,208156,17334,0.08327,68472,0.32895,39087,0.18778,30662,0.1473,33341,0.16017,39176,0.18821,4632,0.02225,2163,0.01039,1695,0.00814,2170,0.01042,2258,0.01085
Drain_results,HDFS_0.30,182234,22461,0.12325,60847,0.33389,34862,0.1913,26950,0.14789,29643,0.16266,34951,0.19179,4889,0.02683,2452,0.01346,1804,0.0099,2434,0.01336,2547,0.01398
Drain_results,HDFS_0.40,156720,20140,0.12851,52278,0.33358,30357,0.1937,23700,0.15123,25737,0.16422,30446,0.19427,4279,0.0273,2175,0.01388,1603,0.01023,2191,0.01398,2270,0.01448
Drain_results,HDFS_0.50,131613,16805,0.12768,44698,0.33962,26037,0.19783,20183,0.15335,21938,0.16669,26126,0.19851,3718,0.02825,1909,0.0145,1474,0.0112,1940,0.01474,2004,0.01523
Drain_results,HDFS_0.60,106287,13511,0.12712,36417,0.34263,21312,0.20051,16654,0.15669,17944,0.16883,21401,0.20135,3067,0.02886,1596,0.01502,1274,0.01199,1649,0.01551,1691,0.01591
Drain_results,HDFS_0.70,81217,10906,0.13428,28692,0.35328,16845,0.20741,13353,0.16441,14279,0.17581,16934,0.2085,2408,0.02965,1308,0.01611,1076,0.01325,1379,0.01698,1403,0.01727
Drain_results,HDFS_0.80,50849,7185,0.1413,15824,0.3112,9976,0.19619,7944,0.15623,8506,0.16728,10065,0.19794,1684,0.03312,941,0.01851,803,0.01579,1034,0.02033,1036,0.02037
Drain_results,HDFS_0.90,25582,3569,0.13951,8352,0.32648,5248,0.20514,4450,0.17395,4625,0.18079,5337,0.20862,914,0.03573,547,0.02138,536,0.02095,654,0.02556,642,0.0251
Drain_results,HPC_0.10,108977,23861,0.21895,29340,0.26923,15801,0.14499,14278,0.13102,12361,0.11343,15890,0.14581,4740,0.0435,2166,0.01988,1871,0.01717,2134,0.01958,2261,0.02075
Drain_results,HPC_0.20,90256,31922,0.35368,24920,0.2761,13429,0.14879,11959,0.1325,10429,0.11555,13518,0.14977,4339,0.04807,1926,0.02134,1396,0.01547,1894,0.02098,2021,0.02239
Drain_results,HPC_0.30,81320,33554,0.41262,22331,0.27461,12105,0.14886,10649,0.13095,9302,0.11439,12194,0.14995,4371,0.05375,2041,0.0251,1637,0.02013,1942,0.02388,2136,0.02627
Drain_results,HPC_0.40,72718,22727,0.31254,19173,0.26366,10550,0.14508,8917,0.12262,8060,0.11084,10639,0.1463,2875,0.03954,1191,0.01638,870,0.01196,1258,0.0173,1286,0.01768
Drain_results,HPC_0.50,63946,19948,0.31195,15718,0.2458,9006,0.14084,7336,0.11472,6830,0.10681,9095,0.14223,2301,0.03598,997,0.01559,771,0.01206,1071,0.01675,1092,0.01708
Drain_results,HPC_0.60,55437,17240,0.31098,12703,0.22914,7314,0.13193,5954,0.1074,5623,0.10143,7403,0.13354,1710,0.03085,823,0.01485,677,0.01221,901,0.01625,918,0.01656
Drain_results,HPC_0.70,46705,14700,0.31474,9603,0.20561,5547,0.11877,4505,0.09646,4302,0.09211,5636,0.12067,988,0.02115,579,0.0124,534,0.01143,679,0.01454,674,0.01443
Drain_results,HPC_0.80,34047,4196,0.12324,6554,0.1925,3706,0.10885,3013,0.0885,3002,0.08817,3795,0.11146,657,0.0193,364,0.01069,333,0.00978,486,0.01427,459,0.01348
Drain_results,HPC_0.90,20047,3768,0.18796,3890,0.19404,2205,0.10999,1933,0.09642,1944,0.09697,2294,0.11443,1100,0.05487,577,0.02878,564,0.02813,676,0.03372,672,0.03352
Drain_results,Proxifier_0.10,187898,26284,0.13988,28076,0.14942,16432,0.08745,10946,0.05826,14336,0.0763,16521,0.08793,13982,0.07441,7965,0.04239,6788,0.03613,7216,0.0384,8060,0.0429
Drain_results,Proxifier_0.20,166865,20485,0.12276,25482,0.15271,14842,0.08895,9871,0.05916,12946,0.07758,14931,0.08948,12185,0.07302,6904,0.04137,5969,0.03577,6379,0.03823,6999,0.04194
Drain_results,Proxifier_0.30,145574,18941,0.13011,22151,0.15216,12871,0.08842,8715,0.05987,11248,0.07727,12960,0.08903,10613,0.0729,6141,0.04218,5326,0.03659,5673,0.03897,6236,0.04284
Drain_results,Proxifier_0.40,124654,16303,0.13079,18906,0.15167,11106,0.08909,7563,0.06067,9567,0.07675,11195,0.08981,9075,0.0728,5242,0.04205,4565,0.03662,4888,0.03921,5337,0.04281
Drain_results,Proxifier_0.50,103718,12423,0.11978,15312,0.14763,9030,0.08706,5982,0.05768,7621,0.07348,9119,0.08792,7228,0.06969,4068,0.03922,3561,0.03433,3826,0.03689,4163,0.04014
Drain_results,Proxifier_0.60,82681,9658,0.11681,11826,0.14303,6967,0.08426,4655,0.0563,6033,0.07297,7056,0.08534,5535,0.06694,3097,0.03746,2696,0.03261,2965,0.03586,3192,0.03861
Drain_results,Proxifier_0.70,61690,7422,0.12031,8580,0.13908,5093,0.08256,3532,0.05725,4463,0.07235,5182,0.084,3891,0.06307,2213,0.03587,2019,0.03273,2174,0.03524,2308,0.03741
Drain_results,Proxifier_0.80,41155,5071,0.12322,5818,0.14137,3502,0.08509,2593,0.06301,3185,0.07739,3591,0.08726,2622,0.06371,1529,0.03715,1448,0.03518,1565,0.03803,1624,0.03946
Drain_results,Proxifier_0.90,20883,2946,0.14107,3419,0.16372,2090,0.10008,1729,0.08279,2002,0.09587,2179,0.10434,1667,0.07983,996,0.04769,979,0.04688,1075,0.05148,1091,0.05224
Drain_results,Zookeeper_0.10,212830,7346,0.03452,25582,0.1202,15225,0.07154,10292,0.04836,12483,0.05865,15314,0.07195,3662,0.01721,1563,0.00734,1357,0.00638,1626,0.00764,1658,0.00779
Drain_results,Zookeeper_0.20,190702,6746,0.03537,23524,0.12335,14227,0.0746,9716,0.05095,11587,0.06076,14316,0.07507,3419,0.01793,1463,0.00767,1272,0.00667,1524,0.00799,1558,0.00817
Drain_results,Zookeeper_0.30,165392,48058,0.29057,20042,0.12118,12191,0.07371,8559,0.05175,9905,0.05989,12280,0.07425,6545,0.03957,3885,0.02349,3305,0.01998,3787,0.0229,3980,0.02406
Drain_results,Zookeeper_0.40,139902,40176,0.28717,16375,0.11705,10032,0.07171,7278,0.05202,8604,0.0615,10121,0.07234,5325,0.03806,3287,0.0235,2808,0.02007,3264,0.02333,3382,0.02417
Drain_results,Zookeeper_0.50,117813,34355,0.29161,14440,0.12257,8944,0.07592,6624,0.05622,7597,0.06448,9033,0.07667,4925,0.0418,3094,0.02626,2745,0.0233,3086,0.02619,3189,0.02707
Drain_results,Zookeeper_0.60,95867,28152,0.29366,12617,0.13161,7911,0.08252,6048,0.06309,6670,0.06958,8000,0.08345,4523,0.04718,2862,0.02985,2643,0.02757,2876,0.03,2957,0.03084
Drain_results,Zookeeper_0.70,70315,29143,0.41446,8860,0.126,5843,0.0831,4570,0.06499,4847,0.06893,5932,0.08436,3205,0.04558,2092,0.02975,1808,0.02571,2069,0.02942,2187,0.0311
Drain_results,Zookeeper_0.80,46797,19073,0.40757,5532,0.11821,3480,0.07436,3035,0.06485,3259,0.06964,3569,0.07627,1818,0.03885,1216,0.02598,1110,0.02372,1273,0.0272,1311,0.02801
Drain_results,Zookeeper_0.90,24723,8895,0.35979,3784,0.15306,2397,0.09695,2402,0.09716,2324,0.094,2486,0.10055,1321,0.05343,924,0.03737,1013,0.04097,1012,0.04093,1019,0.04122
FT-tree_results,BGL_0.10,133103,74011,0.55604,28872,0.21691,17448,0.13109,15965,0.11994,13978,0.10502,17537,0.13176,12728,0.09563,8394,0.06306,8376,0.06293,7529,0.05657,8489,0.06378
FT-tree_results,BGL_0.20,121603,73500,0.60443,26059,0.2143,16038,0.13189,14539,0.11956,12750,0.10485,16127,0.13262,12408,0.10204,8342,0.0686,8372,0.06885,7431,0.06111,8437,0.06938
FT-tree_results,BGL_0.30,111300,68660,0.61689,23539,0.21149,14442,0.12976,13424,0.12061,11777,0.10581,14531,0.13056,11963,0.10748,7953,0.07146,8017,0.07203,7150,0.06424,8048,0.07231
FT-tree_results,BGL_0.40,102367,61317,0.59899,21328,0.20835,13021,0.1272,12344,0.12059,10795,0.10545,13110,0.12807,10799,0.10549,7126,0.06961,7141,0.06976,6374,0.06227,7221,0.07054
FT-tree_results,BGL_0.50,92956,57848,0.62232,18735,0.20155,11410,0.12275,11049,0.11886,9624,0.10353,11499,0.1237,10307,0.11088,6727,0.07237,6830,0.07348,6033,0.0649,6822,0.07339
FT-tree_results,BGL_0.60,82895,51851,0.6255,16600,0.20025,10192,0.12295,10053,0.12127,8666,0.10454,10281,0.12402,9960,0.12015,6512,0.07856,6662,0.08037,5840,0.07045,6607,0.0797
FT-tree_results,BGL_0.70,64407,43955,0.68246,12270,0.19051,7728,0.11999,7715,0.11979,6693,0.10392,7817,0.12137,8151,0.12655,5303,0.08234,5452,0.08465,4855,0.07538,5398,0.08381
FT-tree_results,BGL_0.80,45267,36000,0.79528,8403,0.18563,5308,0.11726,5390,0.11907,4663,0.10301,5397,0.11923,6041,0.13345,3889,0.08591,4092,0.0904,3613,0.07982,3984,0.08801
FT-tree_results,BGL_0.90,31473,26648,0.84669,5058,0.16071,3216,0.10218,3353,0.10654,2985,0.09484,3305,0.10501,3750,0.11915,2438,0.07746,2537,0.08061,2308,0.07333,2533,0.08048
FT-tree_results,HDFS_0.10,232768,29928,0.12857,76378,0.32813,43163,0.18543,33815,0.14527,37188,0.15976,43252,0.18582,6147,0.02641,3071,0.01319,2223,0.00955,2973,0.01277,3166,0.0136
FT-tree_results,HDFS_0.20,208156,27420,0.13173,68472,0.32895,39087,0.18778,30662,0.1473,33341,0.16017,39176,0.18821,5650,0.02714,2834,0.01361,2051,0.00985,2777,0.01334,2929,0.01407
FT-tree_results,HDFS_0.30,182234,22512,0.12353,60847,0.33389,34862,0.1913,26950,0.14789,29643,0.16266,34951,0.19179,4925,0.02703,2456,0.01348,1829,0.01004,2439,0.01338,2551,0.014
FT-tree_results,HDFS_0.40,156720,20083,0.12815,52278,0.33358,30357,0.1937,23700,0.15123,25737,0.16422,30446,0.19427,4288,0.02736,2180,0.01391,1613,0.01029,2189,0.01397,2275,0.01452
FT-tree_results,HDFS_0.50,131613,16936,0.12868,44698,0.33962,26037,0.19783,20183,0.15335,21938,0.16669,26126,0.19851,3762,0.02858,1922,0.0146,1487,0.0113,1939,0.01473,2017,0.01533
FT-tree_results,HDFS_0.60,106287,13594,0.1279,36417,0.34263,21312,0.20051,16654,0.15669,17944,0.16883,21401,0.20135,3095,0.02912,1605,0.0151,1270,0.01195,1647,0.0155,1700,0.01599
FT-tree_results,HDFS_0.70,81217,10991,0.13533,28692,0.35328,16845,0.20741,13353,0.16441,14279,0.17581,16934,0.2085,2426,0.02987,1317,0.01622,1085,0.01336,1382,0.01702,1412,0.01739
FT-tree_results,HDFS_0.80,50849,7389,0.14531,15824,0.3112,9976,0.14119,7944,0.15623,8506,0.16728,10065,0.19794,1719,0.03381,954,0.01876,799,0.01571,1037,0.02039,1049,0.02063
FT-tree_results,HDFS_0.90,25582,3691,0.14428,8352,0.32648,5248,0.20514,4450,0.17395,4625,0.18079,5337,0.20862,942,0.03682,559,0.02185,538,0.02103,658,0.02572,654,0.02556
FT-tree_results,HPC_0.10,108977,17453,0.16015,29340,0.26923,15801,0.14499,14278,0.13102,12361,0.11343,15890,0.14581,4097,0.0376,1805,0.01656,1555,0.01427,1791,0.01643,1900,0.01743
FT-tree_results,HPC_0.20,90256,12017,0.13314,24920,0.2761,13429,0.14879,11959,0.1325,10429,0.11555,13518,0.14977,3272,0.03625,1271,0.01408,1059,0.01173,1343,0.01488,1366,0.01513
FT-tree_results,HPC_0.30,81320,10855,0.13348,22331,0.27461,12105,0.14886,10649,0.13095,9302,0.11439,12194,0.14995,2784,0.03424,1087,0.01337,938,0.01153,1177,0.01447,1182,0.01454
FT-tree_results,HPC_0.40,72718,13423,0.18459,19173,0.26366,10550,0.14508,8917,0.12262,8060,0.11084,10639,0.1463,2469,0.03395,1071,0.01473,827,0.01137,1152,0.01584,1166,0.01603
FT-tree_results,HPC_0.50,63946,11576,0.18103,15718,0.2458,9006,0.14084,7336,0.11472,6830,0.10681,9095,0.14223,1939,0.03032,904,0.01414,729,0.0114,990,0.01548,999,0.01562
FT-tree_results,HPC_0.60,55437,9982,0.18006,12703,0.22914,7314,0.13193,5954,0.1074,5623,0.10143,7403,0.13354,1467,0.02646,760,0.01371,639,0.01153,851,0.01535,855,0.01542
FT-tree_results,HPC_0.70,46705,7629,0.16334,9603,0.20561,5547,0.11877,4505,0.09646,4302,0.09211,5636,0.12067,924,0.01978,524,0.01122,464,0.00993,625,0.01338,619,0.01325
FT-tree_results,HPC_0.80,34047,3609,0.106,6554,0.1925,3706,0.10885,3013,0.0885,3002,0.08817,3795,0.11146,640,0.0188,348,0.01022,299,0.00878,468,0.01375,443,0.01301
FT-tree_results,HPC_0.90,20047,2609,0.13014,3890,0.19404,2205,0.10999,1933,0.09642,1944,0.09697,2294,0.11443,628,0.03133,337,0.01681,289,0.01442,454,0.02265,432,0.02155
FT-tree_results,Proxifier_0.10,187898,43577,0.23192,28076,0.14942,16432,0.08745,10946,0.05826,14336,0.0763,16521,0.08793,14327,0.07625,8437,0.0449,6684,0.03557,7671,0.04083,8532,0.04541
FT-tree_results,Proxifier_0.20,166865,40258,0.24126,25482,0.15271,14842,0.08895,9871,0.05916,12946,0.07758,14931,0.08948,13043,0.07816,7805,0.04677,6172,0.03699,7066,0.04235,7900,0.04734
FT-tree_results,Proxifier_0.30,145574,38433,0.26401,22151,0.15216,12871,0.08842,8715,0.05987,11248,0.07727,12960,0.08903,11751,0.08072,6828,0.0469,5329,0.03661,6243,0.04289,6923,0.04756
FT-tree_results,Proxifier_0.40,124654,32465,0.26044,18906,0.15167,11106,0.08909,7563,0.06067,9567,0.07675,11195,0.08981,10018,0.08037,5777,0.04634,4512,0.0362,5310,0.0426,5872,0.04711
FT-tree_results,Proxifier_0.50,103718,30395,0.29305,15312,0.14763,9030,0.08706,5982,0.05768,7621,0.07348,9119,0.08792,8437,0.08135,4916,0.0474,3804,0.03668,4514,0.04352,5011,0.04831
FT-tree_results,Proxifier_0.60,82681,24872,0.30082,11826,0.14303,6967,0.08426,4655,0.0563,6033,0.07297,7056,0.08534,6597,0.07979,3820,0.0462,2945,0.03562,3528,0.04267,3915,0.04735
FT-tree_results,Proxifier_0.70,61690,17455,0.28295,8580,0.13908,5093,0.08256,3532,0.05725,4463,0.07235,5182,0.084,4586,0.07434,2647,0.04291,2137,0.03464,2512,0.04072,2742,0.04445
FT-tree_results,Proxifier_0.80,41155,11849,0.28791,5818,0.14137,3502,0.08509,2593,0.06301,3185,0.07739,3591,0.08726,3100,0.07532,1801,0.04376,1524,0.03703,1788,0.04345,1896,0.04607
FT-tree_results,Proxifier_0.90,20883,6050,0.28971,3419,0.16372,2090,0.10008,1729,0.08279,2002,0.09587,2179,0.10434,1907,0.09132,1145,0.05483,1040,0.0498,1181,0.05655,1240,0.05938
FT-tree_results,Zookeeper_0.10,212830,25123,0.11804,25582,0.1202,15225,0.07154,10292,0.04836,12483,0.05865,15314,0.07195,5537,0.02602,2861,0.01344,2313,0.01087,2883,0.01355,2956,0.01389
FT-tree_results,Zookeeper_0.20,190702,23102,0.12114,23524,0.12335,14227,0.0746,9716,0.05095,11587,0.06076,14316,0.07507,5165,0.02708,2700,0.01416,2210,0.01159,2730,0.01432,2795,0.01466
FT-tree_results,Zookeeper_0.30,165392,22976,0.13892,20042,0.12118,12191,0.07371,8559,0.05175,9905,0.05989,12280,0.07425,5101,0.03084,2462,0.01489,1995,0.01206,2487,0.01504,2557,0.01546
FT-tree_results,Zookeeper_0.40,139902,20385,0.14571,16375,0.11705,10032,0.07171,7278,0.05202,8604,0.0615,10121,0.07234,4522,0.03232,2098,0.015,1695,0.01212,2128,0.01521,2193,0.01568
FT-tree_results,Zookeeper_0.50,117813,17998,0.15277,14440,0.12257,8944,0.07592,6624,0.05622,7597,0.06448,9033,0.07667,3998,0.03394,1940,0.01647,1599,0.01357,1990,0.01689,2035,0.01727
FT-tree_results,Zookeeper_0.60,95867,16043,0.16735,12617,0.13161,7911,0.08252,6048,0.06309,6670,0.06958,8000,0.08345,3457,0.03606,1778,0.01855,1503,0.01568,1843,0.01922,1873,0.01954
FT-tree_results,Zookeeper_0.70,70315,10768,0.15314,8860,0.126,5843,0.0831,4570,0.06499,4847,0.06893,5932,0.08436,2407,0.03423,1225,0.01742,1066,0.01516,1325,0.01884,1320,0.01877
FT-tree_results,Zookeeper_0.80,46797,7368,0.15745,5532,0.11821,3480,0.07436,3035,0.06485,3259,0.06964,3569,0.07627,1496,0.03197,780,0.01667,691,0.01477,882,0.01885,875,0.0187
FT-tree_results,Zookeeper_0.90,24723,4906,0.13844,3784,0.15306,2397,0.09695,2402,0.09716,2324,0.094,2486,0.10055,964,0.03899,599,0.02423,594,0.02403,704,0.02848,694,0.02807
IPLoM_results,BGL_0.10,133103,71434,0.53668,28872,0.21691,17448,0.13109,15965,0.11994,13978,0.10502,17537,0.13176,13846,0.10402,9064,0.0681,9374,0.07043,8250,0.06198,9159,0.06881
IPLoM_results,BGL_0.20,121603,65699,0.54027,26059,0.2143,16038,0.13189,14539,0.11956,12750,0.10485,16127,0.13262,12862,0.10577,8645,0.07109,8973,0.07379,7788,0.06404,8740,0.07187
IPLoM_results,BGL_0.30,111300,70503,0.63345,23539,0.21149,14442,0.12976,13424,0.12061,11777,0.10581,14531,0.13056,12393,0.11135,8288,0.07447,8459,0.076,7491,0.0673,8383,0.07532
IPLoM_results,BGL_0.40,102367,69380,0.67776,21328,0.20835,13021,0.1272,12344,0.12059,10795,0.10545,13110,0.12807,12216,0.11934,8127,0.07939,8357,0.08164,7360,0.0719,8222,0.08032
IPLoM_results,BGL_0.50,92956,67474,0.72587,18735,0.20155,11410,0.12275,11049,0.11886,9624,0.10353,11499,0.1237,11617,0.12497,7749,0.08336,7976,0.0858,7013,0.07544,7844,0.08438
IPLoM_results,BGL_0.60,82895,58660,0.70764,16600,0.20025,10192,0.12295,10053,0.12127,8666,0.10454,10281,0.12402,11045,0.13324,7347,0.08863,7493,0.09039,6629,0.07997,7442,0.08978
IPLoM_results,BGL_0.70,64407,45503,0.70649,12270,0.19051,7728,0.11999,7715,0.11979,6693,0.10392,7817,0.12137,8443,0.13109,5589,0.08678,5761,0.08945,5112,0.07937,5684,0.08825
IPLoM_results,BGL_0.80,45267,35841,0.79177,8403,0.18563,5308,0.11726,5390,0.11907,4663,0.10301,5397,0.11923,6029,0.13319,3940,0.08704,4186,0.09247,3668,0.08103,4035,0.08914
IPLoM_results,BGL_0.90,31473,26330,0.83659,5058,0.16071,3216,0.10218,3353,0.10654,2985,0.09484,3305,0.10501,3691,0.11728,2421,0.07692,2548,0.08096,2291,0.07279,2516,0.07994
IPLoM_results,HDFS_0.10,232768,19445,0.08354,76378,0.32813,43163,0.18543,33815,0.14527,37188,0.15976,43252,0.18582,5214,0.0224,2450,0.01053,1932,0.0083,2417,0.01038,2545,0.01093
IPLoM_results,HDFS_0.20,208156,17150,0.08239,68472,0.32895,39087,0.18778,30662,0.1473,33341,0.16017,39176,0.18821,4813,0.02312,2233,0.01073,1770,0.0085,2234,0.01073,2328,0.01118
IPLoM_results,HDFS_0.30,182234,38732,0.21254,60847,0.33389,34862,0.1913,26950,0.14789,29643,0.16266,34951,0.19179,5416,0.02972,2875,0.01578,2038,0.01118,2805,0.01539,2970,0.0163
IPLoM_results,HDFS_0.40,156720,34249,0.21854,52278,0.33358,30357,0.1937,23700,0.15123,25737,0.16422,30446,0.19427,4726,0.03016,2552,0.01628,1842,0.01175,2515,0.01605,2647,0.01689
IPLoM_results,HDFS_0.50,131613,16989,0.12908,44698,0.33962,26037,0.19783,20183,0.15335,21938,0.16669,26126,0.19851,3767,0.02862,1912,0.01453,1481,0.01125,1929,0.01466,2007,0.01525
IPLoM_results,HDFS_0.60,106287,13660,0.12852,36417,0.34263,21312,0.20051,16654,0.15669,17944,0.16883,21401,0.20135,3108,0.02924,1597,0.01503,1273,0.01198,1639,0.01542,1692,0.01592
IPLoM_results,HDFS_0.70,81217,11041,0.13594,28692,0.35328,16845,0.20741,13353,0.16441,14279,0.17581,16934,0.2085,2422,0.02982,1313,0.01617,1081,0.01331,1379,0.01698,1408,0.01734
IPLoM_results,HDFS_0.80,50849,7251,0.1426,15824,0.3112,9976,0.19619,7944,0.15623,8506,0.16728,10065,0.19794,1710,0.03363,942,0.01853,796,0.01565,1027,0.0202,1037,0.02039
IPLoM_results,HDFS_0.90,25582,3597,0.14061,8352,0.32648,5248,0.20514,4450,0.17395,4625,0.18079,5337,0.20862,925,0.03616,549,0.02146,535,0.02091,657,0.02568,644,0.02517
IPLoM_results,HPC_0.10,108977,19423,0.17823,29340,0.26923,15801,0.14499,14278,0.13102,12361,0.11343,15890,0.14581,4797,0.04402,2133,0.01957,1863,0.0171,2107,0.01933,2228,0.02044
IPLoM_results,HPC_0.20,90256,32740,0.36275,24920,0.2761,13429,0.14879,11959,0.1325,10429,0.11555,13518,0.14977,4388,0.04862,1962,0.02174,1598,0.01771,1935,0.02144,2057,0.02279
IPLoM_results,HPC_0.30,81320,34368,0.42263,22331,0.27461,12105,0.14886,10649,0.13095,9302,0.11439,12194,0.14995,4170,0.05128,1991,0.02448,1700,0.02091,1918,0.02359,2086,0.02565
IPLoM_results,HPC_0.40,72718,33847,0.46546,19173,0.26366,10550,0.14508,8917,0.12262,8060,0.11084,10639,0.1463,3242,0.04458,1389,0.0191,1004,0.01381,1424,0.01958,1484,0.02041
IPLoM_results,HPC_0.50,63946,30280,0.47352,15718,0.2458,9006,0.14084,7336,0.11472,6830,0.10681,9095,0.14223,2569,0.04017,1173,0.01834,913,0.01428,1205,0.01884,1268,0.01983
IPLoM_results,HPC_0.60,55437,26785,0.48316,12703,0.22914,7314,0.13193,5954,0.1074,5623,0.10143,7403,0.13354,1959,0.03534,995,0.01795,830,0.01497,1036,0.01869,1090,0.01966
IPLoM_results,HPC_0.70,46705,23053,0.49359,9603,0.20561,5547,0.11877,4505,0.09646,4302,0.09211,5636,0.12067,1136,0.02432,726,0.01554,678,0.01452,787,0.01685,821,0.01758
IPLoM_results,HPC_0.80,34047,14366,0.42195,6554,0.1925,3706,0.10885,3013,0.0885,3002,0.08817,3795,0.11146,876,0.02573,631,0.01853,610,0.01792,723,0.02124,726,0.02132
IPLoM_results,HPC_0.90,20047,13886,0.69267,3890,0.19404,2205,0.10999,1933,0.09642,1944,0.09697,2294,0.11443,1318,0.06575,867,0.04325,837,0.04175,923,0.04604,962,0.04799
IPLoM_results,Proxifier_0.10,187898,26284,0.13988,28076,0.14942,16432,0.08745,10946,0.05826,14336,0.0763,16521,0.08793,13990,0.07446,7966,0.0424,6784,0.0361,7201,0.03832,8061,0.0429
IPLoM_results,Proxifier_0.20,166865,20485,0.12276,25482,0.15271,14842,0.08895,9871,0.05916,12946,0.07758,14931,0.08948,12187,0.07304,6906,0.04139,5959,0.03571,6376,0.03821,7001,0.04196
IPLoM_results,Proxifier_0.30,145574,49123,0.33744,22151,0.15216,12871,0.08842,8715,0.05987,11248,0.07727,12960,0.08903,12165,0.08357,7432,0.05105,5763,0.03959,6778,0.04656,7527,0.05171
IPLoM_results,Proxifier_0.40,124654,47357,0.37991,18906,0.15167,11106,0.08909,7563,0.06067,9567,0.07675,11195,0.08981,10646,0.0854,6535,0.05243,4970,0.03987,5959,0.0478,6630,0.05319
IPLoM_results,Proxifier_0.50,103718,48640,0.46896,15312,0.14763,9030,0.08706,5982,0.05768,7621,0.07348,9119,0.08792,8793,0.08478,5414,0.0522,3864,0.03725,4914,0.04738,5509,0.05312
IPLoM_results,Proxifier_0.60,82681,38609,0.46696,11826,0.14303,6967,0.08426,4655,0.0563,6033,0.07297,7056,0.08534,6733,0.08143,4135,0.05001,2926,0.03539,3808,0.04606,4230,0.05116
IPLoM_results,Proxifier_0.70,61690,28589,0.46343,8580,0.13908,5093,0.08256,3532,0.05725,4463,0.07235,5182,0.084,4840,0.07846,2941,0.04767,2149,0.03484,2803,0.04544,3036,0.04921
IPLoM_results,Proxifier_0.80,41155,18874,0.45861,5818,0.14137,3502,0.08509,2593,0.06301,3185,0.07739,3591,0.08726,3273,0.07953,2016,0.04899,1573,0.03822,1974,0.04797,2111,0.05129
IPLoM_results,Proxifier_0.90,20883,9437,0.4519,3419,0.16372,2090,0.10008,1729,0.08279,2002,0.09587,2179,0.10434,1950,0.09338,1249,0.05981,1093,0.05234,1284,0.06149,1344,0.06436
IPLoM_results,Zookeeper_0.10,212830,7346,0.03452,25582,0.1202,15225,0.07154,10292,0.04836,12483,0.05865,15314,0.07195,3722,0.01749,1567,0.00736,1372,0.00645,1633,0.00767,1662,0.00781
IPLoM_results,Zookeeper_0.20,190702,6746,0.03537,23524,0.12335,14227,0.0746,9716,0.05095,11587,0.06076,14316,0.07507,3469,0.01819,1468,0.0077,1290,0.00676,1532,0.00803,1563,0.0082
IPLoM_results,Zookeeper_0.30,165392,67155,0.40604,20042,0.12118,12191,0.07371,8559,0.05175,9905,0.05989,12280,0.07425,6884,0.04162,4463,0.02698,3663,0.02215,4186,0.02531,4558,0.02756
IPLoM_results,Zookeeper_0.40,139902,34033,0.24326,16375,0.11705,10032,0.07171,7278,0.05202,8604,0.0615,10121,0.07234,5512,0.0394,3165,0.02262,2919,0.02086,3171,0.02267,3260,0.0233
IPLoM_results,Zookeeper_0.50,117813,30400,0.25804,14440,0.12257,8944,0.07592,6624,0.05622,7597,0.06448,9033,0.07667,5229,0.04438,3024,0.02567,2876,0.02441,3037,0.02578,3119,0.02647
IPLoM_results,Zookeeper_0.60,95867,26464,0.27605,12617,0.13161,7911,0.08252,6048,0.06309,6670,0.06958,8000,0.08345,4769,0.04975,2826,0.02948,2767,0.02886,2851,0.02974,2921,0.03047
IPLoM_results,Zookeeper_0.70,70315,29991,0.42652,8860,0.126,5843,0.0831,4570,0.06499,4847,0.06893,5932,0.08436,3604,0.05126,2218,0.03154,2049,0.02914,2255,0.03207,2313,0.03289
IPLoM_results,Zookeeper_0.80,46797,24329,0.51988,5532,0.11821,3480,0.07436,3035,0.06485,3259,0.06964,3569,0.07627,2347,0.05015,1424,0.03043,1357,0.029,1490,0.03184,1519,0.03246
IPLoM_results,Zookeeper_0.90,24723,12107,0.48971,3784,0.15306,2397,0.09695,2402,0.09716,2324,0.094,2486,0.10055,1590,0.06431,1103,0.04461,1233,0.04987,1205,0.04874,1198,0.04846
LKE_results,BGL_0.10,133103,49049,0.3685,28872,0.21691,17448,0.13109,15965,0.11994,13978,0.10502,17537,0.13176,12469,0.09368,8047,0.06046,8370,0.06288,7424,0.05578,8142,0.06117
LKE_results,BGL_0.20,121603,66910,0.55023,26059,0.2143,16038,0.13189,14539,0.11956,12750,0.10485,16127,0.13262,12341,0.10149,8164,0.06714,8236,0.06773,7361,0.06053,8259,0.06792
LKE_results,BGL_0.30,111300,67720,0.60845,23539,0.21149,14442,0.12976,13424,0.12061,11777,0.10581,14531,0.13056,11856,0.10652,7910,0.07107,7977,0.07167,7156,0.06429,8005,0.07192
LKE_results,BGL_0.40,102367,68394,0.66813,21328,0.20835,13021,0.1272,12344,0.12059,10795,0.10545,13110,0.12807,11817,0.11544,7837,0.07656,7906,0.07723,7080,0.06916,7932,0.07749
LKE_results,BGL_0.50,92956,64567,0.6946,18735,0.20155,11410,0.12275,11049,0.11886,9624,0.10353,11499,0.1237,11217,0.12067,7469,0.08035,7534,0.08105,6703,0.07211,7564,0.08137
LKE_results,BGL_0.60,82895,61026,0.73618,16600,0.20025,10192,0.12295,10053,0.12127,8666,0.10454,10281,0.12402,11480,0.13849,7754,0.09354,7842,0.0946,6912,0.08338,7849,0.09469
LKE_results,BGL_0.70,64407,60904,0.94561,12270,0.19051,7728,0.11999,7715,0.11979,6693,0.10392,7817,0.12137,9671,0.15015,6415,0.0996,6543,0.10159,5804,0.09011,6510,0.10108
LKE_results,BGL_0.80,45267,34433,0.76066,8403,0.18563,5308,0.11726,5390,0.11907,4663,0.10301,5397,0.11923,6119,0.13518,4015,0.0887,4266,0.09424,3776,0.08342,4110,0.09079
LKE_results,BGL_0.90,31473,30326,0.96356,5058,0.16071,3216,0.10218,3353,0.10654,2985,0.09484,3305,0.10501,4272,0.13574,2828,0.08985,2969,0.09433,2677,0.08506,2923,0.09287
LKE_results,HDFS_0.10,232768,49170,0.21124,76378,0.32813,43163,0.18543,33815,0.14527,37188,0.15976,43252,0.18582,5896,0.02533,2988,0.01284,2123,0.00912,2900,0.01246,3083,0.01324
LKE_results,HDFS_0.20,208156,93106,0.44729,68472,0.32895,39087,0.18778,30662,0.1473,33341,0.16017,39176,0.18821,8772,0.04214,4614,0.02217,2662,0.01279,4388,0.02108,4709,0.02262
LKE_results,HDFS_0.30,182234,45851,0.25161,60847,0.33389,34862,0.1913,26950,0.14789,29643,0.16266,34951,0.19179,5594,0.0307,2968,0.01629,2072,0.01137,2893,0.01588,3063,0.01681
LKE_results,HDFS_0.40,156720,76036,0.48517,52278,0.33358,30357,0.1937,23700,0.15123,25737,0.16422,30446,0.19427,7010,0.04473,3725,0.02377,2234,0.01425,3552,0.02266,3820,0.02437
LKE_results,HDFS_0.50,131613,58237,0.44249,44698,0.33962,26037,0.19783,20183,0.15335,21938,0.16669,26126,0.19851,6424,0.04881,3169,0.02408,2050,0.01558,3062,0.02327,3264,0.0248
LKE_results,HDFS_0.60,106287,27221,0.25611,36417,0.34263,21312,0.20051,16654,0.15669,17944,0.16883,21401,0.20135,3552,0.03342,1946,0.01831,1503,0.01414,1959,0.01843,2041,0.0192
LKE_results,HDFS_0.70,81217,38324,0.47187,28692,0.35328,16845,0.20741,13353,0.16441,14279,0.17581,16934,0.2085,4188,0.05157,2189,0.02695,1571,0.01934,2181,0.02685,2284,0.02812
LKE_results,HDFS_0.80,50849,25477,0.50103,15824,0.3112,9976,0.19619,7944,0.15623,8506,0.16728,10065,0.19794,3091,0.06079,1615,0.03176,1266,0.0249,1652,0.03249,1710,0.03363
LKE_results,HDFS_0.90,25582,12723,0.49734,8352,0.32648,5248,0.20514,4450,0.17395,4625,0.18079,5337,0.20862,1674,0.06544,973,0.03803,931,0.03639,1055,0.04124,1068,0.04175
LKE_results,HPC_0.10,108977,84017,0.77096,29340,0.26923,15801,0.14499,14278,0.13102,12361,0.11343,15890,0.14581,6868,0.06302,3598,0.03302,2706,0.02483,3329,0.03055,3693,0.03389
LKE_results,HPC_0.20,90256,48054,0.53242,24920,0.2761,13429,0.14879,11959,0.1325,10429,0.11555,13518,0.14977,5123,0.05676,2390,0.02648,1774,0.01966,2308,0.02557,2485,0.02753
LKE_results,HPC_0.30,81320,--,--,22331,0.27461,12105,0.14886,10649,0.13095,9302,0.11439,12194,0.14995,,,,,,,,,,
LKE_results,HPC_0.40,72718,--,--,19173,0.26366,10550,0.14508,8917,0.12262,8060,0.11084,10639,0.1463,,,,,,,,,,
LKE_results,HPC_0.50,63946,--,--,15718,0.2458,9006,0.14084,7336,0.11472,6830,0.10681,9095,0.14223,,,,,,,,,,
LKE_results,HPC_0.60,55437,36570,0.65967,12703,0.22914,7314,0.13193,5954,0.1074,5623,0.10143,7403,0.13354,2126,0.03835,1316,0.02374,1108,0.01999,1326,0.02392,1411,0.02545
LKE_results,HPC_0.70,46705,14320,0.30661,9603,0.20561,5547,0.11877,4505,0.09646,4302,0.09211,5636,0.12067,1071,0.02293,697,0.01492,656,0.01405,749,0.01604,792,0.01696
LKE_results,HPC_0.80,34047,14414,0.42336,6554,0.1925,3706,0.10885,3013,0.0885,3002,0.08817,3795,0.11146,924,0.02714,567,0.01665,528,0.01551,606,0.0178,662,0.01944
LKE_results,HPC_0.90,20047,--,--,3890,0.19404,2205,0.10999,1933,0.09642,1944,0.09697,2294,0.11443,,,,,,,,,,
LKE_results,Proxifier_0.10,187898,114936,0.61169,28076,0.14942,16432,0.08745,10946,0.05826,14336,0.0763,16521,0.08793,19383,0.10316,10877,0.05789,7326,0.03899,9686,0.05155,10972,0.05839
LKE_results,Proxifier_0.20,166865,97135,0.58212,25482,0.15271,14842,0.08895,9871,0.05916,12946,0.07758,14931,0.08948,17018,0.10199,9548,0.05722,6471,0.03878,8532,0.05113,9643,0.05779
LKE_results,Proxifier_0.30,145574,40534,0.27844,22151,0.15216,12871,0.08842,8715,0.05987,11248,0.07727,12960,0.08903,12185,0.0837,7186,0.04936,5606,0.03851,6575,0.04517,7281,0.05002
LKE_results,Proxifier_0.40,124654,119652,0.95987,18906,0.15167,11106,0.08909,7563,0.06067,9567,0.07675,11195,0.08981,14066,0.11284,8179,0.06561,5257,0.04217,7284,0.05843,8274,0.06638
LKE_results,Proxifier_0.50,103718,99411,0.95847,15312,0.14763,9030,0.08706,5982,0.05768,7621,0.07348,9119,0.08792,11271,0.10867,6528,0.06294,4095,0.03948,5790,0.05582,6623,0.06386
LKE_results,Proxifier_0.60,82681,21444,0.25936,11826,0.14303,6967,0.08426,4655,0.0563,6033,0.07297,7056,0.08534,6333,0.0766,3720,0.04499,2926,0.03539,3495,0.04227,3815,0.04614
LKE_results,Proxifier_0.70,61690,16333,0.26476,8580,0.13908,5093,0.08256,3532,0.05725,4463,0.07235,5182,0.084,4584,0.07431,2669,0.04326,2175,0.03526,2574,0.04172,2764,0.0448
LKE_results,Proxifier_0.80,41155,39429,0.95806,5818,0.14137,3502,0.08509,2593,0.06301,3185,0.07739,3591,0.08726,4328,0.10516,2510,0.06099,1886,0.04583,2413,0.05863,2605,0.0633
LKE_results,Proxifier_0.90,20883,19970,0.95628,3419,0.16372,2090,0.10008,1729,0.08279,2002,0.09587,2179,0.10434,2681,0.12838,1602,0.07671,1373,0.06575,1585,0.0759,1697,0.08126
LKE_results,Zookeeper_0.10,212830,7346,0.03452,25582,0.1202,15225,0.07154,10292,0.04836,12483,0.05865,15314,0.07195,3662,0.01721,1563,0.00734,1357,0.00638,1626,0.00764,1658,0.00779
LKE_results,Zookeeper_0.20,190702,6746,0.03537,23524,0.12335,14227,0.0746,9716,0.05095,11587,0.06076,14316,0.07507,3419,0.01793,1463,0.00767,1272,0.00667,1524,0.00799,1558,0.00817
LKE_results,Zookeeper_0.30,165392,85204,0.51516,20042,0.12118,12191,0.07371,8559,0.05175,9905,0.05989,12280,0.07425,8306,0.05022,5026,0.03039,3937,0.0238,4619,0.02793,5121,0.03096
LKE_results,Zookeeper_0.40,139902,69344,0.49566,16375,0.11705,10032,0.07171,7278,0.05202,8604,0.0615,10121,0.07234,7040,0.05032,4137,0.02957,3446,0.02463,4032,0.02882,4232,0.03025
LKE_results,Zookeeper_0.50,117813,18058,0.15328,14440,0.12257,8944,0.07592,6624,0.05622,7597,0.06448,9033,0.07667,4794,0.04069,2762,0.02344,2696,0.02288,2806,0.02382,2857,0.02425
LKE_results,Zookeeper_0.60,95867,16151,0.16847,12617,0.13161,7911,0.08252,6048,0.06309,6670,0.06958,8000,0.08345,4510,0.04704,2638,0.02752,2604,0.02716,2683,0.02799,2733,0.02851
LKE_results,Zookeeper_0.70,70315,46002,0.65423,8860,0.126,5843,0.0831,4570,0.06499,4847,0.06893,5932,0.08436,4785,0.06805,3166,0.04503,2537,0.03608,2841,0.0404,3261,0.04638
LKE_results,Zookeeper_0.80,46797,4503,0.09622,5532,0.11821,3480,0.07436,3035,0.06485,3259,0.06964,3569,0.07627,1632,0.03487,999,0.02135,1086,0.02321,1107,0.02366,1094,0.02338
LKE_results,Zookeeper_0.90,24723,15333,0.62019,3784,0.15306,2397,0.09695,2402,0.09716,2324,0.094,2486,0.10055,2069,0.08369,1308,0.05291,1525,0.06168,1400,0.05663,1403,0.05675
LogSig_results,BGL_0.10,133103,31186,0.2343,28872,0.21691,17448,0.13109,15965,0.11994,13978,0.10502,17537,0.13176,10351,0.07777,6408,0.04814,6571,0.04937,5907,0.04438,6503,0.04886
LogSig_results,BGL_0.20,121603,59003,0.48521,26059,0.2143,16038,0.13189,14539,0.11956,12750,0.10485,16127,0.13262,11794,0.09699,7800,0.06414,7893,0.06491,7025,0.05777,7895,0.06492
LogSig_results,BGL_0.30,111300,62851,0.5647,23539,0.21149,14442,0.12976,13424,0.12061,11777,0.10581,14531,0.13056,12211,0.10971,8323,0.07478,8472,0.07612,7465,0.06707,8418,0.07563
LogSig_results,BGL_0.40,102367,62971,0.61515,21328,0.20835,13021,0.1272,12344,0.12059,10795,0.10545,13110,0.12807,12258,0.11975,8257,0.08066,8498,0.08302,7354,0.07184,8352,0.08159
LogSig_results,BGL_0.50,92956,62953,0.67723,18735,0.20155,11410,0.12275,11049,0.11886,9624,0.10353,11499,0.1237,11728,0.12617,7865,0.08461,8035,0.08644,7004,0.07535,7960,0.08563
LogSig_results,BGL_0.60,82895,60881,0.73444,16600,0.20025,10192,0.12295,10053,0.12127,8666,0.10454,10281,0.12402,11607,0.14002,7893,0.09522,8111,0.09785,6997,0.08441,7988,0.09636
LogSig_results,BGL_0.70,64407,39510,0.61344,12270,0.19051,7728,0.11999,7715,0.11979,6693,0.10392,7817,0.12137,8424,0.13079,5553,0.08622,5792,0.08993,5143,0.07985,5648,0.08769
LogSig_results,BGL_0.80,45267,34428,0.76055,8403,0.18563,5308,0.11726,5390,0.11907,4663,0.10301,5397,0.11923,6223,0.13747,4055,0.08958,4285,0.09466,3792,0.08377,4150,0.09168
LogSig_results,BGL_0.90,31473,23302,0.74038,5058,0.16071,3216,0.10218,3353,0.10654,2985,0.09484,3305,0.10501,3784,0.12023,2469,0.07845,2587,0.0822,2365,0.07514,2564,0.08147
LogSig_results,HDFS_0.10,232768,47708,0.20496,76378,0.32813,43163,0.18543,33815,0.14527,37188,0.15976,43252,0.18582,6319,0.02715,3564,0.01531,2661,0.01143,3378,0.01451,3659,0.01572
LogSig_results,HDFS_0.20,208156,55168,0.26503,68472,0.32895,39087,0.18778,30662,0.1473,33341,0.16017,39176,0.18821,6043,0.02903,3529,0.01695,2495,0.01199,3359,0.01614,3624,0.01741
LogSig_results,HDFS_0.30,182234,40228,0.22075,60847,0.33389,34862,0.1913,26950,0.14789,29643,0.16266,34951,0.19179,5186,0.02846,2986,0.01639,2143,0.01176,2907,0.01595,3081,0.01691
LogSig_results,HDFS_0.40,156720,31240,0.19934,52278,0.33358,30357,0.1937,23700,0.15123,25737,0.16422,30446,0.19427,4515,0.02881,2574,0.01642,2040,0.01302,2507,0.016,2669,0.01703
LogSig_results,HDFS_0.50,131613,27768,0.21098,44698,0.33962,26037,0.19783,20183,0.15335,21938,0.16669,26126,0.19851,4867,0.03698,2397,0.01821,1832,0.01392,2369,0.018,2492,0.01893
LogSig_results,HDFS_0.60,106287,32541,0.30616,36417,0.34263,21312,0.20051,16654,0.15669,17944,0.16883,21401,0.20135,4228,0.03978,2259,0.02125,1652,0.01554,2225,0.02093,2354,0.02215
LogSig_results,HDFS_0.70,81217,18216,0.22429,28692,0.35328,16845,0.20741,13353,0.16441,14279,0.17581,16934,0.2085,2639,0.03249,1598,0.01968,1335,0.01644,1643,0.02023,1693,0.02085
LogSig_results,HDFS_0.80,50849,10558,0.20763,15824,0.3112,9976,0.19619,7944,0.15623,8506,0.16728,10065,0.19794,2162,0.04252,1185,0.0233,1068,0.021,1253,0.02464,1280,0.02517
LogSig_results,HDFS_0.90,25582,6238,0.24384,8352,0.32648,5248,0.20514,4450,0.17395,4625,0.18079,5337,0.20862,1076,0.04206,708,0.02768,742,0.029,798,0.03119,803,0.03139
LogSig_results,HPC_0.10,108977,23812,0.2185,29340,0.26923,15801,0.14499,14278,0.13102,12361,0.11343,15890,0.14581,4667,0.04283,2141,0.01965,1795,0.01647,2134,0.01958,2236,0.02052
LogSig_results,HPC_0.20,90256,22673,0.25121,24920,0.2761,13429,0.14879,11959,0.1325,10429,0.11555,13518,0.14977,3614,0.04004,1535,0.01701,1263,0.01399,1570,0.01739,1630,0.01806
LogSig_results,HPC_0.30,81320,26831,0.32994,22331,0.27461,12105,0.14886,10649,0.13095,9302,0.11439,12194,0.14995,3624,0.04456,1498,0.01842,1139,0.01401,1536,0.01889,1593,0.01959
LogSig_results,HPC_0.40,72718,28427,0.39092,19173,0.26366,10550,0.14508,8917,0.12262,8060,0.11084,10639,0.1463,2806,0.03859,1408,0.01936,1125,0.01547,1438,0.01978,1503,0.02067
LogSig_results,HPC_0.50,63946,27166,0.42483,15718,0.2458,9006,0.14084,7336,0.11472,6830,0.10681,9095,0.14223,2226,0.03481,1136,0.01776,991,0.0155,1160,0.01814,1231,0.01925
LogSig_results,HPC_0.60,55437,24138,0.43541,12703,0.22914,7314,0.13193,5954,0.1074,5623,0.10143,7403,0.13354,1795,0.03238,1074,0.01937,912,0.01645,1118,0.02017,1169,0.02109
LogSig_results,HPC_0.70,46705,30535,0.65378,9603,0.20561,5547,0.11877,4505,0.09646,4302,0.09211,5636,0.12067,1294,0.02771,931,0.01993,854,0.01828,956,0.02047,1026,0.02197
LogSig_results,HPC_0.80,34047,11268,0.33095,6554,0.1925,3706,0.10885,3013,0.0885,3002,0.08817,3795,0.11146,823,0.02417,577,0.01695,519,0.01524,674,0.0198,672,0.01974
LogSig_results,HPC_0.90,20047,14150,0.70584,3890,0.19404,2205,0.10999,1933,0.09642,1944,0.09697,2294,0.11443,880,0.0439,633,0.03158,622,0.03103,722,0.03602,728,0.03631
LogSig_results,Proxifier_0.10,187898,24527,0.13053,28076,0.14942,16432,0.08745,10946,0.05826,14336,0.0763,16521,0.08793,13445,0.07155,7674,0.04084,6571,0.03497,6999,0.03725,7769,0.04135
LogSig_results,Proxifier_0.20,166865,21457,0.12859,25482,0.15271,14842,0.08895,9871,0.05916,12946,0.07758,14931,0.08948,12245,0.07338,7145,0.04282,6131,0.03674,6518,0.03906,7240,0.04339
LogSig_results,Proxifier_0.30,145574,30052,0.20644,22151,0.15216,12871,0.08842,8715,0.05987,11248,0.07727,12960,0.08903,11365,0.07807,6730,0.04623,5564,0.03822,6193,0.04254,6825,0.04688
LogSig_results,Proxifier_0.40,124654,25603,0.20539,18906,0.15167,11106,0.08909,7563,0.06067,9567,0.07675,11195,0.08981,9973,0.08001,5843,0.04687,4944,0.03966,5387,0.04322,5938,0.04764
LogSig_results,Proxifier_0.50,103718,19818,0.19108,15312,0.14763,9030,0.08706,5982,0.05768,7621,0.07348,9119,0.08792,8059,0.0777,4608,0.04443,3889,0.0375,4288,0.04134,4703,0.04534
LogSig_results,Proxifier_0.60,82681,11196,0.13541,11826,0.14303,6967,0.08426,4655,0.0563,6033,0.07297,7056,0.08534,5853,0.07079,3321,0.04017,2894,0.035,3169,0.03833,3416,0.04132
LogSig_results,Proxifier_0.70,61690,7898,0.12803,8580,0.13908,5093,0.08256,3532,0.05725,4463,0.07235,5182,0.084,4145,0.06719,2352,0.03813,2134,0.03459,2302,0.03732,2447,0.03967
LogSig_results,Proxifier_0.80,41155,6033,0.14659,5818,0.14137,3502,0.08509,2593,0.06301,3185,0.07739,3591,0.08726,2966,0.07207,1701,0.04133,1582,0.03844,1710,0.04155,1796,0.04364
LogSig_results,Proxifier_0.90,20883,3412,0.16339,3419,0.16372,2090,0.10008,1729,0.08279,2002,0.09587,2179,0.10434,1861,0.08912,1121,0.05368,1070,0.05124,1179,0.05646,1216,0.05823
LogSig_results,Zookeeper_0.10,212830,7846,0.03687,25582,0.1202,15225,0.07154,10292,0.04836,12483,0.05865,15314,0.07195,3958,0.0186,1588,0.00746,1423,0.00669,1646,0.00773,1683,0.00791
LogSig_results,Zookeeper_0.20,190702,7222,0.03787,23524,0.12335,14227,0.0746,9716,0.05095,11587,0.06076,14316,0.07507,3673,0.01926,1470,0.00771,1328,0.00696,1540,0.00808,1565,0.00821
LogSig_results,Zookeeper_0.30,165392,60542,0.36605,20042,0.12118,12191,0.07371,8559,0.05175,9905,0.05989,12280,0.07425,6946,0.042,4370,0.02642,3673,0.02221,4088,0.02472,4465,0.027
LogSig_results,Zookeeper_0.40,139902,23701,0.16941,16375,0.11705,10032,0.07171,7278,0.05202,8604,0.0615,10121,0.07234,5609,0.04009,3146,0.02249,2961,0.02116,3156,0.02256,3241,0.02317
LogSig_results,Zookeeper_0.50,117813,23027,0.19545,14440,0.12257,8944,0.07592,6624,0.05622,7597,0.06448,9033,0.07667,5331,0.04525,3023,0.02566,2918,0.02477,3033,0.02574,3118,0.02647
LogSig_results,Zookeeper_0.60,95867,15717,0.16395,12617,0.13161,7911,0.08252,6048,0.06309,6670,0.06958,8000,0.08345,4394,0.04583,2600,0.02712,2574,0.02685,2650,0.02764,2695,0.02811
LogSig_results,Zookeeper_0.70,70315,26195,0.37254,8860,0.126,5843,0.0831,4570,0.06499,4847,0.06893,5932,0.08436,3674,0.05225,2286,0.03251,2145,0.03051,2329,0.03312,2381,0.03386
LogSig_results,Zookeeper_0.80,46797,4951,0.1058,5532,0.11821,3480,0.07436,3035,0.06485,3259,0.06964,3569,0.07627,1900,0.0406,1079,0.02306,1166,0.02492,1181,0.02524,1174,0.02509
LogSig_results,Zookeeper_0.90,24723,4845,0.19597,3784,0.15306,2397,0.09695,2402,0.09716,2324,0.094,2486,0.10055,1469,0.05942,989,0.04,1177,0.04761,1104,0.04465,1084,0.04385
MoLFI_results,BGL_0.10,133103,32399,0.24341,28872,0.21691,17448,0.13109,15965,0.11994,13978,0.10502,17537,0.13176,10980,0.08249,6788,0.051,7093,0.05329,6255,0.04699,6883,0.05171
MoLFI_results,BGL_0.20,121603,32741,0.26925,26059,0.2143,16038,0.13189,14539,0.11956,12750,0.10485,16127,0.13262,10291,0.08463,6477,0.05326,6800,0.05592,5967,0.04907,6572,0.05404
MoLFI_results,BGL_0.30,111300,62821,0.56443,23539,0.21149,14442,0.12976,13424,0.12061,11777,0.10581,14531,0.13056,10960,0.09847,7383,0.06633,7410,0.06658,6569,0.05902,7478,0.06719
MoLFI_results,BGL_0.40,102367,31242,0.3052,21328,0.20835,13021,0.1272,12344,0.12059,10795,0.10545,13110,0.12807,9802,0.09575,6187,0.06044,6525,0.06374,5712,0.0558,6282,0.06137
MoLFI_results,BGL_0.50,92956,32573,0.35041,18735,0.20155,11410,0.12275,11049,0.11886,9624,0.10353,11499,0.1237,9607,0.10335,5966,0.06418,6225,0.06697,5492,0.05908,6061,0.0652
MoLFI_results,BGL_0.60,82895,27924,0.33686,16600,0.20025,10192,0.12295,10053,0.12127,8666,0.10454,10281,0.12402,9199,0.11097,5697,0.06873,6011,0.07251,5283,0.06373,5792,0.06987
MoLFI_results,BGL_0.70,64407,42537,0.66044,12270,0.19051,7728,0.11999,7715,0.11979,6693,0.10392,7817,0.12137,7735,0.1201,5078,0.07884,5388,0.08366,4712,0.07316,5173,0.08032
MoLFI_results,BGL_0.80,45267,33817,0.74706,8403,0.18563,5308,0.11726,5390,0.11907,4663,0.10301,5397,0.11923,5830,0.12879,3783,0.08357,3959,0.08746,3542,0.07825,3878,0.08567
MoLFI_results,BGL_0.90,31473,26621,0.84584,5058,0.16071,3216,0.10218,3353,0.10654,2985,0.09484,3305,0.10501,3668,0.11654,2411,0.07661,2479,0.07877,2290,0.07276,2506,0.07962
MoLFI_results,HDFS_0.10,232768,100884,0.43341,76378,0.32813,43163,0.18543,33815,0.14527,37188,0.15976,43252,0.18582,8097,0.03479,4623,0.01986,2646,0.01137,4392,0.01887,4718,0.02027
MoLFI_results,HDFS_0.20,208156,85892,0.41263,68472,0.32895,39087,0.18778,30662,0.1473,33341,0.16017,39176,0.18821,7378,0.03544,4229,0.02032,2453,0.01178,4053,0.01947,4324,0.02077
MoLFI_results,HDFS_0.30,182234,78713,0.43193,60847,0.33389,34862,0.1913,26950,0.14789,29643,0.16266,34951,0.19179,6605,0.03624,3801,0.02086,2270,0.01246,3625,0.01989,3896,0.02138
MoLFI_results,HDFS_0.40,156720,59109,0.37716,52278,0.33358,30357,0.1937,23700,0.15123,25737,0.16422,30446,0.19427,5664,0.03614,3139,0.02003,1962,0.01252,2997,0.01912,3234,0.02064
MoLFI_results,HDFS_0.50,131613,54365,0.41307,44698,0.33962,26037,0.19783,20183,0.15335,21938,0.16669,26126,0.19851,5371,0.04081,2882,0.0219,1866,0.01418,2828,0.02149,2977,0.02262
MoLFI_results,HDFS_0.60,106287,42139,0.39646,36417,0.34263,21312,0.20051,16654,0.15669,17944,0.16883,21401,0.20135,4201,0.03953,2340,0.02202,1629,0.01533,2271,0.02137,2435,0.02291
MoLFI_results,HDFS_0.70,81217,32101,0.39525,28692,0.35328,16845,0.20741,13353,0.16441,14279,0.17581,16934,0.2085,3302,0.04066,1894,0.02332,1446,0.0178,1875,0.02309,1989,0.02449
MoLFI_results,HDFS_0.80,50849,23047,0.45324,15824,0.3112,9976,0.19619,7944,0.15623,8506,0.16728,10065,0.19794,2498,0.04913,1469,0.02889,1179,0.02319,1512,0.02974,1564,0.03076
MoLFI_results,HDFS_0.90,25582,10856,0.42436,8352,0.32648,5248,0.20514,4450,0.17395,4625,0.18079,5337,0.20862,1288,0.05035,836,0.03268,834,0.0326,914,0.03573,931,0.03639
MoLFI_results,HPC_0.10,108977,46646,0.42804,29340,0.26923,15801,0.14499,14278,0.13102,12361,0.11343,15890,0.14581,19438,0.17837,10638,0.09762,9664,0.08868,8422,0.07728,10733,0.09849
MoLFI_results,HPC_0.20,90256,44538,0.49346,24920,0.2761,13429,0.14879,11959,0.1325,10429,0.11555,13518,0.14977,16523,0.18307,9363,0.10374,8209,0.09095,7660,0.08487,9458,0.10479
MoLFI_results,HPC_0.30,81320,33674,0.41409,22331,0.27461,12105,0.14886,10649,0.13095,9302,0.11439,12194,0.14995,14787,0.18184,8025,0.09868,7242,0.08906,6251,0.07687,8120,0.09985
MoLFI_results,HPC_0.40,72718,25870,0.35576,19173,0.26366,10550,0.14508,8917,0.12262,8060,0.11084,10639,0.1463,12031,0.16545,6582,0.09051,5931,0.08156,5216,0.07173,6677,0.09182
MoLFI_results,HPC_0.50,63946,24069,0.3764,15718,0.2458,9006,0.14084,7336,0.11472,6830,0.10681,9095,0.14223,10102,0.15798,5447,0.08518,4952,0.07744,4277,0.06688,5542,0.08667
MoLFI_results,HPC_0.60,55437,15996,0.28854,12703,0.22914,7314,0.13193,5954,0.1074,5623,0.10143,7403,0.13354,7770,0.14016,4189,0.07556,3900,0.07035,3263,0.05886,4284,0.07728
MoLFI_results,HPC_0.70,46705,10867,0.23267,9603,0.20561,5547,0.11877,4505,0.09646,4302,0.09211,5636,0.12067,5538,0.11857,2954,0.06325,2883,0.06173,2279,0.0488,3049,0.06528
MoLFI_results,HPC_0.80,34047,8860,0.26023,6554,0.1925,3706,0.10885,3013,0.0885,3002,0.08817,3795,0.11146,3766,0.11061,2042,0.05998,1942,0.05704,1685,0.04949,2137,0.06277
MoLFI_results,HPC_0.90,20047,5656,0.28214,3890,0.19404,2205,0.10999,1933,0.09642,1944,0.09697,2294,0.11443,2321,0.11578,1254,0.06255,1179,0.05881,1178,0.05876,1349,0.06729
MoLFI_results,Proxifier_0.10,187898,117430,0.62497,28076,0.14942,16432,0.08745,10946,0.05826,14336,0.0763,16521,0.08793,17708,0.09424,10496,0.05586,6944,0.03696,9551,0.05083,10591,0.05637
MoLFI_results,Proxifier_0.20,166865,103871,0.62249,25482,0.15271,14842,0.08895,9871,0.05916,12946,0.07758,14931,0.08948,16035,0.0961,9576,0.05739,6322,0.03789,8708,0.05219,9671,0.05796
MoLFI_results,Proxifier_0.30,145574,93389,0.64152,22151,0.15216,12871,0.08842,8715,0.05987,11248,0.07727,12960,0.08903,13944,0.09579,8374,0.05752,5658,0.03887,7600,0.05221,8469,0.05818
MoLFI_results,Proxifier_0.40,124654,79254,0.63579,18906,0.15167,11106,0.08909,7563,0.06067,9567,0.07675,11195,0.08981,12058,0.09673,7286,0.05845,4893,0.03925,6573,0.05273,7381,0.05921
MoLFI_results,Proxifier_0.50,103718,66161,0.63789,15312,0.14763,9030,0.08706,5982,0.05768,7621,0.07348,9119,0.08792,9562,0.09219,5685,0.05481,3828,0.03691,5178,0.04992,5780,0.05573
MoLFI_results,Proxifier_0.60,82681,52764,0.63816,11826,0.14303,6967,0.08426,4655,0.0563,6033,0.07297,7056,0.08534,7514,0.09088,4323,0.05229,2955,0.03574,4044,0.04891,4418,0.05343
MoLFI_results,Proxifier_0.70,61690,38908,0.6307,8580,0.13908,5093,0.08256,3532,0.05725,4463,0.07235,5182,0.084,5424,0.08792,3100,0.05025,2148,0.03482,2973,0.04819,3195,0.05179
MoLFI_results,Proxifier_0.80,41155,25956,0.63069,5818,0.14137,3502,0.08509,2593,0.06301,3185,0.07739,3591,0.08726,3679,0.08939,2149,0.05222,1614,0.03922,2116,0.05142,2244,0.05453
MoLFI_results,Proxifier_0.90,20883,12917,0.61854,3419,0.16372,2090,0.10008,1729,0.08279,2002,0.09587,2179,0.10434,2185,0.10463,1322,0.06331,1087,0.05205,1345,0.06441,1417,0.06785
MoLFI_results,Zookeeper_0.10,212830,95343,0.44798,25582,0.1202,15225,0.07154,10292,0.04836,12483,0.05865,15314,0.07195,8492,0.0399,5312,0.02496,3200,0.01504,4607,0.02165,5407,0.02541
MoLFI_results,Zookeeper_0.20,190702,83348,0.43706,23524,0.12335,14227,0.0746,9716,0.05095,11587,0.06076,14316,0.07507,7841,0.04112,4956,0.02599,3126,0.01639,4320,0.02265,5051,0.02649
MoLFI_results,Zookeeper_0.30,165392,84136,0.50871,20042,0.12118,12191,0.07371,8559,0.05175,9905,0.05989,12280,0.07425,7255,0.04387,4778,0.02889,2952,0.01785,4154,0.02512,4873,0.02946
MoLFI_results,Zookeeper_0.40,139902,77923,0.55698,16375,0.11705,10032,0.07171,7278,0.05202,8604,0.0615,10121,0.07234,7051,0.0504,4444,0.03177,3031,0.02167,3955,0.02827,4539,0.03244
MoLFI_results,Zookeeper_0.50,117813,60500,0.51353,14440,0.12257,8944,0.07592,6624,0.05622,7597,0.06448,9033,0.07667,5829,0.04948,3577,0.03036,2540,0.02156,3305,0.02805,3672,0.03117
MoLFI_results,Zookeeper_0.60,95867,53645,0.55958,12617,0.13161,7911,0.08252,6048,0.06309,6670,0.06958,8000,0.08345,5828,0.06079,3712,0.03872,2865,0.02989,3411,0.03558,3807,0.03971
MoLFI_results,Zookeeper_0.70,70315,36762,0.52282,8860,0.126,5843,0.0831,4570,0.06499,4847,0.06893,5932,0.08436,3724,0.05296,2456,0.03493,1953,0.02778,2347,0.03338,2551,0.03628
MoLFI_results,Zookeeper_0.80,46797,26460,0.56542,5532,0.11821,3480,0.07436,3035,0.06485,3259,0.06964,3569,0.07627,2586,0.05526,1651,0.03528,1487,0.03178,1687,0.03605,1746,0.03731
MoLFI_results,Zookeeper_0.90,24723,12335,0.49893,3784,0.15306,2397,0.09695,2402,0.09716,2324,0.094,2486,0.10055,1682,0.06803,1152,0.0466,1213,0.04906,1228,0.04967,1247,0.05044
Spell_results,BGL_0.10,133103,77442,0.58182,28872,0.21691,17448,0.13109,15965,0.11994,13978,0.10502,17537,0.13176,13329,0.10014,8826,0.06631,8817,0.06624,7898,0.05934,8921,0.06702
Spell_results,BGL_0.20,121603,73463,0.60412,26059,0.2143,16038,0.13189,14539,0.11956,12750,0.10485,16127,0.13262,12884,0.10595,8743,0.0719,8752,0.07197,7767,0.06387,8838,0.07268
Spell_results,BGL_0.30,111300,69383,0.62339,23539,0.21149,14442,0.12976,13424,0.12061,11777,0.10581,14531,0.13056,11962,0.10748,8082,0.07261,8115,0.07291,7254,0.06518,8177,0.07347
Spell_results,BGL_0.40,102367,66138,0.64609,21328,0.20835,13021,0.1272,12344,0.12059,10795,0.10545,13110,0.12807,11778,0.11506,7946,0.07762,7956,0.07772,7108,0.06944,8041,0.07855
Spell_results,BGL_0.50,92956,62952,0.67722,18735,0.20155,11410,0.12275,11049,0.11886,9624,0.10353,11499,0.1237,11312,0.12169,7655,0.08235,7693,0.08276,6820,0.07337,7750,0.08337
Spell_results,BGL_0.60,82895,57781,0.69704,16600,0.20025,10192,0.12295,10053,0.12127,8666,0.10454,10281,0.12402,11117,0.13411,7547,0.09104,7650,0.09229,6727,0.08115,7642,0.09219
Spell_results,BGL_0.70,64407,45765,0.71056,12270,0.19051,7728,0.11999,7715,0.11979,6693,0.10392,7817,0.12137,8268,0.12837,5531,0.08588,5747,0.08923,5069,0.0787,5626,0.08735
Spell_results,BGL_0.80,45267,34621,0.76482,8403,0.18563,5308,0.11726,5390,0.11907,4663,0.10301,5397,0.11923,5962,0.13171,3917,0.08653,4127,0.09117,3675,0.08118,4012,0.08863
Spell_results,BGL_0.90,31473,25964,0.82496,5058,0.16071,3216,0.10218,3353,0.10654,2985,0.09484,3305,0.10501,3713,0.11797,2459,0.07813,2564,0.08147,2343,0.07444,2554,0.08115
Spell_results,HDFS_0.10,232768,42153,0.18109,76378,0.32813,43163,0.18543,33815,0.14527,37188,0.15976,43252,0.18582,5966,0.02563,3072,0.0132,2221,0.00954,2985,0.01282,3167,0.01361
Spell_results,HDFS_0.20,208156,47883,0.23003,68472,0.32895,39087,0.18778,30662,0.1473,33341,0.16017,39176,0.18821,5689,0.02733,3047,0.01464,2110,0.01014,2949,0.01417,3142,0.01509
Spell_results,HDFS_0.30,182234,46273,0.25392,60847,0.33389,34862,0.1913,26950,0.14789,29643,0.16266,34951,0.19179,5597,0.03071,3100,0.01701,2143,0.01176,3019,0.01657,3195,0.01753
Spell_results,HDFS_0.40,156720,40414,0.25787,52278,0.33358,30357,0.1937,23700,0.15123,25737,0.16422,30446,0.19427,4888,0.03119,2728,0.01741,1938,0.01237,2680,0.0171,2823,0.01801
Spell_results,HDFS_0.50,131613,34021,0.25849,44698,0.33962,26037,0.19783,20183,0.15335,21938,0.16669,26126,0.19851,4277,0.0325,2396,0.0182,1730,0.01314,2368,0.01799,2491,0.01893
Spell_results,HDFS_0.60,106287,27353,0.25735,36417,0.34263,21312,0.20051,16654,0.15669,17944,0.16883,21401,0.20135,3514,0.03306,1995,0.01877,1521,0.01431,1994,0.01876,2090,0.01966
Spell_results,HDFS_0.70,81217,21017,0.25878,28692,0.35328,16845,0.20741,13353,0.16441,14279,0.17581,16934,0.2085,2773,0.03414,1631,0.02008,1339,0.01649,1662,0.02046,1726,0.02125
Spell_results,HDFS_0.80,50849,13879,0.27295,15824,0.3112,9976,0.19619,7944,0.15623,8506,0.16728,10065,0.19794,1978,0.0389,1187,0.02334,1052,0.02069,1252,0.02462,1282,0.02521
Spell_results,HDFS_0.90,25582,7160,0.27988,8352,0.32648,5248,0.20514,4450,0.17395,4625,0.18079,5337,0.20862,1104,0.04316,707,0.02764,741,0.02897,798,0.03119,802,0.03135
Spell_results,HPC_0.10,108977,21863,0.20062,29340,0.26923,15801,0.14499,14278,0.13102,12361,0.11343,15890,0.14581,5071,0.04653,2303,0.02113,2025,0.01858,2265,0.02078,2398,0.022
Spell_results,HPC_0.20,90256,32636,0.36159,24920,0.2761,13429,0.14879,11959,0.1325,10429,0.11555,13518,0.14977,4349,0.04819,2033,0.02252,1516,0.0168,1998,0.02214,2128,0.02358
Spell_results,HPC_0.30,81320,29961,0.36843,22331,0.27461,12105,0.14886,10649,0.13095,9302,0.11439,12194,0.14995,3450,0.04242,1638,0.02014,1208,0.01485,1646,0.02024,1733,0.02131
Spell_results,HPC_0.40,72718,23875,0.32832,19173,0.26366,10550,0.14508,8917,0.12262,8060,0.11084,10639,0.1463,2930,0.04029,1255,0.01726,951,0.01308,1313,0.01806,1350,0.01856
Spell_results,HPC_0.50,63946,21103,0.33001,15718,0.2458,9006,0.14084,7336,0.11472,6830,0.10681,9095,0.14223,2362,0.03694,1066,0.01667,856,0.01339,1130,0.01767,1161,0.01816
Spell_results,HPC_0.60,55437,18395,0.33182,12703,0.22914,7314,0.13193,5954,0.1074,5623,0.10143,7403,0.13354,1771,0.03195,893,0.01611,751,0.01355,959,0.0173,988,0.01782
Spell_results,HPC_0.70,46705,15463,0.33108,9603,0.20561,5547,0.11877,4505,0.09646,4302,0.09211,5636,0.12067,1043,0.02233,647,0.01385,615,0.01317,725,0.01552,742,0.01589
Spell_results,HPC_0.80,34047,4191,0.12309,6554,0.1925,3706,0.10885,3013,0.0885,3002,0.08817,3795,0.11146,576,0.01692,376,0.01104,349,0.01025,493,0.01448,471,0.01383
Spell_results,HPC_0.90,20047,3763,0.18771,3890,0.19404,2205,0.10999,1933,0.09642,1944,0.09697,2294,0.11443,1017,0.05073,592,0.02953,575,0.02868,683,0.03407,687,0.03427
Spell_results,Proxifier_0.10,187898,119580,0.63641,28076,0.14942,16432,0.08745,10946,0.05826,14336,0.0763,16521,0.08793,18191,0.09681,10669,0.05678,7135,0.03797,9686,0.05155,10764,0.05729
Spell_results,Proxifier_0.20,166865,105798,0.63403,25482,0.15271,14842,0.08895,9871,0.05916,12946,0.07758,14931,0.08948,16361,0.09805,9743,0.05839,6520,0.03907,8828,0.05291,9838,0.05896
Spell_results,Proxifier_0.30,145574,71758,0.49293,22151,0.15216,12871,0.08842,8715,0.05987,11248,0.07727,12960,0.08903,12390,0.08511,7783,0.05346,5701,0.03916,6937,0.04765,7878,0.05412
Spell_results,Proxifier_0.40,124654,61493,0.49331,18906,0.15167,11106,0.08909,7563,0.06067,9567,0.07675,11195,0.08981,10729,0.08607,6727,0.05397,4996,0.04008,6011,0.04822,6822,0.05473
Spell_results,Proxifier_0.50,103718,51372,0.4953,15312,0.14763,9030,0.08706,5982,0.05768,7621,0.07348,9119,0.08792,8614,0.08305,5201,0.05015,3790,0.03654,4716,0.04547,5296,0.05106
Spell_results,Proxifier_0.60,82681,40712,0.4924,11826,0.14303,6967,0.08426,4655,0.0563,6033,0.07297,7056,0.08534,6523,0.07889,3917,0.04737,2867,0.03468,3628,0.04388,4012,0.04852
Spell_results,Proxifier_0.70,61690,30299,0.49115,8580,0.13908,5093,0.08256,3532,0.05725,4463,0.07235,5182,0.084,4656,0.07547,2787,0.04518,2130,0.03453,2643,0.04284,2882,0.04672
Spell_results,Proxifier_0.80,41155,20288,0.49297,5818,0.14137,3502,0.08509,2593,0.06301,3185,0.07739,3591,0.08726,3256,0.07912,1939,0.04711,1567,0.03808,1890,0.04592,2034,0.04942
Spell_results,Proxifier_0.90,20883,10183,0.48762,3419,0.16372,2090,0.10008,1729,0.08279,2002,0.09587,2179,0.10434,1970,0.09434,1244,0.05957,1081,0.05176,1258,0.06024,1339,0.06412
Spell_results,Zookeeper_0.10,212830,133628,0.62786,25582,0.1202,15225,0.07154,10292,0.04836,12483,0.05865,15314,0.07195,10489,0.04928,6992,0.03285,4031,0.01894,5776,0.02714,7087,0.0333
Spell_results,Zookeeper_0.20,190702,117225,0.6147,23524,0.12335,14227,0.0746,9716,0.05095,11587,0.06076,14316,0.07507,9663,0.05067,6528,0.03423,3938,0.02065,5403,0.02833,6623,0.03473
Spell_results,Zookeeper_0.30,165392,79916,0.48319,20042,0.12118,12191,0.07371,8559,0.05175,9905,0.05989,12280,0.07425,6871,0.04154,4606,0.02785,3107,0.01879,4091,0.02474,4701,0.02842
Spell_results,Zookeeper_0.40,139902,67252,0.48071,16375,0.11705,10032,0.07171,7278,0.05202,8604,0.0615,10121,0.07234,5793,0.04141,3701,0.02645,2761,0.01974,3548,0.02536,3796,0.02713
Spell_results,Zookeeper_0.50,117813,56013,0.47544,14440,0.12257,8944,0.07592,6624,0.05622,7597,0.06448,9033,0.07667,5618,0.04769,3395,0.02882,2677,0.02272,3296,0.02798,3490,0.02962
Spell_results,Zookeeper_0.60,95867,43937,0.45831,12617,0.13161,7911,0.08252,6048,0.06309,6670,0.06958,8000,0.08345,4968,0.05182,3065,0.03197,2573,0.02684,3002,0.03131,3160,0.03296
Spell_results,Zookeeper_0.70,70315,32931,0.46834,8860,0.126,5843,0.0831,4570,0.06499,4847,0.06893,5932,0.08436,3598,0.05117,2219,0.03156,1947,0.02769,2209,0.03142,2314,0.03291
Spell_results,Zookeeper_0.80,46797,21101,0.4509,5532,0.11821,3480,0.07436,3035,0.06485,3259,0.06964,3569,0.07627,2170,0.04637,1357,0.029,1263,0.02699,1431,0.03058,1452,0.03103
Spell_results,Zookeeper_0.90,24723,10503,0.42483,3784,0.15306,2397,0.09695,2402,0.09716,2324,0.094,2486,0.10055,1556,0.06294,1059,0.04283,1150,0.04652,1151,0.04656,1154,0.04668
LogSig_results,Linux_0.40,86160,20223,0.23471,13193,0.15312,7862,0.09125,7364,0.08547,5905,0.06854,7951,0.09228,3905,0.04532,2752,0.03194,3153,0.03659,2769,0.03214,2847,0.03304
LogSig_results,Linux_0.80,24355,7549,0.30996,5799,0.2381,3856,0.15832,3940,0.16177,3386,0.13903,3945,0.16198,3187,0.13086,2217,0.09103,2422,0.09945,2305,0.09464,2312,0.09493
LogSig_results,Hadoop_0.20,150278,126613,0.84253,16240,0.10807,10296,0.06851,8602,0.05724,8135,0.05413,10385,0.06911,7536,0.05015,5141,0.03421,4700,0.03128,4299,0.02861,5236,0.03484
LogSig_results,Linux_0.70,40828,13324,0.32634,7696,0.1885,4959,0.12146,4913,0.12033,4000,0.09797,5048,0.12364,3489,0.08546,2468,0.06045,2828,0.06927,2527,0.06189,2563,0.06278
LogSig_results,Hadoop_0.90,19215,884,0.04601,1923,0.10008,1303,0.06781,1224,0.0637,1141,0.05938,1392,0.07244,278,0.01447,164,0.00853,153,0.00796,244,0.0127,259,0.01348
LogSig_results,Hadoop_0.80,38510,1827,0.04744,3356,0.08715,2226,0.0578,1726,0.04482,1646,0.04274,2315,0.06011,518,0.01345,260,0.00675,229,0.00595,291,0.00756,355,0.00922
LogSig_results,Hadoop_0.40,116659,79125,0.67826,11526,0.0988,7442,0.06379,5752,0.04931,5831,0.04998,7531,0.06456,4423,0.03791,3111,0.02667,2908,0.02493,2534,0.02172,3206,0.02748
LogSig_results,Hadoop_0.50,97645,8485,0.0869,9023,0.09241,5725,0.05863,4134,0.04234,3604,0.03691,5814,0.05954,2295,0.0235,1401,0.01435,1500,0.01536,1157,0.01185,1496,0.01532
LogSig_results,Hadoop_0.10,165414,137370,0.83046,17837,0.10783,11352,0.06863,9346,0.0565,8687,0.05252,11441,0.06917,8372,0.05061,5517,0.03335,4992,0.03018,4603,0.02783,5612,0.03393
LogSig_results,Hadoop_0.30,134160,81769,0.60949,14404,0.10736,9273,0.06912,7692,0.05733,7480,0.05575,9362,0.06978,5889,0.0439,4099,0.03055,3677,0.02741,3358,0.02503,4194,0.03126
LogSig_results,Linux_0.90,11268,4753,0.42181,4083,0.36235,2829,0.25106,3034,0.26926,2725,0.24184,2918,0.25896,2829,0.25106,1995,0.17705,2122,0.18832,2092,0.18566,2090,0.18548
LogSig_results,Hadoop_0.70,57833,2654,0.04589,4829,0.0835,3112,0.05381,2212,0.03825,2119,0.03664,3201,0.05535,745,0.01288,355,0.00614,319,0.00552,368,0.00636,450,0.00778
LogSig_results,Linux_0.10,130701,29774,0.2278,18423,0.14096,10722,0.08203,9876,0.07556,8028,0.06142,10811,0.08272,3894,0.02979,2724,0.02084,3127,0.02392,2723,0.02083,2819,0.02157
LogSig_results,Linux_0.50,73767,28429,0.38539,11246,0.15245,6820,0.09245,6475,0.08778,5115,0.06934,6909,0.09366,3990,0.05409,2900,0.03931,3360,0.04555,2871,0.03892,2995,0.0406
LogSig_results,Linux_0.30,101486,24405,0.24048,14938,0.14719,8868,0.08738,8167,0.08047,6594,0.06497,8957,0.08826,3919,0.03862,2750,0.0271,3133,0.03087,2769,0.02728,2845,0.02803
LogSig_results,Linux_0.60,56532,14817,0.2621,9548,0.1689,6013,0.10636,5792,0.10246,4728,0.08363,6102,0.10794,3427,0.06062,2425,0.0429,2760,0.04882,2469,0.04367,2520,0.04458
LogSig_results,Hadoop_0.60,77070,3996,0.05185,6339,0.08225,3990,0.05177,2672,0.03467,2587,0.03357,4079,0.05293,1028,0.01334,470,0.0061,393,0.0051,477,0.00619,565,0.00733
LogSig_results,Linux_0.20,116100,34076,0.29351,16683,0.1437,9909,0.08535,9086,0.07826,7360,0.06339,9998,0.08612,4366,0.03761,3016,0.02598,3474,0.02992,2996,0.02581,3111,0.0268
MoLFI_results,Linux_0.40,86160,46265,0.53697,13193,0.15312,7862,0.09125,7364,0.08547,5905,0.06854,7951,0.09228,4344,0.05042,3238,0.03758,3579,0.04154,3123,0.03625,3333,0.03868
MoLFI_results,Linux_0.80,24355,12880,0.52884,5799,0.2381,3856,0.15832,3940,0.16177,3386,0.13903,3945,0.16198,3096,0.12712,2221,0.09119,2447,0.10047,2283,0.09374,2316,0.09509
MoLFI_results,Hadoop_0.20,150278,75990,0.50566,16240,0.10807,10296,0.06851,8602,0.05724,8135,0.05413,10385,0.06911,6260,0.04166,4134,0.02751,3875,0.02579,3266,0.02173,4229,0.02814
MoLFI_results,Linux_0.70,40828,20691,0.50678,7696,0.1885,4959,0.12146,4913,0.12033,4000,0.09797,5048,0.12364,3332,0.08161,2407,0.05895,2734,0.06696,2436,0.05966,2502,0.06128
MoLFI_results,Hadoop_0.90,19215,11661,0.60687,1923,0.10008,1303,0.06781,1224,0.0637,1141,0.05938,1392,0.07244,575,0.02992,473,0.02462,609,0.03169,466,0.02425,568,0.02956
MoLFI_results,Hadoop_0.80,38510,23245,0.60361,3356,0.08715,2226,0.0578,1726,0.04482,1646,0.04274,2315,0.06011,870,0.02259,667,0.01732,747,0.0194,537,0.01394,762,0.01979
MoLFI_results,Hadoop_0.40,116659,107407,0.92069,11526,0.0988,7442,0.06379,5752,0.04931,5831,0.04998,7531,0.06456,4973,0.04263,3483,0.02986,3226,0.02765,2923,0.02506,3578,0.03067
MoLFI_results,Hadoop_0.50,97645,58860,0.6028,9023,0.09241,5725,0.05863,4134,0.04234,3604,0.03691,5814,0.05954,2673,0.02737,1917,0.01963,1836,0.0188,1315,0.01347,2012,0.02061
MoLFI_results,Hadoop_0.10,165414,106364,0.64302,17837,0.10783,11352,0.06863,9346,0.0565,8687,0.05252,11441,0.06917,6927,0.04188,4748,0.0287,4226,0.02555,3703,0.02239,4843,0.02928
MoLFI_results,Hadoop_0.30,134160,68378,0.50968,14404,0.10736,9273,0.06912,7692,0.05733,7480,0.05575,9362,0.06978,5426,0.04044,3599,0.02683,3341,0.0249,2854,0.02127,3694,0.02753
MoLFI_results,Linux_0.90,11268,6970,0.61857,4083,0.36235,2829,0.25106,3034,0.26926,2725,0.24184,2918,0.25896,2918,0.25896,2056,0.18246,2266,0.2011,2153,0.19107,2151,0.19089
MoLFI_results,Hadoop_0.70,57833,34907,0.60358,4829,0.0835,3112,0.05381,2212,0.03825,2119,0.03664,3201,0.05535,1157,0.02001,879,0.0152,904,0.01563,566,0.00979,974,0.01684
MoLFI_results,Linux_0.10,130701,68808,0.52645,18423,0.14096,10722,0.08203,9876,0.07556,8028,0.06142,10811,0.08272,4968,0.03801,3549,0.02715,3926,0.03004,3407,0.02607,3644,0.02788
MoLFI_results,Linux_0.50,73767,40436,0.54816,11246,0.15245,6820,0.09245,6475,0.08778,5115,0.06934,6909,0.09366,3831,0.05193,2813,0.03813,3149,0.04269,2746,0.03723,2908,0.03942
MoLFI_results,Linux_0.30,101486,50642,0.499,14938,0.14719,8868,0.08738,8167,0.08047,6594,0.06497,8957,0.08826,4281,0.04218,3150,0.03104,3509,0.03458,3045,0.03,3245,0.03197
MoLFI_results,Linux_0.60,56532,30744,0.54383,9548,0.1689,6013,0.10636,5792,0.10246,4728,0.08363,6102,0.10794,3633,0.06426,2645,0.04679,3003,0.05312,2628,0.04649,2740,0.04847
MoLFI_results,Hadoop_0.60,77070,46449,0.60269,6339,0.08225,3990,0.05177,2672,0.03467,2587,0.03357,4079,0.05293,1505,0.01953,1075,0.01395,995,0.01291,597,0.00775,1170,0.01518
MoLFI_results,Linux_0.20,116100,57199,0.49267,16683,0.1437,9909,0.08535,9086,0.07826,7360,0.06339,9998,0.08612,4172,0.03593,3097,0.02668,3447,0.02969,2961,0.0255,3192,0.02749
IPLoM_results,Linux_0.40,86160,29194,0.33883,13193,0.15312,7862,0.09125,7364,0.08547,5905,0.06854,7951,0.09228,3809,0.04421,2717,0.03153,3044,0.03533,2712,0.03148,2812,0.03264
IPLoM_results,Linux_0.80,24355,8554,0.35122,5799,0.2381,3856,0.15832,3940,0.16177,3386,0.13903,3945,0.16198,2893,0.11878,2050,0.08417,2190,0.08992,2139,0.08783,2145,0.08807
IPLoM_results,Hadoop_0.20,150278,50670,0.33718,16240,0.10807,10296,0.06851,8602,0.05724,8135,0.05413,10385,0.06911,5668,0.03772,3499,0.02328,3032,0.02018,2700,0.01797,3594,0.02392
IPLoM_results,Linux_0.70,40828,15496,0.37954,7696,0.1885,4959,0.12146,4913,0.12033,4000,0.09797,5048,0.12364,3138,0.07686,2237,0.05479,2506,0.06138,2299,0.05631,2332,0.05712
IPLoM_results,Hadoop_0.90,19215,3718,0.19349,1923,0.10008,1303,0.06781,1224,0.0637,1141,0.05938,1392,0.07244,371,0.01931,244,0.0127,232,0.01207,284,0.01478,339,0.01764
IPLoM_results,Hadoop_0.80,38510,7502,0.19481,3356,0.08715,2226,0.0578,1726,0.04482,1646,0.04274,2315,0.06011,667,0.01732,399,0.01036,323,0.00839,367,0.00953,494,0.01283
IPLoM_results,Hadoop_0.40,116659,30898,0.26486,11526,0.0988,7442,0.06379,5752,0.04931,5831,0.04998,7531,0.06456,3374,0.02892,2284,0.01958,1957,0.01678,1768,0.01516,2379,0.02039
IPLoM_results,Hadoop_0.50,97645,20598,0.21095,9023,0.09241,5725,0.05863,4134,0.04234,3604,0.03691,5814,0.05954,2319,0.02375,1454,0.01489,1276,0.01307,1075,0.01101,1549,0.01586
IPLoM_results,Hadoop_0.10,165414,44388,0.26834,17837,0.10783,11352,0.06863,9346,0.0565,8687,0.05252,11441,0.06917,6181,0.03737,3749,0.02266,3261,0.01971,2912,0.0176,3844,0.02324
IPLoM_results,Hadoop_0.30,134160,32442,0.24182,14404,0.10736,9273,0.06912,7692,0.05733,7480,0.05575,9362,0.06978,4797,0.03576,2934,0.02187,2696,0.0201,2305,0.01718,3029,0.02258
IPLoM_results,Linux_0.90,11268,5109,0.45341,4083,0.36235,2829,0.25106,3034,0.26926,2725,0.24184,2918,0.25896,2716,0.24104,1915,0.16995,2034,0.18051,2015,0.17882,2010,0.17838
IPLoM_results,Hadoop_0.70,57833,11221,0.19402,4829,0.0835,3112,0.05381,2212,0.03825,2119,0.03664,3201,0.05535,955,0.01651,555,0.0096,423,0.00731,400,0.00692,650,0.01124
IPLoM_results,Linux_0.10,130701,34219,0.26181,18423,0.14096,10722,0.08203,9876,0.07556,8028,0.06142,10811,0.08272,3601,0.02755,2528,0.01934,2934,0.02245,2521,0.01929,2623,0.02007
IPLoM_results,Linux_0.50,73767,25911,0.35125,11246,0.15245,6820,0.09245,6475,0.08778,5115,0.06934,6909,0.09366,3552,0.04815,2552,0.0346,2903,0.03935,2564,0.03476,2647,0.03588
IPLoM_results,Linux_0.30,101486,25732,0.25355,14938,0.14719,8868,0.08738,8167,0.08047,6594,0.06497,8957,0.08826,2357,0.02322,1658,0.01634,1960,0.01931,1701,0.01676,1753,0.01727
IPLoM_results,Linux_0.60,56532,20617,0.3647,9548,0.1689,6013,0.10636,5792,0.10246,4728,0.08363,6102,0.10794,3405,0.06023,2433,0.04304,2748,0.04861,2471,0.04371,2528,0.04472
IPLoM_results,Hadoop_0.60,77070,14973,0.19428,6339,0.08225,3990,0.05177,2672,0.03467,2587,0.03357,4079,0.05293,1302,0.01689,699,0.00907,499,0.00647,436,0.00566,794,0.0103
IPLoM_results,Linux_0.20,116100,30126,0.25948,16683,0.1437,9909,0.08535,9086,0.07826,7360,0.06339,9998,0.08612,3320,0.0286,2343,0.02018,2718,0.02341,2362,0.02034,2438,0.021
LKE_results,Linux_0.40,86160,29933,0.34741,13193,0.15312,7862,0.09125,7364,0.08547,5905,0.06854,7951,0.09228,4263,0.04948,3057,0.03548,3487,0.04047,3031,0.03518,3152,0.03658
LKE_results,Linux_0.80,24355,10424,0.428,5799,0.2381,3856,0.15832,3940,0.16177,3386,0.13903,3945,0.16198,3269,0.13422,2312,0.09493,2573,0.10565,2383,0.09784,2407,0.09883
LKE_results,Hadoop_0.20,150278,124739,0.83005,16240,0.10807,10296,0.06851,8602,0.05724,8135,0.05413,10385,0.06911,7520,0.05004,5126,0.03411,4597,0.03059,4275,0.02845,5221,0.03474
LKE_results,Linux_0.70,40828,17573,0.43042,7696,0.1885,4959,0.12146,4913,0.12033,4000,0.09797,5048,0.12364,3522,0.08626,2502,0.06128,2886,0.07069,2551,0.06248,2597,0.06361
LKE_results,Hadoop_0.90,19215,--,--,1923,0.10008,1303,0.06781,1224,0.0637,1141,0.05938,1392,0.07244,,,,,,,,,,
LKE_results,Hadoop_0.80,38510,--,--,3356,0.08715,2226,0.0578,1726,0.04482,1646,0.04274,2315,0.06011,,,,,,,,,,
LKE_results,Hadoop_0.40,116659,105927,0.90801,11526,0.0988,7442,0.06379,5752,0.04931,5831,0.04998,7531,0.06456,5025,0.04307,3497,0.02998,3214,0.02755,2909,0.02494,3592,0.03079
LKE_results,Hadoop_0.50,97645,12791,0.13099,9023,0.09241,5725,0.05863,4134,0.04234,3604,0.03691,5814,0.05954,2631,0.02694,1660,0.017,1682,0.01723,1381,0.01414,1755,0.01797
LKE_results,Hadoop_0.10,165414,--,--,17837,0.10783,11352,0.06863,9346,0.0565,8687,0.05252,11441,0.06917,,,,,,,,,,
LKE_results,Hadoop_0.30,134160,116577,0.86894,14404,0.10736,9273,0.06912,7692,0.05733,7480,0.05575,9362,0.06978,6726,0.05013,4611,0.03437,4210,0.03138,3887,0.02897,4706,0.03508
LKE_results,Linux_0.90,11268,6402,0.56816,4083,0.36235,2829,0.25106,3034,0.26926,2725,0.24184,2918,0.25896,3018,0.26784,2117,0.18788,2315,0.20545,2220,0.19702,2212,0.19631
LKE_results,Hadoop_0.70,57833,--,--,4829,0.0835,3112,0.05381,2212,0.03825,2119,0.03664,3201,0.05535,,,,,,,,,,
LKE_results,Linux_0.10,130701,62437,0.47771,18423,0.14096,10722,0.08203,9876,0.07556,8028,0.06142,10811,0.08272,5264,0.04028,3803,0.0291,4267,0.03265,3613,0.02764,3898,0.02982
LKE_results,Linux_0.50,73767,26498,0.35921,11246,0.15245,6820,0.09245,6475,0.08778,5115,0.06934,6909,0.09366,3918,0.05311,2824,0.03828,3249,0.04404,2821,0.03824,2919,0.03957
LKE_results,Linux_0.30,101486,53068,0.52291,14938,0.14719,8868,0.08738,8167,0.08047,6594,0.06497,8957,0.08826,4626,0.04558,3386,0.03336,3756,0.03701,3252,0.03204,3481,0.0343
LKE_results,Linux_0.60,56532,23190,0.41021,9548,0.1689,6013,0.10636,5792,0.10246,4728,0.08363,6102,0.10794,3843,0.06798,2763,0.04887,3184,0.05632,2777,0.04912,2858,0.05056
LKE_results,Hadoop_0.60,77070,6641,0.08617,6339,0.08225,3990,0.05177,2672,0.03467,2587,0.03357,4079,0.05293,1188,0.01541,604,0.00784,475,0.00616,470,0.0061,699,0.00907
LKE_results,Linux_0.20,116100,58675,0.50538,16683,0.1437,9909,0.08535,9086,0.07826,7360,0.06339,9998,0.08612,4979,0.04289,3637,0.03133,4068,0.03504,3466,0.02985,3732,0.03214
Spell_results,Linux_0.40,86160,39784,0.46175,13193,0.15312,7862,0.09125,7364,0.08547,5905,0.06854,7951,0.09228,4056,0.04708,2965,0.03441,3308,0.03839,2916,0.03384,3060,0.03552
Spell_results,Linux_0.80,24355,11263,0.46245,5799,0.2381,3856,0.15832,3940,0.16177,3386,0.13903,3945,0.16198,3046,0.12507,2173,0.08922,2352,0.09657,2254,0.09255,2268,0.09312
Spell_results,Hadoop_0.20,150278,127531,0.84863,16240,0.10807,10296,0.06851,8602,0.05724,8135,0.05413,10385,0.06911,7581,0.05045,5166,0.03438,4827,0.03212,4345,0.02891,5261,0.03501
Spell_results,Linux_0.70,40828,18681,0.45755,7696,0.1885,4959,0.12146,4913,0.12033,4000,0.09797,5048,0.12364,3298,0.08078,2362,0.05785,2662,0.0652,2419,0.05925,2457,0.06018
Spell_results,Hadoop_0.90,19215,7889,0.41056,1923,0.10008,1303,0.06781,1224,0.0637,1141,0.05938,1392,0.07244,472,0.02456,358,0.01863,433,0.02253,378,0.01967,453,0.02358
Spell_results,Hadoop_0.80,38510,15784,0.40987,3356,0.08715,2226,0.0578,1726,0.04482,1646,0.04274,2315,0.06011,767,0.01992,531,0.01379,555,0.01441,452,0.01174,626,0.01626
Spell_results,Hadoop_0.40,116659,106434,0.91235,11526,0.0988,7442,0.06379,5752,0.04931,5831,0.04998,7531,0.06456,4927,0.04223,3471,0.02975,3185,0.0273,2892,0.02479,3566,0.03057
Spell_results,Hadoop_0.50,97645,41466,0.42466,9023,0.09241,5725,0.05863,4134,0.04234,3604,0.03691,5814,0.05954,2843,0.02912,1898,0.01944,1837,0.01881,1440,0.01475,1993,0.02041
Spell_results,Hadoop_0.10,165414,137987,0.83419,17837,0.10783,11352,0.06863,9346,0.0565,8687,0.05252,11441,0.06917,8406,0.05082,5568,0.03366,5145,0.0311,4690,0.02835,5663,0.03424
Spell_results,Hadoop_0.30,134160,118229,0.88125,14404,0.10736,9273,0.06912,7692,0.05733,7480,0.05575,9362,0.06978,6809,0.05075,4663,0.03476,4299,0.03204,3943,0.02939,4758,0.03547
Spell_results,Linux_0.90,11268,6448,0.57224,4083,0.36235,2829,0.25106,3034,0.26926,2725,0.24184,2918,0.25896,2889,0.25639,2045,0.18149,2212,0.19631,2140,0.18992,2140,0.18992
Spell_results,Hadoop_0.70,57833,23416,0.40489,4829,0.0835,3112,0.05381,2212,0.03825,2119,0.03664,3201,0.05535,1052,0.01819,709,0.01226,667,0.01153,493,0.00852,804,0.0139
Spell_results,Linux_0.10,130701,56110,0.4293,18423,0.14096,10722,0.08203,9876,0.07556,8028,0.06142,10811,0.08272,4032,0.03085,2932,0.02243,3353,0.02565,2876,0.022,3027,0.02316
Spell_results,Linux_0.50,73767,35144,0.47642,11246,0.15245,6820,0.09245,6475,0.08778,5115,0.06934,6909,0.09366,3735,0.05063,2736,0.03709,3073,0.04166,2704,0.03666,2831,0.03838
Spell_results,Linux_0.30,101486,42389,0.41768,14938,0.14719,8868,0.08738,8167,0.08047,6594,0.06497,8957,0.08826,4266,0.04204,3084,0.03039,3449,0.03398,3028,0.02984,3179,0.03132
Spell_results,Linux_0.60,56532,27060,0.47867,9548,0.1689,6013,0.10636,5792,0.10246,4728,0.08363,6102,0.10794,3636,0.06432,2619,0.04633,2983,0.05277,2633,0.04658,2714,0.04801
Spell_results,Hadoop_0.60,77070,31178,0.40454,6339,0.08225,3990,0.05177,2672,0.03467,2587,0.03357,4079,0.05293,1424,0.01848,868,0.01126,736,0.00955,525,0.00681,963,0.0125
Spell_results,Linux_0.20,116100,48078,0.41411,16683,0.1437,9909,0.08535,9086,0.07826,7360,0.06339,9998,0.08612,3697,0.03184,2671,0.02301,3075,0.02649,2632,0.02267,2766,0.02382
Drain_results,Linux_0.40,86160,28218,0.32751,13193,0.15312,7862,0.09125,7364,0.08547,5905,0.06854,7951,0.09228,3791,0.044,2711,0.03146,3040,0.03528,2705,0.0314,2806,0.03257
Drain_results,Linux_0.80,24355,8261,0.33919,5799,0.2381,3856,0.15832,3940,0.16177,3386,0.13903,3945,0.16198,2844,0.11677,2011,0.08257,2157,0.08856,2093,0.08594,2106,0.08647
Drain_results,Hadoop_0.20,150278,39398,0.26217,16240,0.10807,10296,0.06851,8602,0.05724,8135,0.05413,10385,0.06911,5475,0.03643,3424,0.02278,2939,0.01956,2580,0.01717,3519,0.02342
Drain_results,Linux_0.70,40828,15055,0.36874,7696,0.1885,4959,0.12146,4913,0.12033,4000,0.09797,5048,0.12364,3101,0.07595,2207,0.05406,2470,0.0605,2264,0.05545,2302,0.05638
Drain_results,Hadoop_0.90,19215,3747,0.195,1923,0.10008,1303,0.06781,1224,0.0637,1141,0.05938,1392,0.07244,372,0.01936,245,0.01275,230,0.01197,279,0.01452,340,0.01769
Drain_results,Hadoop_0.80,38510,7559,0.19629,3356,0.08715,2226,0.0578,1726,0.04482,1646,0.04274,2315,0.06011,668,0.01735,404,0.01049,330,0.00857,355,0.00922,499,0.01296
Drain_results,Hadoop_0.40,116659,14349,0.123,11526,0.0988,7442,0.06379,5752,0.04931,5831,0.04998,7531,0.06456,3085,0.02644,1909,0.01636,1752,0.01502,1467,0.01258,2004,0.01718
Drain_results,Hadoop_0.50,97645,20386,0.20878,9023,0.09241,5725,0.05863,4134,0.04234,3604,0.03691,5814,0.05954,2300,0.02355,1433,0.01468,1240,0.0127,1044,0.01069,1528,0.01565
Drain_results,Hadoop_0.10,165414,37318,0.2256,17837,0.10783,11352,0.06863,9346,0.0565,8687,0.05252,11441,0.06917,5896,0.03564,3596,0.02174,3081,0.01863,2874,0.01737,3691,0.02231
Drain_results,Hadoop_0.30,134160,25213,0.18793,14404,0.10736,9273,0.06912,7692,0.05733,7480,0.05575,9362,0.06978,4482,0.03341,2839,0.02116,2529,0.01885,2243,0.01672,2934,0.02187
Drain_results,Linux_0.90,11268,5004,0.44409,4083,0.36235,2829,0.25106,3034,0.26926,2725,0.24184,2918,0.25896,2682,0.23802,1891,0.16782,2010,0.17838,1990,0.17661,1986,0.17625
Drain_results,Hadoop_0.70,57833,11307,0.19551,4829,0.0835,3112,0.05381,2212,0.03825,2119,0.03664,3201,0.05535,955,0.01651,563,0.00973,422,0.0073,386,0.00667,658,0.01138
Drain_results,Linux_0.10,130701,34105,0.26094,18423,0.14096,10722,0.08203,9876,0.07556,8028,0.06142,10811,0.08272,3578,0.02738,2523,0.0193,2922,0.02236,2526,0.01933,2618,0.02003
Drain_results,Linux_0.50,73767,25019,0.33916,11246,0.15245,6820,0.09245,6475,0.08778,5115,0.06934,6909,0.09366,3498,0.04742,2516,0.03411,2843,0.03854,2524,0.03422,2611,0.0354
Drain_results,Linux_0.30,101486,25341,0.2497,14938,0.14719,8868,0.08738,8167,0.08047,6594,0.06497,8957,0.08826,2347,0.02313,1657,0.01633,1953,0.01924,1696,0.01671,1752,0.01726
Drain_results,Linux_0.60,56532,19915,0.35228,9548,0.1689,6013,0.10636,5792,0.10246,4728,0.08363,6102,0.10794,3333,0.05896,2383,0.04215,2704,0.04783,2412,0.04267,2478,0.04383
Drain_results,Hadoop_0.60,77070,15087,0.19576,6339,0.08225,3990,0.05177,2672,0.03467,2587,0.03357,4079,0.05293,1303,0.01691,707,0.00917,508,0.00659,423,0.00549,802,0.01041
Drain_results,Linux_0.20,116100,29731,0.25608,16683,0.1437,9909,0.08535,9086,0.07826,7360,0.06339,9998,0.08612,3319,0.02859,2340,0.02016,2715,0.02339,2354,0.02028,2435,0.02097
FT-tree_results,Linux_0.40,86160,23770,0.27588,13193,0.15312,7862,0.09125,7364,0.08547,5905,0.06854,7951,0.09228,3170,0.03679,2250,0.02611,2564,0.02976,2265,0.02629,2345,0.02722
FT-tree_results,Linux_0.80,24355,8133,0.33394,5799,0.2381,3856,0.15832,3940,0.16177,3386,0.13903,3945,0.16198,2889,0.11862,2025,0.08315,2167,0.08898,2099,0.08618,2120,0.08705
FT-tree_results,Hadoop_0.20,150278,17650,0.11745,16240,0.10807,10296,0.06851,8602,0.05724,8135,0.05413,10385,0.06911,4326,0.02879,2399,0.01596,2200,0.01464,1803,0.012,2494,0.0166
FT-tree_results,Linux_0.70,40828,14931,0.3657,7696,0.1885,4959,0.12146,4913,0.12033,4000,0.09797,5048,0.12364,3136,0.07681,2215,0.05425,2486,0.06089,2263,0.05543,2310,0.05658
FT-tree_results,Hadoop_0.90,19215,2472,0.12865,1923,0.10008,1303,0.06781,1224,0.0637,1141,0.05938,1392,0.07244,362,0.01884,227,0.01181,226,0.01176,280,0.01457,322,0.01676
FT-tree_results,Hadoop_0.80,38510,4979,0.12929,3356,0.08715,2226,0.0578,1726,0.04482,1646,0.04274,2315,0.06011,658,0.01709,373,0.00969,317,0.00823,358,0.0093,468,0.01215
FT-tree_results,Hadoop_0.40,116659,32817,0.28131,11526,0.0988,7442,0.06379,5752,0.04931,5831,0.04998,7531,0.06456,3087,0.02646,1932,0.01656,1640,0.01406,1423,0.0122,2027,0.01738
FT-tree_results,Hadoop_0.50,97645,13087,0.13403,9023,0.09241,5725,0.05863,4134,0.04234,3604,0.03691,5814,0.05954,1959,0.02006,1083,0.01109,908,0.0093,779,0.00798,1178,0.01206
FT-tree_results,Hadoop_0.10,165414,26474,0.16005,17837,0.10783,11352,0.06863,9346,0.0565,8687,0.05252,11441,0.06917,4870,0.02944,2755,0.01666,2558,0.01546,2120,0.01282,2850,0.01723
FT-tree_results,Hadoop_0.30,134160,23223,0.1731,14404,0.10736,9273,0.06912,7692,0.05733,7480,0.05575,9362,0.06978,3985,0.0297,2370,0.01767,1978,0.01474,1866,0.01391,2465,0.01837
FT-tree_results,Linux_0.90,11268,5168,0.45864,4083,0.36235,2829,0.25106,3034,0.26926,2725,0.24184,2918,0.25896,2751,0.24414,1931,0.17137,2062,0.183,2017,0.179,2026,0.1798
FT-tree_results,Hadoop_0.70,57833,7452,0.12885,4829,0.0835,3112,0.05381,2212,0.03825,2119,0.03664,3201,0.05535,945,0.01634,524,0.00906,413,0.00714,389,0.00673,619,0.0107
FT-tree_results,Linux_0.10,130701,32064,0.24532,18423,0.14096,10722,0.08203,9876,0.07556,8028,0.06142,10811,0.08272,4312,0.03299,2962,0.02266,3341,0.02556,2933,0.02244,3057,0.02339
FT-tree_results,Linux_0.50,73767,23869,0.32357,11246,0.15245,6820,0.09245,6475,0.08778,5115,0.06934,6909,0.09366,2974,0.04032,2095,0.0284,2455,0.03328,2116,0.02868,2190,0.02969
FT-tree_results,Linux_0.30,101486,23356,0.23014,14938,0.14719,8868,0.08738,8167,0.08047,6594,0.06497,8957,0.08826,3005,0.02961,2075,0.02045,2402,0.02367,2085,0.02054,2170,0.02138
FT-tree_results,Linux_0.60,56532,17489,0.30936,9548,0.1689,6013,0.10636,5792,0.10246,4728,0.08363,6102,0.10794,2757,0.04877,1958,0.03464,2265,0.04007,2001,0.0354,2053,0.03632
FT-tree_results,Hadoop_0.60,77070,9943,0.12901,6339,0.08225,3990,0.05177,2672,0.03467,2587,0.03357,4079,0.05293,1282,0.01663,660,0.00856,486,0.00631,426,0.00553,755,0.0098
FT-tree_results,Linux_0.20,116100,27176,0.23407,16683,0.1437,9909,0.08535,9086,0.07826,7360,0.06339,9998,0.08612,2517,0.02168,1698,0.01463,2036,0.01754,1694,0.01459,1793,0.01544
